A Policy Iteration Method for Inverse Mean Field Games

We propose a policy iteration method to solve an inverse problem for a mean-field game (MFG) model, specifically to reconstruct the obstacle function in the game from the partial observation data of value functions, which represent the optimal costs for agents. The proposed approach decouples this complex inverse problem, which is an optimization problem constrained by a coupled nonlinear forward and backward PDE system in the MFG, into several iterations of solving linear PDEs and linear inverse problems. This method can also be viewed as a fixed-point iteration that simultaneously solves the MFG system and inversion. We prove its linear rate of convergence. In addition, numerical examples in 1D and 2D, along with performance comparisons to a direct least-squares method, demonstrate the superior efficiency and accuracy of the proposed method for solving inverse MFGs.

==> Data/2D_Ite_U0_noise0_gamma0.txt <==
x     err 
0  5.000e-01     
1  1.167e-01 
2  7.715e-02 
3  7.809e-03 
4  1.565e-02 
5  5.438e-03 
6  4.436e-03 
7  2.492e-03 
8  1.965e-03 
9  1.633e-03 
10  1.545e-03 
11  1.508e-03 
12  1.497e-03 
13  1.493e-03 
14  1.491e-03 
15  1.490e-03 
16  1.489e-03 
17  1.488e-03 
18  1.487e-03 
19  1.487e-03

==> Data/2D_Ite_UtN_noise0_gamma0.txt <==
x     err  
1  5.922e+00 
2  7.838e-01 
3  1.719e-01 
4  1.225e-02 
5  4.238e-03 
6  1.837e-03 
7  6.277e-04 
8  4.350e-04 
9  4.415e-05 
10  1.791e-04 
11  8.936e-05 
12  1.296e-04 
13  1.110e-04 
14  1.195e-04 

==> Data/2D_Solve_UtN_ite0.txt <==
          x          y          z
 0.000e+00 0.000e+00 0.000e+00
 2.000e-02 0.000e+00 0.000e+00
 4.000e-02 0.000e+00 0.000e+00
 6.000e-02 0.000e+00 0.000e+00
 8.000e-02 0.000e+00 0.000e+00
 1.000e-01 0.000e+00 0.000e+00
 1.200e-01 0.000e+00 0.000e+00
 1.400e-01 0.000e+00 0.000e+00
 1.600e-01 0.000e+00 0.000e+00
 1.800e-01 0.000e+00 0.000e+00
 2.000e-01 0.000e+00 0.000e+00
 2.200e-01 0.000e+00 0.000e+00
 2.400e-01 0.000e+00 0.000e+00
 2.600e-01 0.000e+00 0.000e+00
 2.800e-01 0.000e+00 0.000e+00
 3.000e-01 0.000e+00 0.000e+00
 3.200e-01 0.000e+00 0.000e+00
 3.400e-01 0.000e+00 0.000e+00
 3.600e-01 0.000e+00 0.000e+00
 3.800e-01 0.000e+00 0.000e+00
 4.000e-01 0.000e+00 0.000e+00
 4.200e-01 0.000e+00 0.000e+00
 4.400e-01 0.000e+00 0.000e+00
 4.600e-01 0.000e+00 0.000e+00
 4.800e-01 0.000e+00 0.000e+00
 5.000e-01 0.000e+00 0.000e+00
 5.200e-01 0.000e+00 0.000e+00
 5.400e-01 0.000e+00 0.000e+00
 5.600e-01 0.000e+00 0.000e+00
 5.800e-01 0.000e+00 0.000e+00
 6.000e-01 0.000e+00 0.000e+00
 6.200e-01 0.000e+00 0.000e+00
 6.400e-01 0.000e+00 0.000e+00
 6.600e-01 0.000e+00 0.000e+00
 6.800e-01 0.000e+00 0.000e+00
 7.000e-01 0.000e+00 0.000e+00
 7.200e-01 0.000e+00 0.000e+00
 7.400e-01 0.000e+00 0.000e+00
 7.600e-01 0.000e+00 0.000e+00
 7.800e-01 0.000e+00 0.000e+00
 8.000e-01 0.000e+00 0.000e+00
 8.200e-01 0.000e+00 0.000e+00
 8.400e-01 0.000e+00 0.000e+00
 8.600e-01 0.000e+00 0.000e+00
 8.800e-01 0.000e+00 0.000e+00
 9.000e-01 0.000e+00 0.000e+00
 9.200e-01 0.000e+00 0.000e+00
 9.400e-01 0.000e+00 0.000e+00
 9.600e-01 0.000e+00 0.000e+00
 9.800e-01 0.000e+00 0.000e+00
 0.000e+00 2.000e-02 0.000e+00
 2.000e-02 2.000e-02 0.000e+00
 4.000e-02 2.000e-02 0.000e+00
 6.000e-02 2.000e-02 0.000e+00
 8.000e-02 2.000e-02 0.000e+00
 1.000e-01 2.000e-02 0.000e+00
 1.200e-01 2.000e-02 0.000e+00
 1.400e-01 2.000e-02 0.000e+00
 1.600e-01 2.000e-02 0.000e+00
 1.800e-01 2.000e-02 0.000e+00
 2.000e-01 2.000e-02 0.000e+00
 2.200e-01 2.000e-02 0.000e+00
 2.400e-01 2.000e-02 0.000e+00
 2.600e-01 2.000e-02 0.000e+00
 2.800e-01 2.000e-02 0.000e+00
 3.000e-01 2.000e-02 0.000e+00
 3.200e-01 2.000e-02 0.000e+00
 3.400e-01 2.000e-02 0.000e+00
 3.600e-01 2.000e-02 0.000e+00
 3.800e-01 2.000e-02 0.000e+00
 4.000e-01 2.000e-02 0.000e+00
 4.200e-01 2.000e-02 0.000e+00
 4.400e-01 2.000e-02 0.000e+00
 4.600e-01 2.000e-02 0.000e+00
 4.800e-01 2.000e-02 0.000e+00
 5.000e-01 2.000e-02 0.000e+00
 5.200e-01 2.000e-02 0.000e+00
 5.400e-01 2.000e-02 0.000e+00
 5.600e-01 2.000e-02 0.000e+00
 5.800e-01 2.000e-02 0.000e+00
 6.000e-01 2.000e-02 0.000e+00
 6.200e-01 2.000e-02 0.000e+00
 6.400e-01 2.000e-02 0.000e+00
 6.600e-01 2.000e-02 0.000e+00
 6.800e-01 2.000e-02 0.000e+00
 7.000e-01 2.000e-02 0.000e+00
 7.200e-01 2.000e-02 0.000e+00
 7.400e-01 2.000e-02 0.000e+00
 7.600e-01 2.000e-02 0.000e+00
 7.800e-01 2.000e-02 0.000e+00
 8.000e-01 2.000e-02 0.000e+00
 8.200e-01 2.000e-02 0.000e+00
 8.400e-01 2.000e-02 0.000e+00
 8.600e-01 2.000e-02 0.000e+00
 8.800e-01 2.000e-02 0.000e+00
 9.000e-01 2.000e-02 0.000e+00
 9.200e-01 2.000e-02 0.000e+00
 9.400e-01 2.000e-02 0.000e+00
 9.600e-01 2.000e-02 0.000e+00
 9.800e-01 2.000e-02 0.000e+00
 0.000e+00 4.000e-02 0.000e+00
 2.000e-02 4.000e-02 0.000e+00
 4.000e-02 4.000e-02 0.000e+00
 6.000e-02 4.000e-02 0.000e+00
 8.000e-02 4.000e-02 0.000e+00
 1.000e-01 4.000e-02 0.000e+00
 1.200e-01 4.000e-02 0.000e+00
 1.400e-01 4.000e-02 0.000e+00
 1.600e-01 4.000e-02 0.000e+00
 1.800e-01 4.000e-02 0.000e+00
 2.000e-01 4.000e-02 0.000e+00
 2.200e-01 4.000e-02 0.000e+00
 2.400e-01 4.000e-02 0.000e+00
 2.600e-01 4.000e-02 0.000e+00
 2.800e-01 4.000e-02 0.000e+00
 3.000e-01 4.000e-02 0.000e+00
 3.200e-01 4.000e-02 0.000e+00
 3.400e-01 4.000e-02 0.000e+00
 3.600e-01 4.000e-02 0.000e+00
 3.800e-01 4.000e-02 0.000e+00
 4.000e-01 4.000e-02 0.000e+00
 4.200e-01 4.000e-02 0.000e+00
 4.400e-01 4.000e-02 0.000e+00
 4.600e-01 4.000e-02 0.000e+00
 4.800e-01 4.000e-02 0.000e+00
 5.000e-01 4.000e-02 0.000e+00
 5.200e-01 4.000e-02 0.000e+00
 5.400e-01 4.000e-02 0.000e+00
 5.600e-01 4.000e-02 0.000e+00
 5.800e-01 4.000e-02 0.000e+00
 6.000e-01 4.000e-02 0.000e+00
 6.200e-01 4.000e-02 0.000e+00
 6.400e-01 4.000e-02 0.000e+00
 6.600e-01 4.000e-02 0.000e+00
 6.800e-01 4.000e-02 0.000e+00
 7.000e-01 4.000e-02 0.000e+00
 7.200e-01 4.000e-02 0.000e+00
 7.400e-01 4.000e-02 0.000e+00
 7.600e-01 4.000e-02 0.000e+00
 7.800e-01 4.000e-02 0.000e+00
 8.000e-01 4.000e-02 0.000e+00
 8.200e-01 4.000e-02 0.000e+00
 8.400e-01 4.000e-02 0.000e+00
 8.600e-01 4.000e-02 0.000e+00
 8.800e-01 4.000e-02 0.000e+00
 9.000e-01 4.000e-02 0.000e+00
 9.200e-01 4.000e-02 0.000e+00
 9.400e-01 4.000e-02 0.000e+00
 9.600e-01 4.000e-02 0.000e+00
 9.800e-01 4.000e-02 0.000e+00
 0.000e+00 6.000e-02 0.000e+00
 2.000e-02 6.000e-02 0.000e+00
 4.000e-02 6.000e-02 0.000e+00
 6.000e-02 6.000e-02 0.000e+00
 8.000e-02 6.000e-02 0.000e+00
 1.000e-01 6.000e-02 0.000e+00
 1.200e-01 6.000e-02 0.000e+00
 1.400e-01 6.000e-02 0.000e+00
 1.600e-01 6.000e-02 0.000e+00
 1.800e-01 6.000e-02 0.000e+00
 2.000e-01 6.000e-02 0.000e+00
 2.200e-01 6.000e-02 0.000e+00
 2.400e-01 6.000e-02 0.000e+00
 2.600e-01 6.000e-02 0.000e+00
 2.800e-01 6.000e-02 0.000e+00
 3.000e-01 6.000e-02 0.000e+00
 3.200e-01 6.000e-02 0.000e+00
 3.400e-01 6.000e-02 0.000e+00
 3.600e-01 6.000e-02 0.000e+00
 3.800e-01 6.000e-02 0.000e+00
 4.000e-01 6.000e-02 0.000e+00
 4.200e-01 6.000e-02 0.000e+00
 4.400e-01 6.000e-02 0.000e+00
 4.600e-01 6.000e-02 0.000e+00
 4.800e-01 6.000e-02 0.000e+00
 5.000e-01 6.000e-02 0.000e+00
 5.200e-01 6.000e-02 0.000e+00
 5.400e-01 6.000e-02 0.000e+00
 5.600e-01 6.000e-02 0.000e+00
 5.800e-01 6.000e-02 0.000e+00
 6.000e-01 6.000e-02 0.000e+00
 6.200e-01 6.000e-02 0.000e+00
 6.400e-01 6.000e-02 0.000e+00
 6.600e-01 6.000e-02 0.000e+00
 6.800e-01 6.000e-02 0.000e+00
 7.000e-01 6.000e-02 0.000e+00
 7.200e-01 6.000e-02 0.000e+00
 7.400e-01 6.000e-02 0.000e+00
 7.600e-01 6.000e-02 0.000e+00
 7.800e-01 6.000e-02 0.000e+00
 8.000e-01 6.000e-02 0.000e+00
 8.200e-01 6.000e-02 0.000e+00
 8.400e-01 6.000e-02 0.000e+00
 8.600e-01 6.000e-02 0.000e+00
 8.800e-01 6.000e-02 0.000e+00
 9.000e-01 6.000e-02 0.000e+00
 9.200e-01 6.000e-02 0.000e+00
 9.400e-01 6.000e-02 0.000e+00
 9.600e-01 6.000e-02 0.000e+00
 9.800e-01 6.000e-02 0.000e+00
 0.000e+00 8.000e-02 0.000e+00
 2.000e-02 8.000e-02 0.000e+00
 4.000e-02 8.000e-02 0.000e+00
 6.000e-02 8.000e-02 0.000e+00
 8.000e-02 8.000e-02 0.000e+00
 1.000e-01 8.000e-02 0.000e+00
 1.200e-01 8.000e-02 0.000e+00
 1.400e-01 8.000e-02 0.000e+00
 1.600e-01 8.000e-02 0.000e+00
 1.800e-01 8.000e-02 0.000e+00
 2.000e-01 8.000e-02 0.000e+00
 2.200e-01 8.000e-02 0.000e+00
 2.400e-01 8.000e-02 0.000e+00
 2.600e-01 8.000e-02 0.000e+00
 2.800e-01 8.000e-02 0.000e+00
 3.000e-01 8.000e-02 0.000e+00
 3.200e-01 8.000e-02 0.000e+00
 3.400e-01 8.000e-02 0.000e+00
 3.600e-01 8.000e-02 0.000e+00
 3.800e-01 8.000e-02 0.000e+00
 4.000e-01 8.000e-02 0.000e+00
 4.200e-01 8.000e-02 0.000e+00
 4.400e-01 8.000e-02 0.000e+00
 4.600e-01 8.000e-02 0.000e+00
 4.800e-01 8.000e-02 0.000e+00
 5.000e-01 8.000e-02 0.000e+00
 5.200e-01 8.000e-02 0.000e+00
 5.400e-01 8.000e-02 0.000e+00
 5.600e-01 8.000e-02 0.000e+00
 5.800e-01 8.000e-02 0.000e+00
 6.000e-01 8.000e-02 0.000e+00
 6.200e-01 8.000e-02 0.000e+00
 6.400e-01 8.000e-02 0.000e+00
 6.600e-01 8.000e-02 0.000e+00
 6.800e-01 8.000e-02 0.000e+00
 7.000e-01 8.000e-02 0.000e+00
 7.200e-01 8.000e-02 0.000e+00
 7.400e-01 8.000e-02 0.000e+00
 7.600e-01 8.000e-02 0.000e+00
 7.800e-01 8.000e-02 0.000e+00
 8.000e-01 8.000e-02 0.000e+00
 8.200e-01 8.000e-02 0.000e+00
 8.400e-01 8.000e-02 0.000e+00
 8.600e-01 8.000e-02 0.000e+00
 8.800e-01 8.000e-02 0.000e+00
 9.000e-01 8.000e-02 0.000e+00
 9.200e-01 8.000e-02 0.000e+00
 9.400e-01 8.000e-02 0.000e+00
 9.600e-01 8.000e-02 0.000e+00
 9.800e-01 8.000e-02 0.000e+00
 0.000e+00 1.000e-01 0.000e+00
 2.000e-02 1.000e-01 0.000e+00
 4.000e-02 1.000e-01 0.000e+00
 6.000e-02 1.000e-01 0.000e+00
 8.000e-02 1.000e-01 0.000e+00
 1.000e-01 1.000e-01 0.000e+00
 1.200e-01 1.000e-01 0.000e+00
 1.400e-01 1.000e-01 0.000e+00
 1.600e-01 1.000e-01 0.000e+00
 1.800e-01 1.000e-01 0.000e+00
 2.000e-01 1.000e-01 0.000e+00
 2.200e-01 1.000e-01 0.000e+00
 2.400e-01 1.000e-01 0.000e+00
 2.600e-01 1.000e-01 0.000e+00
 2.800e-01 1.000e-01 0.000e+00
 3.000e-01 1.000e-01 0.000e+00
 3.200e-01 1.000e-01 0.000e+00
 3.400e-01 1.000e-01 0.000e+00
 3.600e-01 1.000e-01 0.000e+00
 3.800e-01 1.000e-01 0.000e+00
 4.000e-01 1.000e-01 0.000e+00
 4.200e-01 1.000e-01 0.000e+00
 4.400e-01 1.000e-01 0.000e+00
 4.600e-01 1.000e-01 0.000e+00
 4.800e-01 1.000e-01 0.000e+00
 5.000e-01 1.000e-01 0.000e+00
 5.200e-01 1.000e-01 0.000e+00
 5.400e-01 1.000e-01 0.000e+00
 5.600e-01 1.000e-01 0.000e+00
 5.800e-01 1.000e-01 0.000e+00
 6.000e-01 1.000e-01 0.000e+00
 6.200e-01 1.000e-01 0.000e+00
 6.400e-01 1.000e-01 0.000e+00
 6.600e-01 1.000e-01 0.000e+00
 6.800e-01 1.000e-01 0.000e+00
 7.000e-01 1.000e-01 0.000e+00
 7.200e-01 1.000e-01 0.000e+00
 7.400e-01 1.000e-01 0.000e+00
 7.600e-01 1.000e-01 0.000e+00
 7.800e-01 1.000e-01 0.000e+00
 8.000e-01 1.000e-01 0.000e+00
 8.200e-01 1.000e-01 0.000e+00
 8.400e-01 1.000e-01 0.000e+00
 8.600e-01 1.000e-01 0.000e+00
 8.800e-01 1.000e-01 0.000e+00
 9.000e-01 1.000e-01 0.000e+00
 9.200e-01 1.000e-01 0.000e+00
 9.400e-01 1.000e-01 0.000e+00
 9.600e-01 1.000e-01 0.000e+00
 9.800e-01 1.000e-01 0.000e+00
 0.000e+00 1.200e-01 0.000e+00
 2.000e-02 1.200e-01 0.000e+00
 4.000e-02 1.200e-01 0.000e+00
 6.000e-02 1.200e-01 0.000e+00
 8.000e-02 1.200e-01 0.000e+00
 1.000e-01 1.200e-01 0.000e+00
 1.200e-01 1.200e-01 0.000e+00
 1.400e-01 1.200e-01 0.000e+00
 1.600e-01 1.200e-01 0.000e+00
 1.800e-01 1.200e-01 0.000e+00
 2.000e-01 1.200e-01 0.000e+00
 2.200e-01 1.200e-01 0.000e+00
 2.400e-01 1.200e-01 0.000e+00
 2.600e-01 1.200e-01 0.000e+00
 2.800e-01 1.200e-01 0.000e+00
 3.000e-01 1.200e-01 0.000e+00
 3.200e-01 1.200e-01 0.000e+00
 3.400e-01 1.200e-01 0.000e+00
 3.600e-01 1.200e-01 0.000e+00
 3.800e-01 1.200e-01 0.000e+00
 4.000e-01 1.200e-01 0.000e+00
 4.200e-01 1.200e-01 0.000e+00
 4.400e-01 1.200e-01 0.000e+00
 4.600e-01 1.200e-01 0.000e+00
 4.800e-01 1.200e-01 0.000e+00
 5.000e-01 1.200e-01 0.000e+00
 5.200e-01 1.200e-01 0.000e+00
 5.400e-01 1.200e-01 0.000e+00
 5.600e-01 1.200e-01 0.000e+00
 5.800e-01 1.200e-01 0.000e+00
 6.000e-01 1.200e-01 0.000e+00
 6.200e-01 1.200e-01 0.000e+00
 6.400e-01 1.200e-01 0.000e+00
 6.600e-01 1.200e-01 0.000e+00
 6.800e-01 1.200e-01 0.000e+00
 7.000e-01 1.200e-01 0.000e+00
 7.200e-01 1.200e-01 0.000e+00
 7.400e-01 1.200e-01 0.000e+00
 7.600e-01 1.200e-01 0.000e+00
 7.800e-01 1.200e-01 0.000e+00
 8.000e-01 1.200e-01 0.000e+00
 8.200e-01 1.200e-01 0.000e+00
 8.400e-01 1.200e-01 0.000e+00
 8.600e-01 1.200e-01 0.000e+00
 8.800e-01 1.200e-01 0.000e+00
 9.000e-01 1.200e-01 0.000e+00
 9.200e-01 1.200e-01 0.000e+00
 9.400e-01 1.200e-01 0.000e+00
 9.600e-01 1.200e-01 0.000e+00
 9.800e-01 1.200e-01 0.000e+00
 0.000e+00 1.400e-01 0.000e+00
 2.000e-02 1.400e-01 0.000e+00
 4.000e-02 1.400e-01 0.000e+00
 6.000e-02 1.400e-01 0.000e+00
 8.000e-02 1.400e-01 0.000e+00
 1.000e-01 1.400e-01 0.000e+00
 1.200e-01 1.400e-01 0.000e+00
 1.400e-01 1.400e-01 0.000e+00
 1.600e-01 1.400e-01 0.000e+00
 1.800e-01 1.400e-01 0.000e+00
 2.000e-01 1.400e-01 0.000e+00
 2.200e-01 1.400e-01 0.000e+00
 2.400e-01 1.400e-01 0.000e+00
 2.600e-01 1.400e-01 0.000e+00
 2.800e-01 1.400e-01 0.000e+00
 3.000e-01 1.400e-01 0.000e+00
 3.200e-01 1.400e-01 0.000e+00
 3.400e-01 1.400e-01 0.000e+00
 3.600e-01 1.400e-01 0.000e+00
 3.800e-01 1.400e-01 0.000e+00
 4.000e-01 1.400e-01 0.000e+00
 4.200e-01 1.400e-01 0.000e+00
 4.400e-01 1.400e-01 0.000e+00
 4.600e-01 1.400e-01 0.000e+00
 4.800e-01 1.400e-01 0.000e+00
 5.000e-01 1.400e-01 0.000e+00
 5.200e-01 1.400e-01 0.000e+00
 5.400e-01 1.400e-01 0.000e+00
 5.600e-01 1.400e-01 0.000e+00
 5.800e-01 1.400e-01 0.000e+00
 6.000e-01 1.400e-01 0.000e+00
 6.200e-01 1.400e-01 0.000e+00
 6.400e-01 1.400e-01 0.000e+00
 6.600e-01 1.400e-01 0.000e+00
 6.800e-01 1.400e-01 0.000e+00
 7.000e-01 1.400e-01 0.000e+00
 7.200e-01 1.400e-01 0.000e+00
 7.400e-01 1.400e-01 0.000e+00
 7.600e-01 1.400e-01 0.000e+00
 7.800e-01 1.400e-01 0.000e+00
 8.000e-01 1.400e-01 0.000e+00
 8.200e-01 1.400e-01 0.000e+00
 8.400e-01 1.400e-01 0.000e+00
 8.600e-01 1.400e-01 0.000e+00
 8.800e-01 1.400e-01 0.000e+00
 9.000e-01 1.400e-01 0.000e+00
 9.200e-01 1.400e-01 0.000e+00
 9.400e-01 1.400e-01 0.000e+00
 9.600e-01 1.400e-01 0.000e+00
 9.800e-01 1.400e-01 0.000e+00
 0.000e+00 1.600e-01 0.000e+00
 2.000e-02 1.600e-01 0.000e+00
 4.000e-02 1.600e-01 0.000e+00
 6.000e-02 1.600e-01 0.000e+00
 8.000e-02 1.600e-01 0.000e+00
 1.000e-01 1.600e-01 0.000e+00
 1.200e-01 1.600e-01 0.000e+00
 1.400e-01 1.600e-01 0.000e+00
 1.600e-01 1.600e-01 0.000e+00
 1.800e-01 1.600e-01 0.000e+00
 2.000e-01 1.600e-01 0.000e+00
 2.200e-01 1.600e-01 0.000e+00
 2.400e-01 1.600e-01 0.000e+00
 2.600e-01 1.600e-01 0.000e+00
 2.800e-01 1.600e-01 0.000e+00
 3.000e-01 1.600e-01 0.000e+00
 3.200e-01 1.600e-01 0.000e+00
 3.400e-01 1.600e-01 0.000e+00
 3.600e-01 1.600e-01 0.000e+00
 3.800e-01 1.600e-01 0.000e+00
 4.000e-01 1.600e-01 0.000e+00
 4.200e-01 1.600e-01 0.000e+00
 4.400e-01 1.600e-01 0.000e+00
 4.600e-01 1.600e-01 0.000e+00
 4.800e-01 1.600e-01 0.000e+00
 5.000e-01 1.600e-01 0.000e+00
 5.200e-01 1.600e-01 0.000e+00
 5.400e-01 1.600e-01 0.000e+00
 5.600e-01 1.600e-01 0.000e+00
 5.800e-01 1.600e-01 0.000e+00
 6.000e-01 1.600e-01 0.000e+00
 6.200e-01 1.600e-01 0.000e+00
 6.400e-01 1.600e-01 0.000e+00
 6.600e-01 1.600e-01 0.000e+00
 6.800e-01 1.600e-01 0.000e+00
 7.000e-01 1.600e-01 0.000e+00
 7.200e-01 1.600e-01 0.000e+00
 7.400e-01 1.600e-01 0.000e+00
 7.600e-01 1.600e-01 0.000e+00
 7.800e-01 1.600e-01 0.000e+00
 8.000e-01 1.600e-01 0.000e+00
 8.200e-01 1.600e-01 0.000e+00
 8.400e-01 1.600e-01 0.000e+00
 8.600e-01 1.600e-01 0.000e+00
 8.800e-01 1.600e-01 0.000e+00
 9.000e-01 1.600e-01 0.000e+00
 9.200e-01 1.600e-01 0.000e+00
 9.400e-01 1.600e-01 0.000e+00
 9.600e-01 1.600e-01 0.000e+00
 9.800e-01 1.600e-01 0.000e+00
 0.000e+00 1.800e-01 0.000e+00
 2.000e-02 1.800e-01 0.000e+00
 4.000e-02 1.800e-01 0.000e+00
 6.000e-02 1.800e-01 0.000e+00
 8.000e-02 1.800e-01 0.000e+00
 1.000e-01 1.800e-01 0.000e+00
 1.200e-01 1.800e-01 0.000e+00
 1.400e-01 1.800e-01 0.000e+00
 1.600e-01 1.800e-01 0.000e+00
 1.800e-01 1.800e-01 0.000e+00
 2.000e-01 1.800e-01 0.000e+00
 2.200e-01 1.800e-01 0.000e+00
 2.400e-01 1.800e-01 0.000e+00
 2.600e-01 1.800e-01 0.000e+00
 2.800e-01 1.800e-01 0.000e+00
 3.000e-01 1.800e-01 0.000e+00
 3.200e-01 1.800e-01 0.000e+00
 3.400e-01 1.800e-01 0.000e+00
 3.600e-01 1.800e-01 0.000e+00
 3.800e-01 1.800e-01 0.000e+00
 4.000e-01 1.800e-01 0.000e+00
 4.200e-01 1.800e-01 0.000e+00
 4.400e-01 1.800e-01 0.000e+00
 4.600e-01 1.800e-01 0.000e+00
 4.800e-01 1.800e-01 0.000e+00
 5.000e-01 1.800e-01 0.000e+00
 5.200e-01 1.800e-01 0.000e+00
 5.400e-01 1.800e-01 0.000e+00
 5.600e-01 1.800e-01 0.000e+00
 5.800e-01 1.800e-01 0.000e+00
 6.000e-01 1.800e-01 0.000e+00
 6.200e-01 1.800e-01 0.000e+00
 6.400e-01 1.800e-01 0.000e+00
 6.600e-01 1.800e-01 0.000e+00
 6.800e-01 1.800e-01 0.000e+00
 7.000e-01 1.800e-01 0.000e+00
 7.200e-01 1.800e-01 0.000e+00
 7.400e-01 1.800e-01 0.000e+00
 7.600e-01 1.800e-01 0.000e+00
 7.800e-01 1.800e-01 0.000e+00
 8.000e-01 1.800e-01 0.000e+00
 8.200e-01 1.800e-01 0.000e+00
 8.400e-01 1.800e-01 0.000e+00
 8.600e-01 1.800e-01 0.000e+00
 8.800e-01 1.800e-01 0.000e+00
 9.000e-01 1.800e-01 0.000e+00
 9.200e-01 1.800e-01 0.000e+00
 9.400e-01 1.800e-01 0.000e+00
 9.600e-01 1.800e-01 0.000e+00
 9.800e-01 1.800e-01 0.000e+00
 0.000e+00 2.000e-01 0.000e+00
 2.000e-02 2.000e-01 0.000e+00
 4.000e-02 2.000e-01 0.000e+00
 6.000e-02 2.000e-01 0.000e+00
 8.000e-02 2.000e-01 0.000e+00
 1.000e-01 2.000e-01 0.000e+00
 1.200e-01 2.000e-01 0.000e+00
 1.400e-01 2.000e-01 0.000e+00
 1.600e-01 2.000e-01 0.000e+00
 1.800e-01 2.000e-01 0.000e+00
 2.000e-01 2.000e-01 0.000e+00
 2.200e-01 2.000e-01 0.000e+00
 2.400e-01 2.000e-01 0.000e+00
 2.600e-01 2.000e-01 0.000e+00
 2.800e-01 2.000e-01 0.000e+00
 3.000e-01 2.000e-01 0.000e+00
 3.200e-01 2.000e-01 0.000e+00
 3.400e-01 2.000e-01 0.000e+00
 3.600e-01 2.000e-01 0.000e+00
 3.800e-01 2.000e-01 0.000e+00
 4.000e-01 2.000e-01 0.000e+00
 4.200e-01 2.000e-01 0.000e+00
 4.400e-01 2.000e-01 0.000e+00
 4.600e-01 2.000e-01 0.000e+00
 4.800e-01 2.000e-01 0.000e+00
 5.000e-01 2.000e-01 0.000e+00
 5.200e-01 2.000e-01 0.000e+00
 5.400e-01 2.000e-01 0.000e+00
 5.600e-01 2.000e-01 0.000e+00
 5.800e-01 2.000e-01 0.000e+00
 6.000e-01 2.000e-01 0.000e+00
 6.200e-01 2.000e-01 0.000e+00
 6.400e-01 2.000e-01 0.000e+00
 6.600e-01 2.000e-01 0.000e+00
 6.800e-01 2.000e-01 0.000e+00
 7.000e-01 2.000e-01 0.000e+00
 7.200e-01 2.000e-01 0.000e+00
 7.400e-01 2.000e-01 0.000e+00
 7.600e-01 2.000e-01 0.000e+00
 7.800e-01 2.000e-01 0.000e+00
 8.000e-01 2.000e-01 0.000e+00
 8.200e-01 2.000e-01 0.000e+00
 8.400e-01 2.000e-01 0.000e+00
 8.600e-01 2.000e-01 0.000e+00
 8.800e-01 2.000e-01 0.000e+00
 9.000e-01 2.000e-01 0.000e+00
 9.200e-01 2.000e-01 0.000e+00
 9.400e-01 2.000e-01 0.000e+00
 9.600e-01 2.000e-01 0.000e+00
 9.800e-01 2.000e-01 0.000e+00
 0.000e+00 2.200e-01 0.000e+00
 2.000e-02 2.200e-01 0.000e+00
 4.000e-02 2.200e-01 0.000e+00
 6.000e-02 2.200e-01 0.000e+00
 8.000e-02 2.200e-01 0.000e+00
 1.000e-01 2.200e-01 0.000e+00
 1.200e-01 2.200e-01 0.000e+00
 1.400e-01 2.200e-01 0.000e+00
 1.600e-01 2.200e-01 0.000e+00
 1.800e-01 2.200e-01 0.000e+00
 2.000e-01 2.200e-01 0.000e+00
 2.200e-01 2.200e-01 0.000e+00
 2.400e-01 2.200e-01 0.000e+00
 2.600e-01 2.200e-01 0.000e+00
 2.800e-01 2.200e-01 0.000e+00
 3.000e-01 2.200e-01 0.000e+00
 3.200e-01 2.200e-01 0.000e+00
 3.400e-01 2.200e-01 0.000e+00
 3.600e-01 2.200e-01 0.000e+00
 3.800e-01 2.200e-01 0.000e+00
 4.000e-01 2.200e-01 0.000e+00
 4.200e-01 2.200e-01 0.000e+00
 4.400e-01 2.200e-01 0.000e+00
 4.600e-01 2.200e-01 0.000e+00
 4.800e-01 2.200e-01 0.000e+00
 5.000e-01 2.200e-01 0.000e+00
 5.200e-01 2.200e-01 0.000e+00
 5.400e-01 2.200e-01 0.000e+00
 5.600e-01 2.200e-01 0.000e+00
 5.800e-01 2.200e-01 0.000e+00
 6.000e-01 2.200e-01 0.000e+00
 6.200e-01 2.200e-01 0.000e+00
 6.400e-01 2.200e-01 0.000e+00
 6.600e-01 2.200e-01 0.000e+00
 6.800e-01 2.200e-01 0.000e+00
 7.000e-01 2.200e-01 0.000e+00
 7.200e-01 2.200e-01 0.000e+00
 7.400e-01 2.200e-01 0.000e+00
 7.600e-01 2.200e-01 0.000e+00
 7.800e-01 2.200e-01 0.000e+00
 8.000e-01 2.200e-01 0.000e+00
 8.200e-01 2.200e-01 0.000e+00
 8.400e-01 2.200e-01 0.000e+00
 8.600e-01 2.200e-01 0.000e+00
 8.800e-01 2.200e-01 0.000e+00
 9.000e-01 2.200e-01 0.000e+00
 9.200e-01 2.200e-01 0.000e+00
 9.400e-01 2.200e-01 0.000e+00
 9.600e-01 2.200e-01 0.000e+00
 9.800e-01 2.200e-01 0.000e+00
 0.000e+00 2.400e-01 0.000e+00
 2.000e-02 2.400e-01 0.000e+00
 4.000e-02 2.400e-01 0.000e+00
 6.000e-02 2.400e-01 0.000e+00
 8.000e-02 2.400e-01 0.000e+00
 1.000e-01 2.400e-01 0.000e+00
 1.200e-01 2.400e-01 0.000e+00
 1.400e-01 2.400e-01 0.000e+00
 1.600e-01 2.400e-01 0.000e+00
 1.800e-01 2.400e-01 0.000e+00
 2.000e-01 2.400e-01 0.000e+00
 2.200e-01 2.400e-01 0.000e+00
 2.400e-01 2.400e-01 0.000e+00
 2.600e-01 2.400e-01 0.000e+00
 2.800e-01 2.400e-01 0.000e+00
 3.000e-01 2.400e-01 0.000e+00
 3.200e-01 2.400e-01 0.000e+00
 3.400e-01 2.400e-01 0.000e+00
 3.600e-01 2.400e-01 0.000e+00
 3.800e-01 2.400e-01 0.000e+00
 4.000e-01 2.400e-01 0.000e+00
 4.200e-01 2.400e-01 0.000e+00
 4.400e-01 2.400e-01 0.000e+00
 4.600e-01 2.400e-01 0.000e+00
 4.800e-01 2.400e-01 0.000e+00
 5.000e-01 2.400e-01 0.000e+00
 5.200e-01 2.400e-01 0.000e+00
 5.400e-01 2.400e-01 0.000e+00
 5.600e-01 2.400e-01 0.000e+00
 5.800e-01 2.400e-01 0.000e+00
 6.000e-01 2.400e-01 0.000e+00
 6.200e-01 2.400e-01 0.000e+00
 6.400e-01 2.400e-01 0.000e+00
 6.600e-01 2.400e-01 0.000e+00
 6.800e-01 2.400e-01 0.000e+00
 7.000e-01 2.400e-01 0.000e+00
 7.200e-01 2.400e-01 0.000e+00
 7.400e-01 2.400e-01 0.000e+00
 7.600e-01 2.400e-01 0.000e+00
 7.800e-01 2.400e-01 0.000e+00
 8.000e-01 2.400e-01 0.000e+00
 8.200e-01 2.400e-01 0.000e+00
 8.400e-01 2.400e-01 0.000e+00
 8.600e-01 2.400e-01 0.000e+00
 8.800e-01 2.400e-01 0.000e+00
 9.000e-01 2.400e-01 0.000e+00
 9.200e-01 2.400e-01 0.000e+00
 9.400e-01 2.400e-01 0.000e+00
 9.600e-01 2.400e-01 0.000e+00
 9.800e-01 2.400e-01 0.000e+00
 0.000e+00 2.600e-01 0.000e+00
 2.000e-02 2.600e-01 0.000e+00
 4.000e-02 2.600e-01 0.000e+00
 6.000e-02 2.600e-01 0.000e+00
 8.000e-02 2.600e-01 0.000e+00
 1.000e-01 2.600e-01 0.000e+00
 1.200e-01 2.600e-01 0.000e+00
 1.400e-01 2.600e-01 0.000e+00
 1.600e-01 2.600e-01 0.000e+00
 1.800e-01 2.600e-01 0.000e+00
 2.000e-01 2.600e-01 0.000e+00
 2.200e-01 2.600e-01 0.000e+00
 2.400e-01 2.600e-01 0.000e+00
 2.600e-01 2.600e-01 0.000e+00
 2.800e-01 2.600e-01 0.000e+00
 3.000e-01 2.600e-01 0.000e+00
 3.200e-01 2.600e-01 0.000e+00
 3.400e-01 2.600e-01 0.000e+00
 3.600e-01 2.600e-01 0.000e+00
 3.800e-01 2.600e-01 0.000e+00
 4.000e-01 2.600e-01 0.000e+00
 4.200e-01 2.600e-01 0.000e+00
 4.400e-01 2.600e-01 0.000e+00
 4.600e-01 2.600e-01 0.000e+00
 4.800e-01 2.600e-01 0.000e+00
 5.000e-01 2.600e-01 0.000e+00
 5.200e-01 2.600e-01 0.000e+00
 5.400e-01 2.600e-01 0.000e+00
 5.600e-01 2.600e-01 0.000e+00
 5.800e-01 2.600e-01 0.000e+00
 6.000e-01 2.600e-01 0.000e+00
 6.200e-01 2.600e-01 0.000e+00
 6.400e-01 2.600e-01 0.000e+00
 6.600e-01 2.600e-01 0.000e+00
 6.800e-01 2.600e-01 0.000e+00
 7.000e-01 2.600e-01 0.000e+00
 7.200e-01 2.600e-01 0.000e+00
 7.400e-01 2.600e-01 0.000e+00
 7.600e-01 2.600e-01 0.000e+00
 7.800e-01 2.600e-01 0.000e+00
 8.000e-01 2.600e-01 0.000e+00
 8.200e-01 2.600e-01 0.000e+00
 8.400e-01 2.600e-01 0.000e+00
 8.600e-01 2.600e-01 0.000e+00
 8.800e-01 2.600e-01 0.000e+00
 9.000e-01 2.600e-01 0.000e+00
 9.200e-01 2.600e-01 0.000e+00
 9.400e-01 2.600e-01 0.000e+00
 9.600e-01 2.600e-01 0.000e+00
 9.800e-01 2.600e-01 0.000e+00
 0.000e+00 2.800e-01 0.000e+00
 2.000e-02 2.800e-01 0.000e+00
 4.000e-02 2.800e-01 0.000e+00
 6.000e-02 2.800e-01 0.000e+00
 8.000e-02 2.800e-01 0.000e+00
 1.000e-01 2.800e-01 0.000e+00
 1.200e-01 2.800e-01 0.000e+00
 1.400e-01 2.800e-01 0.000e+00
 1.600e-01 2.800e-01 0.000e+00
 1.800e-01 2.800e-01 0.000e+00
 2.000e-01 2.800e-01 0.000e+00
 2.200e-01 2.800e-01 0.000e+00
 2.400e-01 2.800e-01 0.000e+00
 2.600e-01 2.800e-01 0.000e+00
 2.800e-01 2.800e-01 0.000e+00
 3.000e-01 2.800e-01 0.000e+00
 3.200e-01 2.800e-01 0.000e+00
 3.400e-01 2.800e-01 0.000e+00
 3.600e-01 2.800e-01 0.000e+00
 3.800e-01 2.800e-01 0.000e+00
 4.000e-01 2.800e-01 0.000e+00
 4.200e-01 2.800e-01 0.000e+00
 4.400e-01 2.800e-01 0.000e+00
 4.600e-01 2.800e-01 0.000e+00
 4.800e-01 2.800e-01 0.000e+00
 5.000e-01 2.800e-01 0.000e+00
 5.200e-01 2.800e-01 0.000e+00
 5.400e-01 2.800e-01 0.000e+00
 5.600e-01 2.800e-01 0.000e+00
 5.800e-01 2.800e-01 0.000e+00
 6.000e-01 2.800e-01 0.000e+00
 6.200e-01 2.800e-01 0.000e+00
 6.400e-01 2.800e-01 0.000e+00
 6.600e-01 2.800e-01 0.000e+00
 6.800e-01 2.800e-01 0.000e+00
 7.000e-01 2.800e-01 0.000e+00
 7.200e-01 2.800e-01 0.000e+00
 7.400e-01 2.800e-01 0.000e+00
 7.600e-01 2.800e-01 0.000e+00
 7.800e-01 2.800e-01 0.000e+00
 8.000e-01 2.800e-01 0.000e+00
 8.200e-01 2.800e-01 0.000e+00
 8.400e-01 2.800e-01 0.000e+00
 8.600e-01 2.800e-01 0.000e+00
 8.800e-01 2.800e-01 0.000e+00
 9.000e-01 2.800e-01 0.000e+00
 9.200e-01 2.800e-01 0.000e+00
 9.400e-01 2.800e-01 0.000e+00
 9.600e-01 2.800e-01 0.000e+00
 9.800e-01 2.800e-01 0.000e+00
 0.000e+00 3.000e-01 0.000e+00
 2.000e-02 3.000e-01 0.000e+00
 4.000e-02 3.000e-01 0.000e+00
 6.000e-02 3.000e-01 0.000e+00
 8.000e-02 3.000e-01 0.000e+00
 1.000e-01 3.000e-01 0.000e+00
 1.200e-01 3.000e-01 0.000e+00
 1.400e-01 3.000e-01 0.000e+00
 1.600e-01 3.000e-01 0.000e+00
 1.800e-01 3.000e-01 0.000e+00
 2.000e-01 3.000e-01 0.000e+00
 2.200e-01 3.000e-01 0.000e+00
 2.400e-01 3.000e-01 0.000e+00
 2.600e-01 3.000e-01 0.000e+00
 2.800e-01 3.000e-01 0.000e+00
 3.000e-01 3.000e-01 0.000e+00
 3.200e-01 3.000e-01 0.000e+00
 3.400e-01 3.000e-01 0.000e+00
 3.600e-01 3.000e-01 0.000e+00
 3.800e-01 3.000e-01 0.000e+00
 4.000e-01 3.000e-01 0.000e+00
 4.200e-01 3.000e-01 0.000e+00
 4.400e-01 3.000e-01 0.000e+00
 4.600e-01 3.000e-01 0.000e+00
 4.800e-01 3.000e-01 0.000e+00
 5.000e-01 3.000e-01 0.000e+00
 5.200e-01 3.000e-01 0.000e+00
 5.400e-01 3.000e-01 0.000e+00
 5.600e-01 3.000e-01 0.000e+00
 5.800e-01 3.000e-01 0.000e+00
 6.000e-01 3.000e-01 0.000e+00
 6.200e-01 3.000e-01 0.000e+00
 6.400e-01 3.000e-01 0.000e+00
 6.600e-01 3.000e-01 0.000e+00
 6.800e-01 3.000e-01 0.000e+00
 7.000e-01 3.000e-01 0.000e+00
 7.200e-01 3.000e-01 0.000e+00
 7.400e-01 3.000e-01 0.000e+00
 7.600e-01 3.000e-01 0.000e+00
 7.800e-01 3.000e-01 0.000e+00
 8.000e-01 3.000e-01 0.000e+00
 8.200e-01 3.000e-01 0.000e+00
 8.400e-01 3.000e-01 0.000e+00
 8.600e-01 3.000e-01 0.000e+00
 8.800e-01 3.000e-01 0.000e+00
 9.000e-01 3.000e-01 0.000e+00
 9.200e-01 3.000e-01 0.000e+00
 9.400e-01 3.000e-01 0.000e+00
 9.600e-01 3.000e-01 0.000e+00
 9.800e-01 3.000e-01 0.000e+00
 0.000e+00 3.200e-01 0.000e+00
 2.000e-02 3.200e-01 0.000e+00
 4.000e-02 3.200e-01 0.000e+00
 6.000e-02 3.200e-01 0.000e+00
 8.000e-02 3.200e-01 0.000e+00
 1.000e-01 3.200e-01 0.000e+00
 1.200e-01 3.200e-01 0.000e+00
 1.400e-01 3.200e-01 0.000e+00
 1.600e-01 3.200e-01 0.000e+00
 1.800e-01 3.200e-01 0.000e+00
 2.000e-01 3.200e-01 0.000e+00
 2.200e-01 3.200e-01 0.000e+00
 2.400e-01 3.200e-01 0.000e+00
 2.600e-01 3.200e-01 0.000e+00
 2.800e-01 3.200e-01 0.000e+00
 3.000e-01 3.200e-01 0.000e+00
 3.200e-01 3.200e-01 0.000e+00
 3.400e-01 3.200e-01 0.000e+00
 3.600e-01 3.200e-01 0.000e+00
 3.800e-01 3.200e-01 0.000e+00
 4.000e-01 3.200e-01 0.000e+00
 4.200e-01 3.200e-01 0.000e+00
 4.400e-01 3.200e-01 0.000e+00
 4.600e-01 3.200e-01 0.000e+00
 4.800e-01 3.200e-01 0.000e+00
 5.000e-01 3.200e-01 0.000e+00
 5.200e-01 3.200e-01 0.000e+00
 5.400e-01 3.200e-01 0.000e+00
 5.600e-01 3.200e-01 0.000e+00
 5.800e-01 3.200e-01 0.000e+00
 6.000e-01 3.200e-01 0.000e+00
 6.200e-01 3.200e-01 0.000e+00
 6.400e-01 3.200e-01 0.000e+00
 6.600e-01 3.200e-01 0.000e+00
 6.800e-01 3.200e-01 0.000e+00
 7.000e-01 3.200e-01 0.000e+00
 7.200e-01 3.200e-01 0.000e+00
 7.400e-01 3.200e-01 0.000e+00
 7.600e-01 3.200e-01 0.000e+00
 7.800e-01 3.200e-01 0.000e+00
 8.000e-01 3.200e-01 0.000e+00
 8.200e-01 3.200e-01 0.000e+00
 8.400e-01 3.200e-01 0.000e+00
 8.600e-01 3.200e-01 0.000e+00
 8.800e-01 3.200e-01 0.000e+00
 9.000e-01 3.200e-01 0.000e+00
 9.200e-01 3.200e-01 0.000e+00
 9.400e-01 3.200e-01 0.000e+00
 9.600e-01 3.200e-01 0.000e+00
 9.800e-01 3.200e-01 0.000e+00
 0.000e+00 3.400e-01 0.000e+00
 2.000e-02 3.400e-01 0.000e+00
 4.000e-02 3.400e-01 0.000e+00
 6.000e-02 3.400e-01 0.000e+00
 8.000e-02 3.400e-01 0.000e+00
 1.000e-01 3.400e-01 0.000e+00
 1.200e-01 3.400e-01 0.000e+00
 1.400e-01 3.400e-01 0.000e+00
 1.600e-01 3.400e-01 0.000e+00
 1.800e-01 3.400e-01 0.000e+00
 2.000e-01 3.400e-01 0.000e+00
 2.200e-01 3.400e-01 0.000e+00
 2.400e-01 3.400e-01 0.000e+00
 2.600e-01 3.400e-01 0.000e+00
 2.800e-01 3.400e-01 0.000e+00
 3.000e-01 3.400e-01 0.000e+00
 3.200e-01 3.400e-01 0.000e+00
 3.400e-01 3.400e-01 0.000e+00
 3.600e-01 3.400e-01 0.000e+00
 3.800e-01 3.400e-01 0.000e+00
 4.000e-01 3.400e-01 0.000e+00
 4.200e-01 3.400e-01 0.000e+00
 4.400e-01 3.400e-01 0.000e+00
 4.600e-01 3.400e-01 0.000e+00
 4.800e-01 3.400e-01 0.000e+00
 5.000e-01 3.400e-01 0.000e+00
 5.200e-01 3.400e-01 0.000e+00
 5.400e-01 3.400e-01 0.000e+00
 5.600e-01 3.400e-01 0.000e+00
 5.800e-01 3.400e-01 0.000e+00
 6.000e-01 3.400e-01 0.000e+00
 6.200e-01 3.400e-01 0.000e+00
 6.400e-01 3.400e-01 0.000e+00
 6.600e-01 3.400e-01 0.000e+00
 6.800e-01 3.400e-01 0.000e+00
 7.000e-01 3.400e-01 0.000e+00
 7.200e-01 3.400e-01 0.000e+00
 7.400e-01 3.400e-01 0.000e+00
 7.600e-01 3.400e-01 0.000e+00
 7.800e-01 3.400e-01 0.000e+00
 8.000e-01 3.400e-01 0.000e+00
 8.200e-01 3.400e-01 0.000e+00
 8.400e-01 3.400e-01 0.000e+00
 8.600e-01 3.400e-01 0.000e+00
 8.800e-01 3.400e-01 0.000e+00
 9.000e-01 3.400e-01 0.000e+00
 9.200e-01 3.400e-01 0.000e+00
 9.400e-01 3.400e-01 0.000e+00
 9.600e-01 3.400e-01 0.000e+00
 9.800e-01 3.400e-01 0.000e+00
 0.000e+00 3.600e-01 0.000e+00
 2.000e-02 3.600e-01 0.000e+00
 4.000e-02 3.600e-01 0.000e+00
 6.000e-02 3.600e-01 0.000e+00
 8.000e-02 3.600e-01 0.000e+00
 1.000e-01 3.600e-01 0.000e+00
 1.200e-01 3.600e-01 0.000e+00
 1.400e-01 3.600e-01 0.000e+00
 1.600e-01 3.600e-01 0.000e+00
 1.800e-01 3.600e-01 0.000e+00
 2.000e-01 3.600e-01 0.000e+00
 2.200e-01 3.600e-01 0.000e+00
 2.400e-01 3.600e-01 0.000e+00
 2.600e-01 3.600e-01 0.000e+00
 2.800e-01 3.600e-01 0.000e+00
 3.000e-01 3.600e-01 0.000e+00
 3.200e-01 3.600e-01 0.000e+00
 3.400e-01 3.600e-01 0.000e+00
 3.600e-01 3.600e-01 0.000e+00
 3.800e-01 3.600e-01 0.000e+00
 4.000e-01 3.600e-01 0.000e+00
 4.200e-01 3.600e-01 0.000e+00
 4.400e-01 3.600e-01 0.000e+00
 4.600e-01 3.600e-01 0.000e+00
 4.800e-01 3.600e-01 0.000e+00
 5.000e-01 3.600e-01 0.000e+00
 5.200e-01 3.600e-01 0.000e+00
 5.400e-01 3.600e-01 0.000e+00
 5.600e-01 3.600e-01 0.000e+00
 5.800e-01 3.600e-01 0.000e+00
 6.000e-01 3.600e-01 0.000e+00
 6.200e-01 3.600e-01 0.000e+00
 6.400e-01 3.600e-01 0.000e+00
 6.600e-01 3.600e-01 0.000e+00
 6.800e-01 3.600e-01 0.000e+00
 7.000e-01 3.600e-01 0.000e+00
 7.200e-01 3.600e-01 0.000e+00
 7.400e-01 3.600e-01 0.000e+00
 7.600e-01 3.600e-01 0.000e+00
 7.800e-01 3.600e-01 0.000e+00
 8.000e-01 3.600e-01 0.000e+00
 8.200e-01 3.600e-01 0.000e+00
 8.400e-01 3.600e-01 0.000e+00
 8.600e-01 3.600e-01 0.000e+00
 8.800e-01 3.600e-01 0.000e+00
 9.000e-01 3.600e-01 0.000e+00
 9.200e-01 3.600e-01 0.000e+00
 9.400e-01 3.600e-01 0.000e+00
 9.600e-01 3.600e-01 0.000e+00
 9.800e-01 3.600e-01 0.000e+00
 0.000e+00 3.800e-01 0.000e+00
 2.000e-02 3.800e-01 0.000e+00
 4.000e-02 3.800e-01 0.000e+00
 6.000e-02 3.800e-01 0.000e+00
 8.000e-02 3.800e-01 0.000e+00
 1.000e-01 3.800e-01 0.000e+00
 1.200e-01 3.800e-01 0.000e+00
 1.400e-01 3.800e-01 0.000e+00
 1.600e-01 3.800e-01 0.000e+00
 1.800e-01 3.800e-01 0.000e+00
 2.000e-01 3.800e-01 0.000e+00
 2.200e-01 3.800e-01 0.000e+00
 2.400e-01 3.800e-01 0.000e+00
 2.600e-01 3.800e-01 0.000e+00
 2.800e-01 3.800e-01 0.000e+00
 3.000e-01 3.800e-01 0.000e+00
 3.200e-01 3.800e-01 0.000e+00
 3.400e-01 3.800e-01 0.000e+00
 3.600e-01 3.800e-01 0.000e+00
 3.800e-01 3.800e-01 0.000e+00
 4.000e-01 3.800e-01 0.000e+00
 4.200e-01 3.800e-01 0.000e+00
 4.400e-01 3.800e-01 0.000e+00
 4.600e-01 3.800e-01 0.000e+00
 4.800e-01 3.800e-01 0.000e+00
 5.000e-01 3.800e-01 0.000e+00
 5.200e-01 3.800e-01 0.000e+00
 5.400e-01 3.800e-01 0.000e+00
 5.600e-01 3.800e-01 0.000e+00
 5.800e-01 3.800e-01 0.000e+00
 6.000e-01 3.800e-01 0.000e+00
 6.200e-01 3.800e-01 0.000e+00
 6.400e-01 3.800e-01 0.000e+00
 6.600e-01 3.800e-01 0.000e+00
 6.800e-01 3.800e-01 0.000e+00
 7.000e-01 3.800e-01 0.000e+00
 7.200e-01 3.800e-01 0.000e+00
 7.400e-01 3.800e-01 0.000e+00
 7.600e-01 3.800e-01 0.000e+00
 7.800e-01 3.800e-01 0.000e+00
 8.000e-01 3.800e-01 0.000e+00
 8.200e-01 3.800e-01 0.000e+00
 8.400e-01 3.800e-01 0.000e+00
 8.600e-01 3.800e-01 0.000e+00
 8.800e-01 3.800e-01 0.000e+00
 9.000e-01 3.800e-01 0.000e+00
 9.200e-01 3.800e-01 0.000e+00
 9.400e-01 3.800e-01 0.000e+00
 9.600e-01 3.800e-01 0.000e+00
 9.800e-01 3.800e-01 0.000e+00
 0.000e+00 4.000e-01 0.000e+00
 2.000e-02 4.000e-01 0.000e+00
 4.000e-02 4.000e-01 0.000e+00
 6.000e-02 4.000e-01 0.000e+00
 8.000e-02 4.000e-01 0.000e+00
 1.000e-01 4.000e-01 0.000e+00
 1.200e-01 4.000e-01 0.000e+00
 1.400e-01 4.000e-01 0.000e+00
 1.600e-01 4.000e-01 0.000e+00
 1.800e-01 4.000e-01 0.000e+00
 2.000e-01 4.000e-01 0.000e+00
 2.200e-01 4.000e-01 0.000e+00
 2.400e-01 4.000e-01 0.000e+00
 2.600e-01 4.000e-01 0.000e+00
 2.800e-01 4.000e-01 0.000e+00
 3.000e-01 4.000e-01 0.000e+00
 3.200e-01 4.000e-01 0.000e+00
 3.400e-01 4.000e-01 0.000e+00
 3.600e-01 4.000e-01 0.000e+00
 3.800e-01 4.000e-01 0.000e+00
 4.000e-01 4.000e-01 0.000e+00
 4.200e-01 4.000e-01 0.000e+00
 4.400e-01 4.000e-01 0.000e+00
 4.600e-01 4.000e-01 0.000e+00
 4.800e-01 4.000e-01 0.000e+00
 5.000e-01 4.000e-01 0.000e+00
 5.200e-01 4.000e-01 0.000e+00
 5.400e-01 4.000e-01 0.000e+00
 5.600e-01 4.000e-01 0.000e+00
 5.800e-01 4.000e-01 0.000e+00
 6.000e-01 4.000e-01 0.000e+00
 6.200e-01 4.000e-01 0.000e+00
 6.400e-01 4.000e-01 0.000e+00
 6.600e-01 4.000e-01 0.000e+00
 6.800e-01 4.000e-01 0.000e+00
 7.000e-01 4.000e-01 0.000e+00
 7.200e-01 4.000e-01 0.000e+00
 7.400e-01 4.000e-01 0.000e+00
 7.600e-01 4.000e-01 0.000e+00
 7.800e-01 4.000e-01 0.000e+00
 8.000e-01 4.000e-01 0.000e+00
 8.200e-01 4.000e-01 0.000e+00
 8.400e-01 4.000e-01 0.000e+00
 8.600e-01 4.000e-01 0.000e+00
 8.800e-01 4.000e-01 0.000e+00
 9.000e-01 4.000e-01 0.000e+00
 9.200e-01 4.000e-01 0.000e+00
 9.400e-01 4.000e-01 0.000e+00
 9.600e-01 4.000e-01 0.000e+00
 9.800e-01 4.000e-01 0.000e+00
 0.000e+00 4.200e-01 0.000e+00
 2.000e-02 4.200e-01 0.000e+00
 4.000e-02 4.200e-01 0.000e+00
 6.000e-02 4.200e-01 0.000e+00
 8.000e-02 4.200e-01 0.000e+00
 1.000e-01 4.200e-01 0.000e+00
 1.200e-01 4.200e-01 0.000e+00
 1.400e-01 4.200e-01 0.000e+00
 1.600e-01 4.200e-01 0.000e+00
 1.800e-01 4.200e-01 0.000e+00
 2.000e-01 4.200e-01 0.000e+00
 2.200e-01 4.200e-01 0.000e+00
 2.400e-01 4.200e-01 0.000e+00
 2.600e-01 4.200e-01 0.000e+00
 2.800e-01 4.200e-01 0.000e+00
 3.000e-01 4.200e-01 0.000e+00
 3.200e-01 4.200e-01 0.000e+00
 3.400e-01 4.200e-01 0.000e+00
 3.600e-01 4.200e-01 0.000e+00
 3.800e-01 4.200e-01 0.000e+00
 4.000e-01 4.200e-01 0.000e+00
 4.200e-01 4.200e-01 0.000e+00
 4.400e-01 4.200e-01 0.000e+00
 4.600e-01 4.200e-01 0.000e+00
 4.800e-01 4.200e-01 0.000e+00
 5.000e-01 4.200e-01 0.000e+00
 5.200e-01 4.200e-01 0.000e+00
 5.400e-01 4.200e-01 0.000e+00
 5.600e-01 4.200e-01 0.000e+00
 5.800e-01 4.200e-01 0.000e+00
 6.000e-01 4.200e-01 0.000e+00
 6.200e-01 4.200e-01 0.000e+00
 6.400e-01 4.200e-01 0.000e+00
 6.600e-01 4.200e-01 0.000e+00
 6.800e-01 4.200e-01 0.000e+00
 7.000e-01 4.200e-01 0.000e+00
 7.200e-01 4.200e-01 0.000e+00
 7.400e-01 4.200e-01 0.000e+00
 7.600e-01 4.200e-01 0.000e+00
 7.800e-01 4.200e-01 0.000e+00
 8.000e-01 4.200e-01 0.000e+00
 8.200e-01 4.200e-01 0.000e+00
 8.400e-01 4.200e-01 0.000e+00
 8.600e-01 4.200e-01 0.000e+00
 8.800e-01 4.200e-01 0.000e+00
 9.000e-01 4.200e-01 0.000e+00
 9.200e-01 4.200e-01 0.000e+00
 9.400e-01 4.200e-01 0.000e+00
 9.600e-01 4.200e-01 0.000e+00
 9.800e-01 4.200e-01 0.000e+00
 0.000e+00 4.400e-01 0.000e+00
 2.000e-02 4.400e-01 0.000e+00
 4.000e-02 4.400e-01 0.000e+00
 6.000e-02 4.400e-01 0.000e+00
 8.000e-02 4.400e-01 0.000e+00
 1.000e-01 4.400e-01 0.000e+00
 1.200e-01 4.400e-01 0.000e+00
 1.400e-01 4.400e-01 0.000e+00
 1.600e-01 4.400e-01 0.000e+00
 1.800e-01 4.400e-01 0.000e+00
 2.000e-01 4.400e-01 0.000e+00
 2.200e-01 4.400e-01 0.000e+00
 2.400e-01 4.400e-01 0.000e+00
 2.600e-01 4.400e-01 0.000e+00
 2.800e-01 4.400e-01 0.000e+00
 3.000e-01 4.400e-01 0.000e+00
 3.200e-01 4.400e-01 0.000e+00
 3.400e-01 4.400e-01 0.000e+00
 3.600e-01 4.400e-01 0.000e+00
 3.800e-01 4.400e-01 0.000e+00
 4.000e-01 4.400e-01 0.000e+00
 4.200e-01 4.400e-01 0.000e+00
 4.400e-01 4.400e-01 0.000e+00
 4.600e-01 4.400e-01 0.000e+00
 4.800e-01 4.400e-01 0.000e+00
 5.000e-01 4.400e-01 0.000e+00
 5.200e-01 4.400e-01 0.000e+00
 5.400e-01 4.400e-01 0.000e+00
 5.600e-01 4.400e-01 0.000e+00
 5.800e-01 4.400e-01 0.000e+00
 6.000e-01 4.400e-01 0.000e+00
 6.200e-01 4.400e-01 0.000e+00
 6.400e-01 4.400e-01 0.000e+00
 6.600e-01 4.400e-01 0.000e+00
 6.800e-01 4.400e-01 0.000e+00
 7.000e-01 4.400e-01 0.000e+00
 7.200e-01 4.400e-01 0.000e+00
 7.400e-01 4.400e-01 0.000e+00
 7.600e-01 4.400e-01 0.000e+00
 7.800e-01 4.400e-01 0.000e+00
 8.000e-01 4.400e-01 0.000e+00
 8.200e-01 4.400e-01 0.000e+00
 8.400e-01 4.400e-01 0.000e+00
 8.600e-01 4.400e-01 0.000e+00
 8.800e-01 4.400e-01 0.000e+00
 9.000e-01 4.400e-01 0.000e+00
 9.200e-01 4.400e-01 0.000e+00
 9.400e-01 4.400e-01 0.000e+00
 9.600e-01 4.400e-01 0.000e+00
 9.800e-01 4.400e-01 0.000e+00
 0.000e+00 4.600e-01 0.000e+00
 2.000e-02 4.600e-01 0.000e+00
 4.000e-02 4.600e-01 0.000e+00
 6.000e-02 4.600e-01 0.000e+00
 8.000e-02 4.600e-01 0.000e+00
 1.000e-01 4.600e-01 0.000e+00
 1.200e-01 4.600e-01 0.000e+00
 1.400e-01 4.600e-01 0.000e+00
 1.600e-01 4.600e-01 0.000e+00
 1.800e-01 4.600e-01 0.000e+00
 2.000e-01 4.600e-01 0.000e+00
 2.200e-01 4.600e-01 0.000e+00
 2.400e-01 4.600e-01 0.000e+00
 2.600e-01 4.600e-01 0.000e+00
 2.800e-01 4.600e-01 0.000e+00
 3.000e-01 4.600e-01 0.000e+00
 3.200e-01 4.600e-01 0.000e+00
 3.400e-01 4.600e-01 0.000e+00
 3.600e-01 4.600e-01 0.000e+00
 3.800e-01 4.600e-01 0.000e+00
 4.000e-01 4.600e-01 0.000e+00
 4.200e-01 4.600e-01 0.000e+00
 4.400e-01 4.600e-01 0.000e+00
 4.600e-01 4.600e-01 0.000e+00
 4.800e-01 4.600e-01 0.000e+00
 5.000e-01 4.600e-01 0.000e+00
 5.200e-01 4.600e-01 0.000e+00
 5.400e-01 4.600e-01 0.000e+00
 5.600e-01 4.600e-01 0.000e+00
 5.800e-01 4.600e-01 0.000e+00
 6.000e-01 4.600e-01 0.000e+00
 6.200e-01 4.600e-01 0.000e+00
 6.400e-01 4.600e-01 0.000e+00
 6.600e-01 4.600e-01 0.000e+00
 6.800e-01 4.600e-01 0.000e+00
 7.000e-01 4.600e-01 0.000e+00
 7.200e-01 4.600e-01 0.000e+00
 7.400e-01 4.600e-01 0.000e+00
 7.600e-01 4.600e-01 0.000e+00
 7.800e-01 4.600e-01 0.000e+00
 8.000e-01 4.600e-01 0.000e+00
 8.200e-01 4.600e-01 0.000e+00
 8.400e-01 4.600e-01 0.000e+00
 8.600e-01 4.600e-01 0.000e+00
 8.800e-01 4.600e-01 0.000e+00
 9.000e-01 4.600e-01 0.000e+00
 9.200e-01 4.600e-01 0.000e+00
 9.400e-01 4.600e-01 0.000e+00
 9.600e-01 4.600e-01 0.000e+00
 9.800e-01 4.600e-01 0.000e+00
 0.000e+00 4.800e-01 0.000e+00
 2.000e-02 4.800e-01 0.000e+00
 4.000e-02 4.800e-01 0.000e+00
 6.000e-02 4.800e-01 0.000e+00
 8.000e-02 4.800e-01 0.000e+00
 1.000e-01 4.800e-01 0.000e+00
 1.200e-01 4.800e-01 0.000e+00
 1.400e-01 4.800e-01 0.000e+00
 1.600e-01 4.800e-01 0.000e+00
 1.800e-01 4.800e-01 0.000e+00
 2.000e-01 4.800e-01 0.000e+00
 2.200e-01 4.800e-01 0.000e+00
 2.400e-01 4.800e-01 0.000e+00
 2.600e-01 4.800e-01 0.000e+00
 2.800e-01 4.800e-01 0.000e+00
 3.000e-01 4.800e-01 0.000e+00
 3.200e-01 4.800e-01 0.000e+00
 3.400e-01 4.800e-01 0.000e+00
 3.600e-01 4.800e-01 0.000e+00
 3.800e-01 4.800e-01 0.000e+00
 4.000e-01 4.800e-01 0.000e+00
 4.200e-01 4.800e-01 0.000e+00
 4.400e-01 4.800e-01 0.000e+00
 4.600e-01 4.800e-01 0.000e+00
 4.800e-01 4.800e-01 0.000e+00
 5.000e-01 4.800e-01 0.000e+00
 5.200e-01 4.800e-01 0.000e+00
 5.400e-01 4.800e-01 0.000e+00
 5.600e-01 4.800e-01 0.000e+00
 5.800e-01 4.800e-01 0.000e+00
 6.000e-01 4.800e-01 0.000e+00
 6.200e-01 4.800e-01 0.000e+00
 6.400e-01 4.800e-01 0.000e+00
 6.600e-01 4.800e-01 0.000e+00
 6.800e-01 4.800e-01 0.000e+00
 7.000e-01 4.800e-01 0.000e+00
 7.200e-01 4.800e-01 0.000e+00
 7.400e-01 4.800e-01 0.000e+00
 7.600e-01 4.800e-01 0.000e+00
 7.800e-01 4.800e-01 0.000e+00
 8.000e-01 4.800e-01 0.000e+00
 8.200e-01 4.800e-01 0.000e+00
 8.400e-01 4.800e-01 0.000e+00
 8.600e-01 4.800e-01 0.000e+00
 8.800e-01 4.800e-01 0.000e+00
 9.000e-01 4.800e-01 0.000e+00
 9.200e-01 4.800e-01 0.000e+00
 9.400e-01 4.800e-01 0.000e+00
 9.600e-01 4.800e-01 0.000e+00
 9.800e-01 4.800e-01 0.000e+00
 0.000e+00 5.000e-01 0.000e+00
 2.000e-02 5.000e-01 0.000e+00
 4.000e-02 5.000e-01 0.000e+00
 6.000e-02 5.000e-01 0.000e+00
 8.000e-02 5.000e-01 0.000e+00
 1.000e-01 5.000e-01 0.000e+00
 1.200e-01 5.000e-01 0.000e+00
 1.400e-01 5.000e-01 0.000e+00
 1.600e-01 5.000e-01 0.000e+00
 1.800e-01 5.000e-01 0.000e+00
 2.000e-01 5.000e-01 0.000e+00
 2.200e-01 5.000e-01 0.000e+00
 2.400e-01 5.000e-01 0.000e+00
 2.600e-01 5.000e-01 0.000e+00
 2.800e-01 5.000e-01 0.000e+00
 3.000e-01 5.000e-01 0.000e+00
 3.200e-01 5.000e-01 0.000e+00
 3.400e-01 5.000e-01 0.000e+00
 3.600e-01 5.000e-01 0.000e+00
 3.800e-01 5.000e-01 0.000e+00
 4.000e-01 5.000e-01 0.000e+00
 4.200e-01 5.000e-01 0.000e+00
 4.400e-01 5.000e-01 0.000e+00
 4.600e-01 5.000e-01 0.000e+00
 4.800e-01 5.000e-01 0.000e+00
 5.000e-01 5.000e-01 0.000e+00
 5.200e-01 5.000e-01 0.000e+00
 5.400e-01 5.000e-01 0.000e+00
 5.600e-01 5.000e-01 0.000e+00
 5.800e-01 5.000e-01 0.000e+00
 6.000e-01 5.000e-01 0.000e+00
 6.200e-01 5.000e-01 0.000e+00
 6.400e-01 5.000e-01 0.000e+00
 6.600e-01 5.000e-01 0.000e+00
 6.800e-01 5.000e-01 0.000e+00
 7.000e-01 5.000e-01 0.000e+00
 7.200e-01 5.000e-01 0.000e+00
 7.400e-01 5.000e-01 0.000e+00
 7.600e-01 5.000e-01 0.000e+00
 7.800e-01 5.000e-01 0.000e+00
 8.000e-01 5.000e-01 0.000e+00
 8.200e-01 5.000e-01 0.000e+00
 8.400e-01 5.000e-01 0.000e+00
 8.600e-01 5.000e-01 0.000e+00
 8.800e-01 5.000e-01 0.000e+00
 9.000e-01 5.000e-01 0.000e+00
 9.200e-01 5.000e-01 0.000e+00
 9.400e-01 5.000e-01 0.000e+00
 9.600e-01 5.000e-01 0.000e+00
 9.800e-01 5.000e-01 0.000e+00
 0.000e+00 5.200e-01 0.000e+00
 2.000e-02 5.200e-01 0.000e+00
 4.000e-02 5.200e-01 0.000e+00
 6.000e-02 5.200e-01 0.000e+00
 8.000e-02 5.200e-01 0.000e+00
 1.000e-01 5.200e-01 0.000e+00
 1.200e-01 5.200e-01 0.000e+00
 1.400e-01 5.200e-01 0.000e+00
 1.600e-01 5.200e-01 0.000e+00
 1.800e-01 5.200e-01 0.000e+00
 2.000e-01 5.200e-01 0.000e+00
 2.200e-01 5.200e-01 0.000e+00
 2.400e-01 5.200e-01 0.000e+00
 2.600e-01 5.200e-01 0.000e+00
 2.800e-01 5.200e-01 0.000e+00
 3.000e-01 5.200e-01 0.000e+00
 3.200e-01 5.200e-01 0.000e+00
 3.400e-01 5.200e-01 0.000e+00
 3.600e-01 5.200e-01 0.000e+00
 3.800e-01 5.200e-01 0.000e+00
 4.000e-01 5.200e-01 0.000e+00
 4.200e-01 5.200e-01 0.000e+00
 4.400e-01 5.200e-01 0.000e+00
 4.600e-01 5.200e-01 0.000e+00
 4.800e-01 5.200e-01 0.000e+00
 5.000e-01 5.200e-01 0.000e+00
 5.200e-01 5.200e-01 0.000e+00
 5.400e-01 5.200e-01 0.000e+00
 5.600e-01 5.200e-01 0.000e+00
 5.800e-01 5.200e-01 0.000e+00
 6.000e-01 5.200e-01 0.000e+00
 6.200e-01 5.200e-01 0.000e+00
 6.400e-01 5.200e-01 0.000e+00
 6.600e-01 5.200e-01 0.000e+00
 6.800e-01 5.200e-01 0.000e+00
 7.000e-01 5.200e-01 0.000e+00
 7.200e-01 5.200e-01 0.000e+00
 7.400e-01 5.200e-01 0.000e+00
 7.600e-01 5.200e-01 0.000e+00
 7.800e-01 5.200e-01 0.000e+00
 8.000e-01 5.200e-01 0.000e+00
 8.200e-01 5.200e-01 0.000e+00
 8.400e-01 5.200e-01 0.000e+00
 8.600e-01 5.200e-01 0.000e+00
 8.800e-01 5.200e-01 0.000e+00
 9.000e-01 5.200e-01 0.000e+00
 9.200e-01 5.200e-01 0.000e+00
 9.400e-01 5.200e-01 0.000e+00
 9.600e-01 5.200e-01 0.000e+00
 9.800e-01 5.200e-01 0.000e+00
 0.000e+00 5.400e-01 0.000e+00
 2.000e-02 5.400e-01 0.000e+00
 4.000e-02 5.400e-01 0.000e+00
 6.000e-02 5.400e-01 0.000e+00
 8.000e-02 5.400e-01 0.000e+00
 1.000e-01 5.400e-01 0.000e+00
 1.200e-01 5.400e-01 0.000e+00
 1.400e-01 5.400e-01 0.000e+00
 1.600e-01 5.400e-01 0.000e+00
 1.800e-01 5.400e-01 0.000e+00
 2.000e-01 5.400e-01 0.000e+00
 2.200e-01 5.400e-01 0.000e+00
 2.400e-01 5.400e-01 0.000e+00
 2.600e-01 5.400e-01 0.000e+00
 2.800e-01 5.400e-01 0.000e+00
 3.000e-01 5.400e-01 0.000e+00
 3.200e-01 5.400e-01 0.000e+00
 3.400e-01 5.400e-01 0.000e+00
 3.600e-01 5.400e-01 0.000e+00
 3.800e-01 5.400e-01 0.000e+00
 4.000e-01 5.400e-01 0.000e+00
 4.200e-01 5.400e-01 0.000e+00
 4.400e-01 5.400e-01 0.000e+00
 4.600e-01 5.400e-01 0.000e+00
 4.800e-01 5.400e-01 0.000e+00
 5.000e-01 5.400e-01 0.000e+00
 5.200e-01 5.400e-01 0.000e+00
 5.400e-01 5.400e-01 0.000e+00
 5.600e-01 5.400e-01 0.000e+00
 5.800e-01 5.400e-01 0.000e+00
 6.000e-01 5.400e-01 0.000e+00
 6.200e-01 5.400e-01 0.000e+00
 6.400e-01 5.400e-01 0.000e+00
 6.600e-01 5.400e-01 0.000e+00
 6.800e-01 5.400e-01 0.000e+00
 7.000e-01 5.400e-01 0.000e+00
 7.200e-01 5.400e-01 0.000e+00
 7.400e-01 5.400e-01 0.000e+00
 7.600e-01 5.400e-01 0.000e+00
 7.800e-01 5.400e-01 0.000e+00
 8.000e-01 5.400e-01 0.000e+00
 8.200e-01 5.400e-01 0.000e+00
 8.400e-01 5.400e-01 0.000e+00
 8.600e-01 5.400e-01 0.000e+00
 8.800e-01 5.400e-01 0.000e+00
 9.000e-01 5.400e-01 0.000e+00
 9.200e-01 5.400e-01 0.000e+00
 9.400e-01 5.400e-01 0.000e+00
 9.600e-01 5.400e-01 0.000e+00
 9.800e-01 5.400e-01 0.000e+00
 0.000e+00 5.600e-01 0.000e+00
 2.000e-02 5.600e-01 0.000e+00
 4.000e-02 5.600e-01 0.000e+00
 6.000e-02 5.600e-01 0.000e+00
 8.000e-02 5.600e-01 0.000e+00
 1.000e-01 5.600e-01 0.000e+00
 1.200e-01 5.600e-01 0.000e+00
 1.400e-01 5.600e-01 0.000e+00
 1.600e-01 5.600e-01 0.000e+00
 1.800e-01 5.600e-01 0.000e+00
 2.000e-01 5.600e-01 0.000e+00
 2.200e-01 5.600e-01 0.000e+00
 2.400e-01 5.600e-01 0.000e+00
 2.600e-01 5.600e-01 0.000e+00
 2.800e-01 5.600e-01 0.000e+00
 3.000e-01 5.600e-01 0.000e+00
 3.200e-01 5.600e-01 0.000e+00
 3.400e-01 5.600e-01 0.000e+00
 3.600e-01 5.600e-01 0.000e+00
 3.800e-01 5.600e-01 0.000e+00
 4.000e-01 5.600e-01 0.000e+00
 4.200e-01 5.600e-01 0.000e+00
 4.400e-01 5.600e-01 0.000e+00
 4.600e-01 5.600e-01 0.000e+00
 4.800e-01 5.600e-01 0.000e+00
 5.000e-01 5.600e-01 0.000e+00
 5.200e-01 5.600e-01 0.000e+00
 5.400e-01 5.600e-01 0.000e+00
 5.600e-01 5.600e-01 0.000e+00
 5.800e-01 5.600e-01 0.000e+00
 6.000e-01 5.600e-01 0.000e+00
 6.200e-01 5.600e-01 0.000e+00
 6.400e-01 5.600e-01 0.000e+00
 6.600e-01 5.600e-01 0.000e+00
 6.800e-01 5.600e-01 0.000e+00
 7.000e-01 5.600e-01 0.000e+00
 7.200e-01 5.600e-01 0.000e+00
 7.400e-01 5.600e-01 0.000e+00
 7.600e-01 5.600e-01 0.000e+00
 7.800e-01 5.600e-01 0.000e+00
 8.000e-01 5.600e-01 0.000e+00
 8.200e-01 5.600e-01 0.000e+00
 8.400e-01 5.600e-01 0.000e+00
 8.600e-01 5.600e-01 0.000e+00
 8.800e-01 5.600e-01 0.000e+00
 9.000e-01 5.600e-01 0.000e+00
 9.200e-01 5.600e-01 0.000e+00
 9.400e-01 5.600e-01 0.000e+00
 9.600e-01 5.600e-01 0.000e+00
 9.800e-01 5.600e-01 0.000e+00
 0.000e+00 5.800e-01 0.000e+00
 2.000e-02 5.800e-01 0.000e+00
 4.000e-02 5.800e-01 0.000e+00
 6.000e-02 5.800e-01 0.000e+00
 8.000e-02 5.800e-01 0.000e+00
 1.000e-01 5.800e-01 0.000e+00
 1.200e-01 5.800e-01 0.000e+00
 1.400e-01 5.800e-01 0.000e+00
 1.600e-01 5.800e-01 0.000e+00
 1.800e-01 5.800e-01 0.000e+00
 2.000e-01 5.800e-01 0.000e+00
 2.200e-01 5.800e-01 0.000e+00
 2.400e-01 5.800e-01 0.000e+00
 2.600e-01 5.800e-01 0.000e+00
 2.800e-01 5.800e-01 0.000e+00
 3.000e-01 5.800e-01 0.000e+00
 3.200e-01 5.800e-01 0.000e+00
 3.400e-01 5.800e-01 0.000e+00
 3.600e-01 5.800e-01 0.000e+00
 3.800e-01 5.800e-01 0.000e+00
 4.000e-01 5.800e-01 0.000e+00
 4.200e-01 5.800e-01 0.000e+00
 4.400e-01 5.800e-01 0.000e+00
 4.600e-01 5.800e-01 0.000e+00
 4.800e-01 5.800e-01 0.000e+00
 5.000e-01 5.800e-01 0.000e+00
 5.200e-01 5.800e-01 0.000e+00
 5.400e-01 5.800e-01 0.000e+00
 5.600e-01 5.800e-01 0.000e+00
 5.800e-01 5.800e-01 0.000e+00
 6.000e-01 5.800e-01 0.000e+00
 6.200e-01 5.800e-01 0.000e+00
 6.400e-01 5.800e-01 0.000e+00
 6.600e-01 5.800e-01 0.000e+00
 6.800e-01 5.800e-01 0.000e+00
 7.000e-01 5.800e-01 0.000e+00
 7.200e-01 5.800e-01 0.000e+00
 7.400e-01 5.800e-01 0.000e+00
 7.600e-01 5.800e-01 0.000e+00
 7.800e-01 5.800e-01 0.000e+00
 8.000e-01 5.800e-01 0.000e+00
 8.200e-01 5.800e-01 0.000e+00
 8.400e-01 5.800e-01 0.000e+00
 8.600e-01 5.800e-01 0.000e+00
 8.800e-01 5.800e-01 0.000e+00
 9.000e-01 5.800e-01 0.000e+00
 9.200e-01 5.800e-01 0.000e+00
 9.400e-01 5.800e-01 0.000e+00
 9.600e-01 5.800e-01 0.000e+00
 9.800e-01 5.800e-01 0.000e+00
 0.000e+00 6.000e-01 0.000e+00
 2.000e-02 6.000e-01 0.000e+00
 4.000e-02 6.000e-01 0.000e+00
 6.000e-02 6.000e-01 0.000e+00
 8.000e-02 6.000e-01 0.000e+00
 1.000e-01 6.000e-01 0.000e+00
 1.200e-01 6.000e-01 0.000e+00
 1.400e-01 6.000e-01 0.000e+00
 1.600e-01 6.000e-01 0.000e+00
 1.800e-01 6.000e-01 0.000e+00
 2.000e-01 6.000e-01 0.000e+00
 2.200e-01 6.000e-01 0.000e+00
 2.400e-01 6.000e-01 0.000e+00
 2.600e-01 6.000e-01 0.000e+00
 2.800e-01 6.000e-01 0.000e+00
 3.000e-01 6.000e-01 0.000e+00
 3.200e-01 6.000e-01 0.000e+00
 3.400e-01 6.000e-01 0.000e+00
 3.600e-01 6.000e-01 0.000e+00
 3.800e-01 6.000e-01 0.000e+00
 4.000e-01 6.000e-01 0.000e+00
 4.200e-01 6.000e-01 0.000e+00
 4.400e-01 6.000e-01 0.000e+00
 4.600e-01 6.000e-01 0.000e+00
 4.800e-01 6.000e-01 0.000e+00
 5.000e-01 6.000e-01 0.000e+00
 5.200e-01 6.000e-01 0.000e+00
 5.400e-01 6.000e-01 0.000e+00
 5.600e-01 6.000e-01 0.000e+00
 5.800e-01 6.000e-01 0.000e+00
 6.000e-01 6.000e-01 0.000e+00
 6.200e-01 6.000e-01 0.000e+00
 6.400e-01 6.000e-01 0.000e+00
 6.600e-01 6.000e-01 0.000e+00
 6.800e-01 6.000e-01 0.000e+00
 7.000e-01 6.000e-01 0.000e+00
 7.200e-01 6.000e-01 0.000e+00
 7.400e-01 6.000e-01 0.000e+00
 7.600e-01 6.000e-01 0.000e+00
 7.800e-01 6.000e-01 0.000e+00
 8.000e-01 6.000e-01 0.000e+00
 8.200e-01 6.000e-01 0.000e+00
 8.400e-01 6.000e-01 0.000e+00
 8.600e-01 6.000e-01 0.000e+00
 8.800e-01 6.000e-01 0.000e+00
 9.000e-01 6.000e-01 0.000e+00
 9.200e-01 6.000e-01 0.000e+00
 9.400e-01 6.000e-01 0.000e+00
 9.600e-01 6.000e-01 0.000e+00
 9.800e-01 6.000e-01 0.000e+00
 0.000e+00 6.200e-01 0.000e+00
 2.000e-02 6.200e-01 0.000e+00
 4.000e-02 6.200e-01 0.000e+00
 6.000e-02 6.200e-01 0.000e+00
 8.000e-02 6.200e-01 0.000e+00
 1.000e-01 6.200e-01 0.000e+00
 1.200e-01 6.200e-01 0.000e+00
 1.400e-01 6.200e-01 0.000e+00
 1.600e-01 6.200e-01 0.000e+00
 1.800e-01 6.200e-01 0.000e+00
 2.000e-01 6.200e-01 0.000e+00
 2.200e-01 6.200e-01 0.000e+00
 2.400e-01 6.200e-01 0.000e+00
 2.600e-01 6.200e-01 0.000e+00
 2.800e-01 6.200e-01 0.000e+00
 3.000e-01 6.200e-01 0.000e+00
 3.200e-01 6.200e-01 0.000e+00
 3.400e-01 6.200e-01 0.000e+00
 3.600e-01 6.200e-01 0.000e+00
 3.800e-01 6.200e-01 0.000e+00
 4.000e-01 6.200e-01 0.000e+00
 4.200e-01 6.200e-01 0.000e+00
 4.400e-01 6.200e-01 0.000e+00
 4.600e-01 6.200e-01 0.000e+00
 4.800e-01 6.200e-01 0.000e+00
 5.000e-01 6.200e-01 0.000e+00
 5.200e-01 6.200e-01 0.000e+00
 5.400e-01 6.200e-01 0.000e+00
 5.600e-01 6.200e-01 0.000e+00
 5.800e-01 6.200e-01 0.000e+00
 6.000e-01 6.200e-01 0.000e+00
 6.200e-01 6.200e-01 0.000e+00
 6.400e-01 6.200e-01 0.000e+00
 6.600e-01 6.200e-01 0.000e+00
 6.800e-01 6.200e-01 0.000e+00
 7.000e-01 6.200e-01 0.000e+00
 7.200e-01 6.200e-01 0.000e+00
 7.400e-01 6.200e-01 0.000e+00
 7.600e-01 6.200e-01 0.000e+00
 7.800e-01 6.200e-01 0.000e+00
 8.000e-01 6.200e-01 0.000e+00
 8.200e-01 6.200e-01 0.000e+00
 8.400e-01 6.200e-01 0.000e+00
 8.600e-01 6.200e-01 0.000e+00
 8.800e-01 6.200e-01 0.000e+00
 9.000e-01 6.200e-01 0.000e+00
 9.200e-01 6.200e-01 0.000e+00
 9.400e-01 6.200e-01 0.000e+00
 9.600e-01 6.200e-01 0.000e+00
 9.800e-01 6.200e-01 0.000e+00
 0.000e+00 6.400e-01 0.000e+00
 2.000e-02 6.400e-01 0.000e+00
 4.000e-02 6.400e-01 0.000e+00
 6.000e-02 6.400e-01 0.000e+00
 8.000e-02 6.400e-01 0.000e+00
 1.000e-01 6.400e-01 0.000e+00
 1.200e-01 6.400e-01 0.000e+00
 1.400e-01 6.400e-01 0.000e+00
 1.600e-01 6.400e-01 0.000e+00
 1.800e-01 6.400e-01 0.000e+00
 2.000e-01 6.400e-01 0.000e+00
 2.200e-01 6.400e-01 0.000e+00
 2.400e-01 6.400e-01 0.000e+00
 2.600e-01 6.400e-01 0.000e+00
 2.800e-01 6.400e-01 0.000e+00
 3.000e-01 6.400e-01 0.000e+00
 3.200e-01 6.400e-01 0.000e+00
 3.400e-01 6.400e-01 0.000e+00
 3.600e-01 6.400e-01 0.000e+00
 3.800e-01 6.400e-01 0.000e+00
 4.000e-01 6.400e-01 0.000e+00
 4.200e-01 6.400e-01 0.000e+00
 4.400e-01 6.400e-01 0.000e+00
 4.600e-01 6.400e-01 0.000e+00
 4.800e-01 6.400e-01 0.000e+00
 5.000e-01 6.400e-01 0.000e+00
 5.200e-01 6.400e-01 0.000e+00
 5.400e-01 6.400e-01 0.000e+00
 5.600e-01 6.400e-01 0.000e+00
 5.800e-01 6.400e-01 0.000e+00
 6.000e-01 6.400e-01 0.000e+00
 6.200e-01 6.400e-01 0.000e+00
 6.400e-01 6.400e-01 0.000e+00
 6.600e-01 6.400e-01 0.000e+00
 6.800e-01 6.400e-01 0.000e+00
 7.000e-01 6.400e-01 0.000e+00
 7.200e-01 6.400e-01 0.000e+00
 7.400e-01 6.400e-01 0.000e+00
 7.600e-01 6.400e-01 0.000e+00
 7.800e-01 6.400e-01 0.000e+00
 8.000e-01 6.400e-01 0.000e+00
 8.200e-01 6.400e-01 0.000e+00
 8.400e-01 6.400e-01 0.000e+00
 8.600e-01 6.400e-01 0.000e+00
 8.800e-01 6.400e-01 0.000e+00
 9.000e-01 6.400e-01 0.000e+00
 9.200e-01 6.400e-01 0.000e+00
 9.400e-01 6.400e-01 0.000e+00
 9.600e-01 6.400e-01 0.000e+00
 9.800e-01 6.400e-01 0.000e+00
 0.000e+00 6.600e-01 0.000e+00
 2.000e-02 6.600e-01 0.000e+00
 4.000e-02 6.600e-01 0.000e+00
 6.000e-02 6.600e-01 0.000e+00
 8.000e-02 6.600e-01 0.000e+00
 1.000e-01 6.600e-01 0.000e+00
 1.200e-01 6.600e-01 0.000e+00
 1.400e-01 6.600e-01 0.000e+00
 1.600e-01 6.600e-01 0.000e+00
 1.800e-01 6.600e-01 0.000e+00
 2.000e-01 6.600e-01 0.000e+00
 2.200e-01 6.600e-01 0.000e+00
 2.400e-01 6.600e-01 0.000e+00
 2.600e-01 6.600e-01 0.000e+00
 2.800e-01 6.600e-01 0.000e+00
 3.000e-01 6.600e-01 0.000e+00
 3.200e-01 6.600e-01 0.000e+00
 3.400e-01 6.600e-01 0.000e+00
 3.600e-01 6.600e-01 0.000e+00
 3.800e-01 6.600e-01 0.000e+00
 4.000e-01 6.600e-01 0.000e+00
 4.200e-01 6.600e-01 0.000e+00
 4.400e-01 6.600e-01 0.000e+00
 4.600e-01 6.600e-01 0.000e+00
 4.800e-01 6.600e-01 0.000e+00
 5.000e-01 6.600e-01 0.000e+00
 5.200e-01 6.600e-01 0.000e+00
 5.400e-01 6.600e-01 0.000e+00
 5.600e-01 6.600e-01 0.000e+00
 5.800e-01 6.600e-01 0.000e+00
 6.000e-01 6.600e-01 0.000e+00
 6.200e-01 6.600e-01 0.000e+00
 6.400e-01 6.600e-01 0.000e+00
 6.600e-01 6.600e-01 0.000e+00
 6.800e-01 6.600e-01 0.000e+00
 7.000e-01 6.600e-01 0.000e+00
 7.200e-01 6.600e-01 0.000e+00
 7.400e-01 6.600e-01 0.000e+00
 7.600e-01 6.600e-01 0.000e+00
 7.800e-01 6.600e-01 0.000e+00
 8.000e-01 6.600e-01 0.000e+00
 8.200e-01 6.600e-01 0.000e+00
 8.400e-01 6.600e-01 0.000e+00
 8.600e-01 6.600e-01 0.000e+00
 8.800e-01 6.600e-01 0.000e+00
 9.000e-01 6.600e-01 0.000e+00
 9.200e-01 6.600e-01 0.000e+00
 9.400e-01 6.600e-01 0.000e+00
 9.600e-01 6.600e-01 0.000e+00
 9.800e-01 6.600e-01 0.000e+00
 0.000e+00 6.800e-01 0.000e+00
 2.000e-02 6.800e-01 0.000e+00
 4.000e-02 6.800e-01 0.000e+00
 6.000e-02 6.800e-01 0.000e+00
 8.000e-02 6.800e-01 0.000e+00
 1.000e-01 6.800e-01 0.000e+00
 1.200e-01 6.800e-01 0.000e+00
 1.400e-01 6.800e-01 0.000e+00
 1.600e-01 6.800e-01 0.000e+00
 1.800e-01 6.800e-01 0.000e+00
 2.000e-01 6.800e-01 0.000e+00
 2.200e-01 6.800e-01 0.000e+00
 2.400e-01 6.800e-01 0.000e+00
 2.600e-01 6.800e-01 0.000e+00
 2.800e-01 6.800e-01 0.000e+00
 3.000e-01 6.800e-01 0.000e+00
 3.200e-01 6.800e-01 0.000e+00
 3.400e-01 6.800e-01 0.000e+00
 3.600e-01 6.800e-01 0.000e+00
 3.800e-01 6.800e-01 0.000e+00
 4.000e-01 6.800e-01 0.000e+00
 4.200e-01 6.800e-01 0.000e+00
 4.400e-01 6.800e-01 0.000e+00
 4.600e-01 6.800e-01 0.000e+00
 4.800e-01 6.800e-01 0.000e+00
 5.000e-01 6.800e-01 0.000e+00
 5.200e-01 6.800e-01 0.000e+00
 5.400e-01 6.800e-01 0.000e+00
 5.600e-01 6.800e-01 0.000e+00
 5.800e-01 6.800e-01 0.000e+00
 6.000e-01 6.800e-01 0.000e+00
 6.200e-01 6.800e-01 0.000e+00
 6.400e-01 6.800e-01 0.000e+00
 6.600e-01 6.800e-01 0.000e+00
 6.800e-01 6.800e-01 0.000e+00
 7.000e-01 6.800e-01 0.000e+00
 7.200e-01 6.800e-01 0.000e+00
 7.400e-01 6.800e-01 0.000e+00
 7.600e-01 6.800e-01 0.000e+00
 7.800e-01 6.800e-01 0.000e+00
 8.000e-01 6.800e-01 0.000e+00
 8.200e-01 6.800e-01 0.000e+00
 8.400e-01 6.800e-01 0.000e+00
 8.600e-01 6.800e-01 0.000e+00
 8.800e-01 6.800e-01 0.000e+00
 9.000e-01 6.800e-01 0.000e+00
 9.200e-01 6.800e-01 0.000e+00
 9.400e-01 6.800e-01 0.000e+00
 9.600e-01 6.800e-01 0.000e+00
 9.800e-01 6.800e-01 0.000e+00
 0.000e+00 7.000e-01 0.000e+00
 2.000e-02 7.000e-01 0.000e+00
 4.000e-02 7.000e-01 0.000e+00
 6.000e-02 7.000e-01 0.000e+00
 8.000e-02 7.000e-01 0.000e+00
 1.000e-01 7.000e-01 0.000e+00
 1.200e-01 7.000e-01 0.000e+00
 1.400e-01 7.000e-01 0.000e+00
 1.600e-01 7.000e-01 0.000e+00
 1.800e-01 7.000e-01 0.000e+00
 2.000e-01 7.000e-01 0.000e+00
 2.200e-01 7.000e-01 0.000e+00
 2.400e-01 7.000e-01 0.000e+00
 2.600e-01 7.000e-01 0.000e+00
 2.800e-01 7.000e-01 0.000e+00
 3.000e-01 7.000e-01 0.000e+00
 3.200e-01 7.000e-01 0.000e+00
 3.400e-01 7.000e-01 0.000e+00
 3.600e-01 7.000e-01 0.000e+00
 3.800e-01 7.000e-01 0.000e+00
 4.000e-01 7.000e-01 0.000e+00
 4.200e-01 7.000e-01 0.000e+00
 4.400e-01 7.000e-01 0.000e+00
 4.600e-01 7.000e-01 0.000e+00
 4.800e-01 7.000e-01 0.000e+00
 5.000e-01 7.000e-01 0.000e+00
 5.200e-01 7.000e-01 0.000e+00
 5.400e-01 7.000e-01 0.000e+00
 5.600e-01 7.000e-01 0.000e+00
 5.800e-01 7.000e-01 0.000e+00
 6.000e-01 7.000e-01 0.000e+00
 6.200e-01 7.000e-01 0.000e+00
 6.400e-01 7.000e-01 0.000e+00
 6.600e-01 7.000e-01 0.000e+00
 6.800e-01 7.000e-01 0.000e+00
 7.000e-01 7.000e-01 0.000e+00
 7.200e-01 7.000e-01 0.000e+00
 7.400e-01 7.000e-01 0.000e+00
 7.600e-01 7.000e-01 0.000e+00
 7.800e-01 7.000e-01 0.000e+00
 8.000e-01 7.000e-01 0.000e+00
 8.200e-01 7.000e-01 0.000e+00
 8.400e-01 7.000e-01 0.000e+00
 8.600e-01 7.000e-01 0.000e+00
 8.800e-01 7.000e-01 0.000e+00
 9.000e-01 7.000e-01 0.000e+00
 9.200e-01 7.000e-01 0.000e+00
 9.400e-01 7.000e-01 0.000e+00
 9.600e-01 7.000e-01 0.000e+00
 9.800e-01 7.000e-01 0.000e+00
 0.000e+00 7.200e-01 0.000e+00
 2.000e-02 7.200e-01 0.000e+00
 4.000e-02 7.200e-01 0.000e+00
 6.000e-02 7.200e-01 0.000e+00
 8.000e-02 7.200e-01 0.000e+00
 1.000e-01 7.200e-01 0.000e+00
 1.200e-01 7.200e-01 0.000e+00
 1.400e-01 7.200e-01 0.000e+00
 1.600e-01 7.200e-01 0.000e+00
 1.800e-01 7.200e-01 0.000e+00
 2.000e-01 7.200e-01 0.000e+00
 2.200e-01 7.200e-01 0.000e+00
 2.400e-01 7.200e-01 0.000e+00
 2.600e-01 7.200e-01 0.000e+00
 2.800e-01 7.200e-01 0.000e+00
 3.000e-01 7.200e-01 0.000e+00
 3.200e-01 7.200e-01 0.000e+00
 3.400e-01 7.200e-01 0.000e+00
 3.600e-01 7.200e-01 0.000e+00
 3.800e-01 7.200e-01 0.000e+00
 4.000e-01 7.200e-01 0.000e+00
 4.200e-01 7.200e-01 0.000e+00
 4.400e-01 7.200e-01 0.000e+00
 4.600e-01 7.200e-01 0.000e+00
 4.800e-01 7.200e-01 0.000e+00
 5.000e-01 7.200e-01 0.000e+00
 5.200e-01 7.200e-01 0.000e+00
 5.400e-01 7.200e-01 0.000e+00
 5.600e-01 7.200e-01 0.000e+00
 5.800e-01 7.200e-01 0.000e+00
 6.000e-01 7.200e-01 0.000e+00
 6.200e-01 7.200e-01 0.000e+00
 6.400e-01 7.200e-01 0.000e+00
 6.600e-01 7.200e-01 0.000e+00
 6.800e-01 7.200e-01 0.000e+00
 7.000e-01 7.200e-01 0.000e+00
 7.200e-01 7.200e-01 0.000e+00
 7.400e-01 7.200e-01 0.000e+00
 7.600e-01 7.200e-01 0.000e+00
 7.800e-01 7.200e-01 0.000e+00
 8.000e-01 7.200e-01 0.000e+00
 8.200e-01 7.200e-01 0.000e+00
 8.400e-01 7.200e-01 0.000e+00
 8.600e-01 7.200e-01 0.000e+00
 8.800e-01 7.200e-01 0.000e+00
 9.000e-01 7.200e-01 0.000e+00
 9.200e-01 7.200e-01 0.000e+00
 9.400e-01 7.200e-01 0.000e+00
 9.600e-01 7.200e-01 0.000e+00
 9.800e-01 7.200e-01 0.000e+00
 0.000e+00 7.400e-01 0.000e+00
 2.000e-02 7.400e-01 0.000e+00
 4.000e-02 7.400e-01 0.000e+00
 6.000e-02 7.400e-01 0.000e+00
 8.000e-02 7.400e-01 0.000e+00
 1.000e-01 7.400e-01 0.000e+00
 1.200e-01 7.400e-01 0.000e+00
 1.400e-01 7.400e-01 0.000e+00
 1.600e-01 7.400e-01 0.000e+00
 1.800e-01 7.400e-01 0.000e+00
 2.000e-01 7.400e-01 0.000e+00
 2.200e-01 7.400e-01 0.000e+00
 2.400e-01 7.400e-01 0.000e+00
 2.600e-01 7.400e-01 0.000e+00
 2.800e-01 7.400e-01 0.000e+00
 3.000e-01 7.400e-01 0.000e+00
 3.200e-01 7.400e-01 0.000e+00
 3.400e-01 7.400e-01 0.000e+00
 3.600e-01 7.400e-01 0.000e+00
 3.800e-01 7.400e-01 0.000e+00
 4.000e-01 7.400e-01 0.000e+00
 4.200e-01 7.400e-01 0.000e+00
 4.400e-01 7.400e-01 0.000e+00
 4.600e-01 7.400e-01 0.000e+00
 4.800e-01 7.400e-01 0.000e+00
 5.000e-01 7.400e-01 0.000e+00
 5.200e-01 7.400e-01 0.000e+00
 5.400e-01 7.400e-01 0.000e+00
 5.600e-01 7.400e-01 0.000e+00
 5.800e-01 7.400e-01 0.000e+00
 6.000e-01 7.400e-01 0.000e+00
 6.200e-01 7.400e-01 0.000e+00
 6.400e-01 7.400e-01 0.000e+00
 6.600e-01 7.400e-01 0.000e+00
 6.800e-01 7.400e-01 0.000e+00
 7.000e-01 7.400e-01 0.000e+00
 7.200e-01 7.400e-01 0.000e+00
 7.400e-01 7.400e-01 0.000e+00
 7.600e-01 7.400e-01 0.000e+00
 7.800e-01 7.400e-01 0.000e+00
 8.000e-01 7.400e-01 0.000e+00
 8.200e-01 7.400e-01 0.000e+00
 8.400e-01 7.400e-01 0.000e+00
 8.600e-01 7.400e-01 0.000e+00
 8.800e-01 7.400e-01 0.000e+00
 9.000e-01 7.400e-01 0.000e+00
 9.200e-01 7.400e-01 0.000e+00
 9.400e-01 7.400e-01 0.000e+00
 9.600e-01 7.400e-01 0.000e+00
 9.800e-01 7.400e-01 0.000e+00
 0.000e+00 7.600e-01 0.000e+00
 2.000e-02 7.600e-01 0.000e+00
 4.000e-02 7.600e-01 0.000e+00
 6.000e-02 7.600e-01 0.000e+00
 8.000e-02 7.600e-01 0.000e+00
 1.000e-01 7.600e-01 0.000e+00
 1.200e-01 7.600e-01 0.000e+00
 1.400e-01 7.600e-01 0.000e+00
 1.600e-01 7.600e-01 0.000e+00
 1.800e-01 7.600e-01 0.000e+00
 2.000e-01 7.600e-01 0.000e+00
 2.200e-01 7.600e-01 0.000e+00
 2.400e-01 7.600e-01 0.000e+00
 2.600e-01 7.600e-01 0.000e+00
 2.800e-01 7.600e-01 0.000e+00
 3.000e-01 7.600e-01 0.000e+00
 3.200e-01 7.600e-01 0.000e+00
 3.400e-01 7.600e-01 0.000e+00
 3.600e-01 7.600e-01 0.000e+00
 3.800e-01 7.600e-01 0.000e+00
 4.000e-01 7.600e-01 0.000e+00
 4.200e-01 7.600e-01 0.000e+00
 4.400e-01 7.600e-01 0.000e+00
 4.600e-01 7.600e-01 0.000e+00
 4.800e-01 7.600e-01 0.000e+00
 5.000e-01 7.600e-01 0.000e+00
 5.200e-01 7.600e-01 0.000e+00
 5.400e-01 7.600e-01 0.000e+00
 5.600e-01 7.600e-01 0.000e+00
 5.800e-01 7.600e-01 0.000e+00
 6.000e-01 7.600e-01 0.000e+00
 6.200e-01 7.600e-01 0.000e+00
 6.400e-01 7.600e-01 0.000e+00
 6.600e-01 7.600e-01 0.000e+00
 6.800e-01 7.600e-01 0.000e+00
 7.000e-01 7.600e-01 0.000e+00
 7.200e-01 7.600e-01 0.000e+00
 7.400e-01 7.600e-01 0.000e+00
 7.600e-01 7.600e-01 0.000e+00
 7.800e-01 7.600e-01 0.000e+00
 8.000e-01 7.600e-01 0.000e+00
 8.200e-01 7.600e-01 0.000e+00
 8.400e-01 7.600e-01 0.000e+00
 8.600e-01 7.600e-01 0.000e+00
 8.800e-01 7.600e-01 0.000e+00
 9.000e-01 7.600e-01 0.000e+00
 9.200e-01 7.600e-01 0.000e+00
 9.400e-01 7.600e-01 0.000e+00
 9.600e-01 7.600e-01 0.000e+00
 9.800e-01 7.600e-01 0.000e+00
 0.000e+00 7.800e-01 0.000e+00
 2.000e-02 7.800e-01 0.000e+00
 4.000e-02 7.800e-01 0.000e+00
 6.000e-02 7.800e-01 0.000e+00
 8.000e-02 7.800e-01 0.000e+00
 1.000e-01 7.800e-01 0.000e+00
 1.200e-01 7.800e-01 0.000e+00
 1.400e-01 7.800e-01 0.000e+00
 1.600e-01 7.800e-01 0.000e+00
 1.800e-01 7.800e-01 0.000e+00
 2.000e-01 7.800e-01 0.000e+00
 2.200e-01 7.800e-01 0.000e+00
 2.400e-01 7.800e-01 0.000e+00
 2.600e-01 7.800e-01 0.000e+00
 2.800e-01 7.800e-01 0.000e+00
 3.000e-01 7.800e-01 0.000e+00
 3.200e-01 7.800e-01 0.000e+00
 3.400e-01 7.800e-01 0.000e+00
 3.600e-01 7.800e-01 0.000e+00
 3.800e-01 7.800e-01 0.000e+00
 4.000e-01 7.800e-01 0.000e+00
 4.200e-01 7.800e-01 0.000e+00
 4.400e-01 7.800e-01 0.000e+00
 4.600e-01 7.800e-01 0.000e+00
 4.800e-01 7.800e-01 0.000e+00
 5.000e-01 7.800e-01 0.000e+00
 5.200e-01 7.800e-01 0.000e+00
 5.400e-01 7.800e-01 0.000e+00
 5.600e-01 7.800e-01 0.000e+00
 5.800e-01 7.800e-01 0.000e+00
 6.000e-01 7.800e-01 0.000e+00
 6.200e-01 7.800e-01 0.000e+00
 6.400e-01 7.800e-01 0.000e+00
 6.600e-01 7.800e-01 0.000e+00
 6.800e-01 7.800e-01 0.000e+00
 7.000e-01 7.800e-01 0.000e+00
 7.200e-01 7.800e-01 0.000e+00
 7.400e-01 7.800e-01 0.000e+00
 7.600e-01 7.800e-01 0.000e+00
 7.800e-01 7.800e-01 0.000e+00
 8.000e-01 7.800e-01 0.000e+00
 8.200e-01 7.800e-01 0.000e+00
 8.400e-01 7.800e-01 0.000e+00
 8.600e-01 7.800e-01 0.000e+00
 8.800e-01 7.800e-01 0.000e+00
 9.000e-01 7.800e-01 0.000e+00
 9.200e-01 7.800e-01 0.000e+00
 9.400e-01 7.800e-01 0.000e+00
 9.600e-01 7.800e-01 0.000e+00
 9.800e-01 7.800e-01 0.000e+00
 0.000e+00 8.000e-01 0.000e+00
 2.000e-02 8.000e-01 0.000e+00
 4.000e-02 8.000e-01 0.000e+00
 6.000e-02 8.000e-01 0.000e+00
 8.000e-02 8.000e-01 0.000e+00
 1.000e-01 8.000e-01 0.000e+00
 1.200e-01 8.000e-01 0.000e+00
 1.400e-01 8.000e-01 0.000e+00
 1.600e-01 8.000e-01 0.000e+00
 1.800e-01 8.000e-01 0.000e+00
 2.000e-01 8.000e-01 0.000e+00
 2.200e-01 8.000e-01 0.000e+00
 2.400e-01 8.000e-01 0.000e+00
 2.600e-01 8.000e-01 0.000e+00
 2.800e-01 8.000e-01 0.000e+00
 3.000e-01 8.000e-01 0.000e+00
 3.200e-01 8.000e-01 0.000e+00
 3.400e-01 8.000e-01 0.000e+00
 3.600e-01 8.000e-01 0.000e+00
 3.800e-01 8.000e-01 0.000e+00
 4.000e-01 8.000e-01 0.000e+00
 4.200e-01 8.000e-01 0.000e+00
 4.400e-01 8.000e-01 0.000e+00
 4.600e-01 8.000e-01 0.000e+00
 4.800e-01 8.000e-01 0.000e+00
 5.000e-01 8.000e-01 0.000e+00
 5.200e-01 8.000e-01 0.000e+00
 5.400e-01 8.000e-01 0.000e+00
 5.600e-01 8.000e-01 0.000e+00
 5.800e-01 8.000e-01 0.000e+00
 6.000e-01 8.000e-01 0.000e+00
 6.200e-01 8.000e-01 0.000e+00
 6.400e-01 8.000e-01 0.000e+00
 6.600e-01 8.000e-01 0.000e+00
 6.800e-01 8.000e-01 0.000e+00
 7.000e-01 8.000e-01 0.000e+00
 7.200e-01 8.000e-01 0.000e+00
 7.400e-01 8.000e-01 0.000e+00
 7.600e-01 8.000e-01 0.000e+00
 7.800e-01 8.000e-01 0.000e+00
 8.000e-01 8.000e-01 0.000e+00
 8.200e-01 8.000e-01 0.000e+00
 8.400e-01 8.000e-01 0.000e+00
 8.600e-01 8.000e-01 0.000e+00
 8.800e-01 8.000e-01 0.000e+00
 9.000e-01 8.000e-01 0.000e+00
 9.200e-01 8.000e-01 0.000e+00
 9.400e-01 8.000e-01 0.000e+00
 9.600e-01 8.000e-01 0.000e+00
 9.800e-01 8.000e-01 0.000e+00
 0.000e+00 8.200e-01 0.000e+00
 2.000e-02 8.200e-01 0.000e+00
 4.000e-02 8.200e-01 0.000e+00
 6.000e-02 8.200e-01 0.000e+00
 8.000e-02 8.200e-01 0.000e+00
 1.000e-01 8.200e-01 0.000e+00
 1.200e-01 8.200e-01 0.000e+00
 1.400e-01 8.200e-01 0.000e+00
 1.600e-01 8.200e-01 0.000e+00
 1.800e-01 8.200e-01 0.000e+00
 2.000e-01 8.200e-01 0.000e+00
 2.200e-01 8.200e-01 0.000e+00
 2.400e-01 8.200e-01 0.000e+00
 2.600e-01 8.200e-01 0.000e+00
 2.800e-01 8.200e-01 0.000e+00
 3.000e-01 8.200e-01 0.000e+00
 3.200e-01 8.200e-01 0.000e+00
 3.400e-01 8.200e-01 0.000e+00
 3.600e-01 8.200e-01 0.000e+00
 3.800e-01 8.200e-01 0.000e+00
 4.000e-01 8.200e-01 0.000e+00
 4.200e-01 8.200e-01 0.000e+00
 4.400e-01 8.200e-01 0.000e+00
 4.600e-01 8.200e-01 0.000e+00
 4.800e-01 8.200e-01 0.000e+00
 5.000e-01 8.200e-01 0.000e+00
 5.200e-01 8.200e-01 0.000e+00
 5.400e-01 8.200e-01 0.000e+00
 5.600e-01 8.200e-01 0.000e+00
 5.800e-01 8.200e-01 0.000e+00
 6.000e-01 8.200e-01 0.000e+00
 6.200e-01 8.200e-01 0.000e+00
 6.400e-01 8.200e-01 0.000e+00
 6.600e-01 8.200e-01 0.000e+00
 6.800e-01 8.200e-01 0.000e+00
 7.000e-01 8.200e-01 0.000e+00
 7.200e-01 8.200e-01 0.000e+00
 7.400e-01 8.200e-01 0.000e+00
 7.600e-01 8.200e-01 0.000e+00
 7.800e-01 8.200e-01 0.000e+00
 8.000e-01 8.200e-01 0.000e+00
 8.200e-01 8.200e-01 0.000e+00
 8.400e-01 8.200e-01 0.000e+00
 8.600e-01 8.200e-01 0.000e+00
 8.800e-01 8.200e-01 0.000e+00
 9.000e-01 8.200e-01 0.000e+00
 9.200e-01 8.200e-01 0.000e+00
 9.400e-01 8.200e-01 0.000e+00
 9.600e-01 8.200e-01 0.000e+00
 9.800e-01 8.200e-01 0.000e+00
 0.000e+00 8.400e-01 0.000e+00
 2.000e-02 8.400e-01 0.000e+00
 4.000e-02 8.400e-01 0.000e+00
 6.000e-02 8.400e-01 0.000e+00
 8.000e-02 8.400e-01 0.000e+00
 1.000e-01 8.400e-01 0.000e+00
 1.200e-01 8.400e-01 0.000e+00
 1.400e-01 8.400e-01 0.000e+00
 1.600e-01 8.400e-01 0.000e+00
 1.800e-01 8.400e-01 0.000e+00
 2.000e-01 8.400e-01 0.000e+00
 2.200e-01 8.400e-01 0.000e+00
 2.400e-01 8.400e-01 0.000e+00
 2.600e-01 8.400e-01 0.000e+00
 2.800e-01 8.400e-01 0.000e+00
 3.000e-01 8.400e-01 0.000e+00
 3.200e-01 8.400e-01 0.000e+00
 3.400e-01 8.400e-01 0.000e+00
 3.600e-01 8.400e-01 0.000e+00
 3.800e-01 8.400e-01 0.000e+00
 4.000e-01 8.400e-01 0.000e+00
 4.200e-01 8.400e-01 0.000e+00
 4.400e-01 8.400e-01 0.000e+00
 4.600e-01 8.400e-01 0.000e+00
 4.800e-01 8.400e-01 0.000e+00
 5.000e-01 8.400e-01 0.000e+00
 5.200e-01 8.400e-01 0.000e+00
 5.400e-01 8.400e-01 0.000e+00
 5.600e-01 8.400e-01 0.000e+00
 5.800e-01 8.400e-01 0.000e+00
 6.000e-01 8.400e-01 0.000e+00
 6.200e-01 8.400e-01 0.000e+00
 6.400e-01 8.400e-01 0.000e+00
 6.600e-01 8.400e-01 0.000e+00
 6.800e-01 8.400e-01 0.000e+00
 7.000e-01 8.400e-01 0.000e+00
 7.200e-01 8.400e-01 0.000e+00
 7.400e-01 8.400e-01 0.000e+00
 7.600e-01 8.400e-01 0.000e+00
 7.800e-01 8.400e-01 0.000e+00
 8.000e-01 8.400e-01 0.000e+00
 8.200e-01 8.400e-01 0.000e+00
 8.400e-01 8.400e-01 0.000e+00
 8.600e-01 8.400e-01 0.000e+00
 8.800e-01 8.400e-01 0.000e+00
 9.000e-01 8.400e-01 0.000e+00
 9.200e-01 8.400e-01 0.000e+00
 9.400e-01 8.400e-01 0.000e+00
 9.600e-01 8.400e-01 0.000e+00
 9.800e-01 8.400e-01 0.000e+00
 0.000e+00 8.600e-01 0.000e+00
 2.000e-02 8.600e-01 0.000e+00
 4.000e-02 8.600e-01 0.000e+00
 6.000e-02 8.600e-01 0.000e+00
 8.000e-02 8.600e-01 0.000e+00
 1.000e-01 8.600e-01 0.000e+00
 1.200e-01 8.600e-01 0.000e+00
 1.400e-01 8.600e-01 0.000e+00
 1.600e-01 8.600e-01 0.000e+00
 1.800e-01 8.600e-01 0.000e+00
 2.000e-01 8.600e-01 0.000e+00
 2.200e-01 8.600e-01 0.000e+00
 2.400e-01 8.600e-01 0.000e+00
 2.600e-01 8.600e-01 0.000e+00
 2.800e-01 8.600e-01 0.000e+00
 3.000e-01 8.600e-01 0.000e+00
 3.200e-01 8.600e-01 0.000e+00
 3.400e-01 8.600e-01 0.000e+00
 3.600e-01 8.600e-01 0.000e+00
 3.800e-01 8.600e-01 0.000e+00
 4.000e-01 8.600e-01 0.000e+00
 4.200e-01 8.600e-01 0.000e+00
 4.400e-01 8.600e-01 0.000e+00
 4.600e-01 8.600e-01 0.000e+00
 4.800e-01 8.600e-01 0.000e+00
 5.000e-01 8.600e-01 0.000e+00
 5.200e-01 8.600e-01 0.000e+00
 5.400e-01 8.600e-01 0.000e+00
 5.600e-01 8.600e-01 0.000e+00
 5.800e-01 8.600e-01 0.000e+00
 6.000e-01 8.600e-01 0.000e+00
 6.200e-01 8.600e-01 0.000e+00
 6.400e-01 8.600e-01 0.000e+00
 6.600e-01 8.600e-01 0.000e+00
 6.800e-01 8.600e-01 0.000e+00
 7.000e-01 8.600e-01 0.000e+00
 7.200e-01 8.600e-01 0.000e+00
 7.400e-01 8.600e-01 0.000e+00
 7.600e-01 8.600e-01 0.000e+00
 7.800e-01 8.600e-01 0.000e+00
 8.000e-01 8.600e-01 0.000e+00
 8.200e-01 8.600e-01 0.000e+00
 8.400e-01 8.600e-01 0.000e+00
 8.600e-01 8.600e-01 0.000e+00
 8.800e-01 8.600e-01 0.000e+00
 9.000e-01 8.600e-01 0.000e+00
 9.200e-01 8.600e-01 0.000e+00
 9.400e-01 8.600e-01 0.000e+00
 9.600e-01 8.600e-01 0.000e+00
 9.800e-01 8.600e-01 0.000e+00
 0.000e+00 8.800e-01 0.000e+00
 2.000e-02 8.800e-01 0.000e+00
 4.000e-02 8.800e-01 0.000e+00
 6.000e-02 8.800e-01 0.000e+00
 8.000e-02 8.800e-01 0.000e+00
 1.000e-01 8.800e-01 0.000e+00
 1.200e-01 8.800e-01 0.000e+00
 1.400e-01 8.800e-01 0.000e+00
 1.600e-01 8.800e-01 0.000e+00
 1.800e-01 8.800e-01 0.000e+00
 2.000e-01 8.800e-01 0.000e+00
 2.200e-01 8.800e-01 0.000e+00
 2.400e-01 8.800e-01 0.000e+00
 2.600e-01 8.800e-01 0.000e+00
 2.800e-01 8.800e-01 0.000e+00
 3.000e-01 8.800e-01 0.000e+00
 3.200e-01 8.800e-01 0.000e+00
 3.400e-01 8.800e-01 0.000e+00
 3.600e-01 8.800e-01 0.000e+00
 3.800e-01 8.800e-01 0.000e+00
 4.000e-01 8.800e-01 0.000e+00
 4.200e-01 8.800e-01 0.000e+00
 4.400e-01 8.800e-01 0.000e+00
 4.600e-01 8.800e-01 0.000e+00
 4.800e-01 8.800e-01 0.000e+00
 5.000e-01 8.800e-01 0.000e+00
 5.200e-01 8.800e-01 0.000e+00
 5.400e-01 8.800e-01 0.000e+00
 5.600e-01 8.800e-01 0.000e+00
 5.800e-01 8.800e-01 0.000e+00
 6.000e-01 8.800e-01 0.000e+00
 6.200e-01 8.800e-01 0.000e+00
 6.400e-01 8.800e-01 0.000e+00
 6.600e-01 8.800e-01 0.000e+00
 6.800e-01 8.800e-01 0.000e+00
 7.000e-01 8.800e-01 0.000e+00
 7.200e-01 8.800e-01 0.000e+00
 7.400e-01 8.800e-01 0.000e+00
 7.600e-01 8.800e-01 0.000e+00
 7.800e-01 8.800e-01 0.000e+00
 8.000e-01 8.800e-01 0.000e+00
 8.200e-01 8.800e-01 0.000e+00
 8.400e-01 8.800e-01 0.000e+00
 8.600e-01 8.800e-01 0.000e+00
 8.800e-01 8.800e-01 0.000e+00
 9.000e-01 8.800e-01 0.000e+00
 9.200e-01 8.800e-01 0.000e+00
 9.400e-01 8.800e-01 0.000e+00
 9.600e-01 8.800e-01 0.000e+00
 9.800e-01 8.800e-01 0.000e+00
 0.000e+00 9.000e-01 0.000e+00
 2.000e-02 9.000e-01 0.000e+00
 4.000e-02 9.000e-01 0.000e+00
 6.000e-02 9.000e-01 0.000e+00
 8.000e-02 9.000e-01 0.000e+00
 1.000e-01 9.000e-01 0.000e+00
 1.200e-01 9.000e-01 0.000e+00
 1.400e-01 9.000e-01 0.000e+00
 1.600e-01 9.000e-01 0.000e+00
 1.800e-01 9.000e-01 0.000e+00
 2.000e-01 9.000e-01 0.000e+00
 2.200e-01 9.000e-01 0.000e+00
 2.400e-01 9.000e-01 0.000e+00
 2.600e-01 9.000e-01 0.000e+00
 2.800e-01 9.000e-01 0.000e+00
 3.000e-01 9.000e-01 0.000e+00
 3.200e-01 9.000e-01 0.000e+00
 3.400e-01 9.000e-01 0.000e+00
 3.600e-01 9.000e-01 0.000e+00
 3.800e-01 9.000e-01 0.000e+00
 4.000e-01 9.000e-01 0.000e+00
 4.200e-01 9.000e-01 0.000e+00
 4.400e-01 9.000e-01 0.000e+00
 4.600e-01 9.000e-01 0.000e+00
 4.800e-01 9.000e-01 0.000e+00
 5.000e-01 9.000e-01 0.000e+00
 5.200e-01 9.000e-01 0.000e+00
 5.400e-01 9.000e-01 0.000e+00
 5.600e-01 9.000e-01 0.000e+00
 5.800e-01 9.000e-01 0.000e+00
 6.000e-01 9.000e-01 0.000e+00
 6.200e-01 9.000e-01 0.000e+00
 6.400e-01 9.000e-01 0.000e+00
 6.600e-01 9.000e-01 0.000e+00
 6.800e-01 9.000e-01 0.000e+00
 7.000e-01 9.000e-01 0.000e+00
 7.200e-01 9.000e-01 0.000e+00
 7.400e-01 9.000e-01 0.000e+00
 7.600e-01 9.000e-01 0.000e+00
 7.800e-01 9.000e-01 0.000e+00
 8.000e-01 9.000e-01 0.000e+00
 8.200e-01 9.000e-01 0.000e+00
 8.400e-01 9.000e-01 0.000e+00
 8.600e-01 9.000e-01 0.000e+00
 8.800e-01 9.000e-01 0.000e+00
 9.000e-01 9.000e-01 0.000e+00
 9.200e-01 9.000e-01 0.000e+00
 9.400e-01 9.000e-01 0.000e+00
 9.600e-01 9.000e-01 0.000e+00
 9.800e-01 9.000e-01 0.000e+00
 0.000e+00 9.200e-01 0.000e+00
 2.000e-02 9.200e-01 0.000e+00
 4.000e-02 9.200e-01 0.000e+00
 6.000e-02 9.200e-01 0.000e+00
 8.000e-02 9.200e-01 0.000e+00
 1.000e-01 9.200e-01 0.000e+00
 1.200e-01 9.200e-01 0.000e+00
 1.400e-01 9.200e-01 0.000e+00
 1.600e-01 9.200e-01 0.000e+00
 1.800e-01 9.200e-01 0.000e+00
 2.000e-01 9.200e-01 0.000e+00
 2.200e-01 9.200e-01 0.000e+00
 2.400e-01 9.200e-01 0.000e+00
 2.600e-01 9.200e-01 0.000e+00
 2.800e-01 9.200e-01 0.000e+00
 3.000e-01 9.200e-01 0.000e+00
 3.200e-01 9.200e-01 0.000e+00
 3.400e-01 9.200e-01 0.000e+00
 3.600e-01 9.200e-01 0.000e+00
 3.800e-01 9.200e-01 0.000e+00
 4.000e-01 9.200e-01 0.000e+00
 4.200e-01 9.200e-01 0.000e+00
 4.400e-01 9.200e-01 0.000e+00
 4.600e-01 9.200e-01 0.000e+00
 4.800e-01 9.200e-01 0.000e+00
 5.000e-01 9.200e-01 0.000e+00
 5.200e-01 9.200e-01 0.000e+00
 5.400e-01 9.200e-01 0.000e+00
 5.600e-01 9.200e-01 0.000e+00
 5.800e-01 9.200e-01 0.000e+00
 6.000e-01 9.200e-01 0.000e+00
 6.200e-01 9.200e-01 0.000e+00
 6.400e-01 9.200e-01 0.000e+00
 6.600e-01 9.200e-01 0.000e+00
 6.800e-01 9.200e-01 0.000e+00
 7.000e-01 9.200e-01 0.000e+00
 7.200e-01 9.200e-01 0.000e+00
 7.400e-01 9.200e-01 0.000e+00
 7.600e-01 9.200e-01 0.000e+00
 7.800e-01 9.200e-01 0.000e+00
 8.000e-01 9.200e-01 0.000e+00
 8.200e-01 9.200e-01 0.000e+00
 8.400e-01 9.200e-01 0.000e+00
 8.600e-01 9.200e-01 0.000e+00
 8.800e-01 9.200e-01 0.000e+00
 9.000e-01 9.200e-01 0.000e+00
 9.200e-01 9.200e-01 0.000e+00
 9.400e-01 9.200e-01 0.000e+00
 9.600e-01 9.200e-01 0.000e+00
 9.800e-01 9.200e-01 0.000e+00
 0.000e+00 9.400e-01 0.000e+00
 2.000e-02 9.400e-01 0.000e+00
 4.000e-02 9.400e-01 0.000e+00
 6.000e-02 9.400e-01 0.000e+00
 8.000e-02 9.400e-01 0.000e+00
 1.000e-01 9.400e-01 0.000e+00
 1.200e-01 9.400e-01 0.000e+00
 1.400e-01 9.400e-01 0.000e+00
 1.600e-01 9.400e-01 0.000e+00
 1.800e-01 9.400e-01 0.000e+00
 2.000e-01 9.400e-01 0.000e+00
 2.200e-01 9.400e-01 0.000e+00
 2.400e-01 9.400e-01 0.000e+00
 2.600e-01 9.400e-01 0.000e+00
 2.800e-01 9.400e-01 0.000e+00
 3.000e-01 9.400e-01 0.000e+00
 3.200e-01 9.400e-01 0.000e+00
 3.400e-01 9.400e-01 0.000e+00
 3.600e-01 9.400e-01 0.000e+00
 3.800e-01 9.400e-01 0.000e+00
 4.000e-01 9.400e-01 0.000e+00
 4.200e-01 9.400e-01 0.000e+00
 4.400e-01 9.400e-01 0.000e+00
 4.600e-01 9.400e-01 0.000e+00
 4.800e-01 9.400e-01 0.000e+00
 5.000e-01 9.400e-01 0.000e+00
 5.200e-01 9.400e-01 0.000e+00
 5.400e-01 9.400e-01 0.000e+00
 5.600e-01 9.400e-01 0.000e+00
 5.800e-01 9.400e-01 0.000e+00
 6.000e-01 9.400e-01 0.000e+00
 6.200e-01 9.400e-01 0.000e+00
 6.400e-01 9.400e-01 0.000e+00
 6.600e-01 9.400e-01 0.000e+00
 6.800e-01 9.400e-01 0.000e+00
 7.000e-01 9.400e-01 0.000e+00
 7.200e-01 9.400e-01 0.000e+00
 7.400e-01 9.400e-01 0.000e+00
 7.600e-01 9.400e-01 0.000e+00
 7.800e-01 9.400e-01 0.000e+00
 8.000e-01 9.400e-01 0.000e+00
 8.200e-01 9.400e-01 0.000e+00
 8.400e-01 9.400e-01 0.000e+00
 8.600e-01 9.400e-01 0.000e+00
 8.800e-01 9.400e-01 0.000e+00
 9.000e-01 9.400e-01 0.000e+00
 9.200e-01 9.400e-01 0.000e+00
 9.400e-01 9.400e-01 0.000e+00
 9.600e-01 9.400e-01 0.000e+00
 9.800e-01 9.400e-01 0.000e+00
 0.000e+00 9.600e-01 0.000e+00
 2.000e-02 9.600e-01 0.000e+00
 4.000e-02 9.600e-01 0.000e+00
 6.000e-02 9.600e-01 0.000e+00
 8.000e-02 9.600e-01 0.000e+00
 1.000e-01 9.600e-01 0.000e+00
 1.200e-01 9.600e-01 0.000e+00
 1.400e-01 9.600e-01 0.000e+00
 1.600e-01 9.600e-01 0.000e+00
 1.800e-01 9.600e-01 0.000e+00
 2.000e-01 9.600e-01 0.000e+00
 2.200e-01 9.600e-01 0.000e+00
 2.400e-01 9.600e-01 0.000e+00
 2.600e-01 9.600e-01 0.000e+00
 2.800e-01 9.600e-01 0.000e+00
 3.000e-01 9.600e-01 0.000e+00
 3.200e-01 9.600e-01 0.000e+00
 3.400e-01 9.600e-01 0.000e+00
 3.600e-01 9.600e-01 0.000e+00
 3.800e-01 9.600e-01 0.000e+00
 4.000e-01 9.600e-01 0.000e+00
 4.200e-01 9.600e-01 0.000e+00
 4.400e-01 9.600e-01 0.000e+00
 4.600e-01 9.600e-01 0.000e+00
 4.800e-01 9.600e-01 0.000e+00
 5.000e-01 9.600e-01 0.000e+00
 5.200e-01 9.600e-01 0.000e+00
 5.400e-01 9.600e-01 0.000e+00
 5.600e-01 9.600e-01 0.000e+00
 5.800e-01 9.600e-01 0.000e+00
 6.000e-01 9.600e-01 0.000e+00
 6.200e-01 9.600e-01 0.000e+00
 6.400e-01 9.600e-01 0.000e+00
 6.600e-01 9.600e-01 0.000e+00
 6.800e-01 9.600e-01 0.000e+00
 7.000e-01 9.600e-01 0.000e+00
 7.200e-01 9.600e-01 0.000e+00
 7.400e-01 9.600e-01 0.000e+00
 7.600e-01 9.600e-01 0.000e+00
 7.800e-01 9.600e-01 0.000e+00
 8.000e-01 9.600e-01 0.000e+00
 8.200e-01 9.600e-01 0.000e+00
 8.400e-01 9.600e-01 0.000e+00
 8.600e-01 9.600e-01 0.000e+00
 8.800e-01 9.600e-01 0.000e+00
 9.000e-01 9.600e-01 0.000e+00
 9.200e-01 9.600e-01 0.000e+00
 9.400e-01 9.600e-01 0.000e+00
 9.600e-01 9.600e-01 0.000e+00
 9.800e-01 9.600e-01 0.000e+00
 0.000e+00 9.800e-01 0.000e+00
 2.000e-02 9.800e-01 0.000e+00
 4.000e-02 9.800e-01 0.000e+00
 6.000e-02 9.800e-01 0.000e+00
 8.000e-02 9.800e-01 0.000e+00
 1.000e-01 9.800e-01 0.000e+00
 1.200e-01 9.800e-01 0.000e+00
 1.400e-01 9.800e-01 0.000e+00
 1.600e-01 9.800e-01 0.000e+00
 1.800e-01 9.800e-01 0.000e+00
 2.000e-01 9.800e-01 0.000e+00
 2.200e-01 9.800e-01 0.000e+00
 2.400e-01 9.800e-01 0.000e+00
 2.600e-01 9.800e-01 0.000e+00
 2.800e-01 9.800e-01 0.000e+00
 3.000e-01 9.800e-01 0.000e+00
 3.200e-01 9.800e-01 0.000e+00
 3.400e-01 9.800e-01 0.000e+00
 3.600e-01 9.800e-01 0.000e+00
 3.800e-01 9.800e-01 0.000e+00
 4.000e-01 9.800e-01 0.000e+00
 4.200e-01 9.800e-01 0.000e+00
 4.400e-01 9.800e-01 0.000e+00
 4.600e-01 9.800e-01 0.000e+00
 4.800e-01 9.800e-01 0.000e+00
 5.000e-01 9.800e-01 0.000e+00
 5.200e-01 9.800e-01 0.000e+00
 5.400e-01 9.800e-01 0.000e+00
 5.600e-01 9.800e-01 0.000e+00
 5.800e-01 9.800e-01 0.000e+00
 6.000e-01 9.800e-01 0.000e+00
 6.200e-01 9.800e-01 0.000e+00
 6.400e-01 9.800e-01 0.000e+00
 6.600e-01 9.800e-01 0.000e+00
 6.800e-01 9.800e-01 0.000e+00
 7.000e-01 9.800e-01 0.000e+00
 7.200e-01 9.800e-01 0.000e+00
 7.400e-01 9.800e-01 0.000e+00
 7.600e-01 9.800e-01 0.000e+00
 7.800e-01 9.800e-01 0.000e+00
 8.000e-01 9.800e-01 0.000e+00
 8.200e-01 9.800e-01 0.000e+00
 8.400e-01 9.800e-01 0.000e+00
 8.600e-01 9.800e-01 0.000e+00
 8.800e-01 9.800e-01 0.000e+00
 9.000e-01 9.800e-01 0.000e+00
 9.200e-01 9.800e-01 0.000e+00
 9.400e-01 9.800e-01 0.000e+00
 9.600e-01 9.800e-01 0.000e+00
 9.800e-01 9.800e-01 0.000e+00


==> Data/2D_Solve_UtN_ite1.txt <==
          x          y          z
 0.000e+00 0.000e+00 -2.418e+00
 2.000e-02 0.000e+00 -2.247e+00
 4.000e-02 0.000e+00 -2.469e+00
 6.000e-02 0.000e+00 -2.718e+00
 8.000e-02 0.000e+00 -2.994e+00
 1.000e-01 0.000e+00 -3.296e+00
 1.200e-01 0.000e+00 -3.624e+00
 1.400e-01 0.000e+00 -3.976e+00
 1.600e-01 0.000e+00 -4.351e+00
 1.800e-01 0.000e+00 -4.746e+00
 2.000e-01 0.000e+00 -5.158e+00
 2.200e-01 0.000e+00 -5.583e+00
 2.400e-01 0.000e+00 -6.015e+00
 2.600e-01 0.000e+00 -6.451e+00
 2.800e-01 0.000e+00 -6.884e+00
 3.000e-01 0.000e+00 -7.308e+00
 3.200e-01 0.000e+00 -7.718e+00
 3.400e-01 0.000e+00 -8.107e+00
 3.600e-01 0.000e+00 -8.469e+00
 3.800e-01 0.000e+00 -8.798e+00
 4.000e-01 0.000e+00 -9.089e+00
 4.200e-01 0.000e+00 -9.335e+00
 4.400e-01 0.000e+00 -9.534e+00
 4.600e-01 0.000e+00 -9.680e+00
 4.800e-01 0.000e+00 -9.772e+00
 5.000e-01 0.000e+00 -9.806e+00
 5.200e-01 0.000e+00 -9.772e+00
 5.400e-01 0.000e+00 -9.680e+00
 5.600e-01 0.000e+00 -9.534e+00
 5.800e-01 0.000e+00 -9.335e+00
 6.000e-01 0.000e+00 -9.089e+00
 6.200e-01 0.000e+00 -8.798e+00
 6.400e-01 0.000e+00 -8.469e+00
 6.600e-01 0.000e+00 -8.107e+00
 6.800e-01 0.000e+00 -7.718e+00
 7.000e-01 0.000e+00 -7.308e+00
 7.200e-01 0.000e+00 -6.884e+00
 7.400e-01 0.000e+00 -6.451e+00
 7.600e-01 0.000e+00 -6.015e+00
 7.800e-01 0.000e+00 -5.583e+00
 8.000e-01 0.000e+00 -5.158e+00
 8.200e-01 0.000e+00 -4.746e+00
 8.400e-01 0.000e+00 -4.351e+00
 8.600e-01 0.000e+00 -3.976e+00
 8.800e-01 0.000e+00 -3.624e+00
 9.000e-01 0.000e+00 -3.296e+00
 9.200e-01 0.000e+00 -2.994e+00
 9.400e-01 0.000e+00 -2.718e+00
 9.600e-01 0.000e+00 -2.469e+00
 9.800e-01 0.000e+00 -2.247e+00
 0.000e+00 2.000e-02 -2.247e+00
 2.000e-02 2.000e-02 -1.919e+00
 4.000e-02 2.000e-02 -2.053e+00
 6.000e-02 2.000e-02 -2.200e+00
 8.000e-02 2.000e-02 -2.361e+00
 1.000e-01 2.000e-02 -2.535e+00
 1.200e-01 2.000e-02 -2.720e+00
 1.400e-01 2.000e-02 -2.916e+00
 1.600e-01 2.000e-02 -3.120e+00
 1.800e-01 2.000e-02 -3.331e+00
 2.000e-01 2.000e-02 -3.545e+00
 2.200e-01 2.000e-02 -3.762e+00
 2.400e-01 2.000e-02 -3.978e+00
 2.600e-01 2.000e-02 -4.192e+00
 2.800e-01 2.000e-02 -4.400e+00
 3.000e-01 2.000e-02 -4.601e+00
 3.200e-01 2.000e-02 -4.792e+00
 3.400e-01 2.000e-02 -4.971e+00
 3.600e-01 2.000e-02 -5.137e+00
 3.800e-01 2.000e-02 -5.288e+00
 4.000e-01 2.000e-02 -5.422e+00
 4.200e-01 2.000e-02 -5.539e+00
 4.400e-01 2.000e-02 -5.636e+00
 4.600e-01 2.000e-02 -5.714e+00
 4.800e-01 2.000e-02 -5.770e+00
 5.000e-01 2.000e-02 -5.803e+00
 5.200e-01 2.000e-02 -5.801e+00
 5.400e-01 2.000e-02 -5.775e+00
 5.600e-01 2.000e-02 -5.727e+00
 5.800e-01 2.000e-02 -5.657e+00
 6.000e-01 2.000e-02 -5.567e+00
 6.200e-01 2.000e-02 -5.456e+00
 6.400e-01 2.000e-02 -5.326e+00
 6.600e-01 2.000e-02 -5.179e+00
 6.800e-01 2.000e-02 -5.014e+00
 7.000e-01 2.000e-02 -4.835e+00
 7.200e-01 2.000e-02 -4.642e+00
 7.400e-01 2.000e-02 -4.438e+00
 7.600e-01 2.000e-02 -4.225e+00
 7.800e-01 2.000e-02 -4.005e+00
 8.000e-01 2.000e-02 -3.781e+00
 8.200e-01 2.000e-02 -3.555e+00
 8.400e-01 2.000e-02 -3.329e+00
 8.600e-01 2.000e-02 -3.107e+00
 8.800e-01 2.000e-02 -2.890e+00
 9.000e-01 2.000e-02 -2.681e+00
 9.200e-01 2.000e-02 -2.481e+00
 9.400e-01 2.000e-02 -2.291e+00
 9.600e-01 2.000e-02 -2.114e+00
 9.800e-01 2.000e-02 -1.951e+00
 0.000e+00 4.000e-02 -2.469e+00
 2.000e-02 4.000e-02 -2.053e+00
 4.000e-02 4.000e-02 -2.190e+00
 6.000e-02 4.000e-02 -2.344e+00
 8.000e-02 4.000e-02 -2.513e+00
 1.000e-01 4.000e-02 -2.697e+00
 1.200e-01 4.000e-02 -2.893e+00
 1.400e-01 4.000e-02 -3.100e+00
 1.600e-01 4.000e-02 -3.317e+00
 1.800e-01 4.000e-02 -3.541e+00
 2.000e-01 4.000e-02 -3.770e+00
 2.200e-01 4.000e-02 -4.002e+00
 2.400e-01 4.000e-02 -4.233e+00
 2.600e-01 4.000e-02 -4.461e+00
 2.800e-01 4.000e-02 -4.684e+00
 3.000e-01 4.000e-02 -4.900e+00
 3.200e-01 4.000e-02 -5.105e+00
 3.400e-01 4.000e-02 -5.300e+00
 3.600e-01 4.000e-02 -5.480e+00
 3.800e-01 4.000e-02 -5.646e+00
 4.000e-01 4.000e-02 -5.796e+00
 4.200e-01 4.000e-02 -5.928e+00
 4.400e-01 4.000e-02 -6.041e+00
 4.600e-01 4.000e-02 -6.135e+00
 4.800e-01 4.000e-02 -6.208e+00
 5.000e-01 4.000e-02 -6.257e+00
 5.200e-01 4.000e-02 -6.269e+00
 5.400e-01 4.000e-02 -6.255e+00
 5.600e-01 4.000e-02 -6.219e+00
 5.800e-01 4.000e-02 -6.161e+00
 6.000e-01 4.000e-02 -6.081e+00
 6.200e-01 4.000e-02 -5.978e+00
 6.400e-01 4.000e-02 -5.855e+00
 6.600e-01 4.000e-02 -5.710e+00
 6.800e-01 4.000e-02 -5.546e+00
 7.000e-01 4.000e-02 -5.363e+00
 7.200e-01 4.000e-02 -5.163e+00
 7.400e-01 4.000e-02 -4.949e+00
 7.600e-01 4.000e-02 -4.721e+00
 7.800e-01 4.000e-02 -4.483e+00
 8.000e-01 4.000e-02 -4.236e+00
 8.200e-01 4.000e-02 -3.985e+00
 8.400e-01 4.000e-02 -3.732e+00
 8.600e-01 4.000e-02 -3.479e+00
 8.800e-01 4.000e-02 -3.229e+00
 9.000e-01 4.000e-02 -2.986e+00
 9.200e-01 4.000e-02 -2.750e+00
 9.400e-01 4.000e-02 -2.526e+00
 9.600e-01 4.000e-02 -2.313e+00
 9.800e-01 4.000e-02 -2.114e+00
 0.000e+00 6.000e-02 -2.718e+00
 2.000e-02 6.000e-02 -2.200e+00
 4.000e-02 6.000e-02 -2.344e+00
 6.000e-02 6.000e-02 -2.506e+00
 8.000e-02 6.000e-02 -2.684e+00
 1.000e-01 6.000e-02 -2.878e+00
 1.200e-01 6.000e-02 -3.085e+00
 1.400e-01 6.000e-02 -3.305e+00
 1.600e-01 6.000e-02 -3.534e+00
 1.800e-01 6.000e-02 -3.772e+00
 2.000e-01 6.000e-02 -4.013e+00
 2.200e-01 6.000e-02 -4.258e+00
 2.400e-01 6.000e-02 -4.501e+00
 2.600e-01 6.000e-02 -4.741e+00
 2.800e-01 6.000e-02 -4.976e+00
 3.000e-01 6.000e-02 -5.202e+00
 3.200e-01 6.000e-02 -5.418e+00
 3.400e-01 6.000e-02 -5.623e+00
 3.600e-01 6.000e-02 -5.814e+00
 3.800e-01 6.000e-02 -5.991e+00
 4.000e-01 6.000e-02 -6.151e+00
 4.200e-01 6.000e-02 -6.295e+00
 4.400e-01 6.000e-02 -6.421e+00
 4.600e-01 6.000e-02 -6.529e+00
 4.800e-01 6.000e-02 -6.617e+00
 5.000e-01 6.000e-02 -6.681e+00
 5.200e-01 6.000e-02 -6.706e+00
 5.400e-01 6.000e-02 -6.706e+00
 5.600e-01 6.000e-02 -6.683e+00
 5.800e-01 6.000e-02 -6.638e+00
 6.000e-01 6.000e-02 -6.571e+00
 6.200e-01 6.000e-02 -6.480e+00
 6.400e-01 6.000e-02 -6.365e+00
 6.600e-01 6.000e-02 -6.228e+00
 6.800e-01 6.000e-02 -6.068e+00
 7.000e-01 6.000e-02 -5.886e+00
 7.200e-01 6.000e-02 -5.683e+00
 7.400e-01 6.000e-02 -5.461e+00
 7.600e-01 6.000e-02 -5.221e+00
 7.800e-01 6.000e-02 -4.968e+00
 8.000e-01 6.000e-02 -4.702e+00
 8.200e-01 6.000e-02 -4.427e+00
 8.400e-01 6.000e-02 -4.147e+00
 8.600e-01 6.000e-02 -3.864e+00
 8.800e-01 6.000e-02 -3.583e+00
 9.000e-01 6.000e-02 -3.305e+00
 9.200e-01 6.000e-02 -3.035e+00
 9.400e-01 6.000e-02 -2.774e+00
 9.600e-01 6.000e-02 -2.526e+00
 9.800e-01 6.000e-02 -2.291e+00
 0.000e+00 8.000e-02 -2.994e+00
 2.000e-02 8.000e-02 -2.361e+00
 4.000e-02 8.000e-02 -2.513e+00
 6.000e-02 8.000e-02 -2.684e+00
 8.000e-02 8.000e-02 -2.872e+00
 1.000e-01 8.000e-02 -3.077e+00
 1.200e-01 8.000e-02 -3.296e+00
 1.400e-01 8.000e-02 -3.528e+00
 1.600e-01 8.000e-02 -3.769e+00
 1.800e-01 8.000e-02 -4.018e+00
 2.000e-01 8.000e-02 -4.270e+00
 2.200e-01 8.000e-02 -4.524e+00
 2.400e-01 8.000e-02 -4.776e+00
 2.600e-01 8.000e-02 -5.024e+00
 2.800e-01 8.000e-02 -5.266e+00
 3.000e-01 8.000e-02 -5.498e+00
 3.200e-01 8.000e-02 -5.719e+00
 3.400e-01 8.000e-02 -5.929e+00
 3.600e-01 8.000e-02 -6.124e+00
 3.800e-01 8.000e-02 -6.306e+00
 4.000e-01 8.000e-02 -6.473e+00
 4.200e-01 8.000e-02 -6.624e+00
 4.400e-01 8.000e-02 -6.759e+00
 4.600e-01 8.000e-02 -6.877e+00
 4.800e-01 8.000e-02 -6.978e+00
 5.000e-01 8.000e-02 -7.056e+00
 5.200e-01 8.000e-02 -7.094e+00
 5.400e-01 8.000e-02 -7.107e+00
 5.600e-01 8.000e-02 -7.099e+00
 5.800e-01 8.000e-02 -7.070e+00
 6.000e-01 8.000e-02 -7.018e+00
 6.200e-01 8.000e-02 -6.942e+00
 6.400e-01 8.000e-02 -6.842e+00
 6.600e-01 8.000e-02 -6.716e+00
 6.800e-01 8.000e-02 -6.565e+00
 7.000e-01 8.000e-02 -6.389e+00
 7.200e-01 8.000e-02 -6.187e+00
 7.400e-01 8.000e-02 -5.963e+00
 7.600e-01 8.000e-02 -5.717e+00
 7.800e-01 8.000e-02 -5.451e+00
 8.000e-01 8.000e-02 -5.169e+00
 8.200e-01 8.000e-02 -4.874e+00
 8.400e-01 8.000e-02 -4.569e+00
 8.600e-01 8.000e-02 -4.259e+00
 8.800e-01 8.000e-02 -3.947e+00
 9.000e-01 8.000e-02 -3.636e+00
 9.200e-01 8.000e-02 -3.331e+00
 9.400e-01 8.000e-02 -3.035e+00
 9.600e-01 8.000e-02 -2.750e+00
 9.800e-01 8.000e-02 -2.481e+00
 0.000e+00 1.000e-01 -3.296e+00
 2.000e-02 1.000e-01 -2.535e+00
 4.000e-02 1.000e-01 -2.697e+00
 6.000e-02 1.000e-01 -2.878e+00
 8.000e-02 1.000e-01 -3.077e+00
 1.000e-01 1.000e-01 -3.293e+00
 1.200e-01 1.000e-01 -3.524e+00
 1.400e-01 1.000e-01 -3.766e+00
 1.600e-01 1.000e-01 -4.018e+00
 1.800e-01 1.000e-01 -4.275e+00
 2.000e-01 1.000e-01 -4.536e+00
 2.200e-01 1.000e-01 -4.796e+00
 2.400e-01 1.000e-01 -5.053e+00
 2.600e-01 1.000e-01 -5.303e+00
 2.800e-01 1.000e-01 -5.545e+00
 3.000e-01 1.000e-01 -5.777e+00
 3.200e-01 1.000e-01 -5.996e+00
 3.400e-01 1.000e-01 -6.203e+00
 3.600e-01 1.000e-01 -6.397e+00
 3.800e-01 1.000e-01 -6.577e+00
 4.000e-01 1.000e-01 -6.743e+00
 4.200e-01 1.000e-01 -6.895e+00
 4.400e-01 1.000e-01 -7.034e+00
 4.600e-01 1.000e-01 -7.159e+00
 4.800e-01 1.000e-01 -7.269e+00
 5.000e-01 1.000e-01 -7.360e+00
 5.200e-01 1.000e-01 -7.409e+00
 5.400e-01 1.000e-01 -7.437e+00
 5.600e-01 1.000e-01 -7.446e+00
 5.800e-01 1.000e-01 -7.435e+00
 6.000e-01 1.000e-01 -7.403e+00
 6.200e-01 1.000e-01 -7.347e+00
 6.400e-01 1.000e-01 -7.266e+00
 6.600e-01 1.000e-01 -7.158e+00
 6.800e-01 1.000e-01 -7.023e+00
 7.000e-01 1.000e-01 -6.858e+00
 7.200e-01 1.000e-01 -6.665e+00
 7.400e-01 1.000e-01 -6.443e+00
 7.600e-01 1.000e-01 -6.196e+00
 7.800e-01 1.000e-01 -5.923e+00
 8.000e-01 1.000e-01 -5.630e+00
 8.200e-01 1.000e-01 -5.318e+00
 8.400e-01 1.000e-01 -4.992e+00
 8.600e-01 1.000e-01 -4.657e+00
 8.800e-01 1.000e-01 -4.316e+00
 9.000e-01 1.000e-01 -3.974e+00
 9.200e-01 1.000e-01 -3.636e+00
 9.400e-01 1.000e-01 -3.305e+00
 9.600e-01 1.000e-01 -2.986e+00
 9.800e-01 1.000e-01 -2.681e+00
 0.000e+00 1.200e-01 -3.624e+00
 2.000e-02 1.200e-01 -2.720e+00
 4.000e-02 1.200e-01 -2.893e+00
 6.000e-02 1.200e-01 -3.085e+00
 8.000e-02 1.200e-01 -3.296e+00
 1.000e-01 1.200e-01 -3.524e+00
 1.200e-01 1.200e-01 -3.765e+00
 1.400e-01 1.200e-01 -4.017e+00
 1.600e-01 1.200e-01 -4.277e+00
 1.800e-01 1.200e-01 -4.541e+00
 2.000e-01 1.200e-01 -4.805e+00
 2.200e-01 1.200e-01 -5.066e+00
 2.400e-01 1.200e-01 -5.322e+00
 2.600e-01 1.200e-01 -5.568e+00
 2.800e-01 1.200e-01 -5.804e+00
 3.000e-01 1.200e-01 -6.027e+00
 3.200e-01 1.200e-01 -6.237e+00
 3.400e-01 1.200e-01 -6.433e+00
 3.600e-01 1.200e-01 -6.615e+00
 3.800e-01 1.200e-01 -6.785e+00
 4.000e-01 1.200e-01 -6.943e+00
 4.200e-01 1.200e-01 -7.090e+00
 4.400e-01 1.200e-01 -7.226e+00
 4.600e-01 1.200e-01 -7.353e+00
 4.800e-01 1.200e-01 -7.470e+00
 5.000e-01 1.200e-01 -7.571e+00
 5.200e-01 1.200e-01 -7.631e+00
 5.400e-01 1.200e-01 -7.673e+00
 5.600e-01 1.200e-01 -7.701e+00
 5.800e-01 1.200e-01 -7.712e+00
 6.000e-01 1.200e-01 -7.704e+00
 6.200e-01 1.200e-01 -7.675e+00
 6.400e-01 1.200e-01 -7.620e+00
 6.600e-01 1.200e-01 -7.537e+00
 6.800e-01 1.200e-01 -7.424e+00
 7.000e-01 1.200e-01 -7.279e+00
 7.200e-01 1.200e-01 -7.101e+00
 7.400e-01 1.200e-01 -6.890e+00
 7.600e-01 1.200e-01 -6.648e+00
 7.800e-01 1.200e-01 -6.375e+00
 8.000e-01 1.200e-01 -6.075e+00
 8.200e-01 1.200e-01 -5.752e+00
 8.400e-01 1.200e-01 -5.409e+00
 8.600e-01 1.200e-01 -5.053e+00
 8.800e-01 1.200e-01 -4.686e+00
 9.000e-01 1.200e-01 -4.316e+00
 9.200e-01 1.200e-01 -3.947e+00
 9.400e-01 1.200e-01 -3.583e+00
 9.600e-01 1.200e-01 -3.229e+00
 9.800e-01 1.200e-01 -2.890e+00
 0.000e+00 1.400e-01 -3.976e+00
 2.000e-02 1.400e-01 -2.916e+00
 4.000e-02 1.400e-01 -3.100e+00
 6.000e-02 1.400e-01 -3.305e+00
 8.000e-02 1.400e-01 -3.528e+00
 1.000e-01 1.400e-01 -3.766e+00
 1.200e-01 1.400e-01 -4.017e+00
 1.400e-01 1.400e-01 -4.277e+00
 1.600e-01 1.400e-01 -4.542e+00
 1.800e-01 1.400e-01 -4.808e+00
 2.000e-01 1.400e-01 -5.072e+00
 2.200e-01 1.400e-01 -5.329e+00
 2.400e-01 1.400e-01 -5.576e+00
 2.600e-01 1.400e-01 -5.811e+00
 2.800e-01 1.400e-01 -6.032e+00
 3.000e-01 1.400e-01 -6.237e+00
 3.200e-01 1.400e-01 -6.428e+00
 3.400e-01 1.400e-01 -6.603e+00
 3.600e-01 1.400e-01 -6.765e+00
 3.800e-01 1.400e-01 -6.915e+00
 4.000e-01 1.400e-01 -7.055e+00
 4.200e-01 1.400e-01 -7.188e+00
 4.400e-01 1.400e-01 -7.315e+00
 4.600e-01 1.400e-01 -7.438e+00
 4.800e-01 1.400e-01 -7.556e+00
 5.000e-01 1.400e-01 -7.665e+00
 5.200e-01 1.400e-01 -7.735e+00
 5.400e-01 1.400e-01 -7.793e+00
 5.600e-01 1.400e-01 -7.842e+00
 5.800e-01 1.400e-01 -7.879e+00
 6.000e-01 1.400e-01 -7.902e+00
 6.200e-01 1.400e-01 -7.905e+00
 6.400e-01 1.400e-01 -7.884e+00
 6.600e-01 1.400e-01 -7.835e+00
 6.800e-01 1.400e-01 -7.753e+00
 7.000e-01 1.400e-01 -7.637e+00
 7.200e-01 1.400e-01 -7.483e+00
 7.400e-01 1.400e-01 -7.291e+00
 7.600e-01 1.400e-01 -7.062e+00
 7.800e-01 1.400e-01 -6.796e+00
 8.000e-01 1.400e-01 -6.497e+00
 8.200e-01 1.400e-01 -6.168e+00
 8.400e-01 1.400e-01 -5.814e+00
 8.600e-01 1.400e-01 -5.440e+00
 8.800e-01 1.400e-01 -5.053e+00
 9.000e-01 1.400e-01 -4.657e+00
 9.200e-01 1.400e-01 -4.259e+00
 9.400e-01 1.400e-01 -3.864e+00
 9.600e-01 1.400e-01 -3.479e+00
 9.800e-01 1.400e-01 -3.107e+00
 0.000e+00 1.600e-01 -4.351e+00
 2.000e-02 1.600e-01 -3.120e+00
 4.000e-02 1.600e-01 -3.317e+00
 6.000e-02 1.600e-01 -3.534e+00
 8.000e-02 1.600e-01 -3.769e+00
 1.000e-01 1.600e-01 -4.018e+00
 1.200e-01 1.600e-01 -4.277e+00
 1.400e-01 1.600e-01 -4.542e+00
 1.600e-01 1.600e-01 -4.809e+00
 1.800e-01 1.600e-01 -5.073e+00
 2.000e-01 1.600e-01 -5.330e+00
 2.200e-01 1.600e-01 -5.576e+00
 2.400e-01 1.600e-01 -5.808e+00
 2.600e-01 1.600e-01 -6.022e+00
 2.800e-01 1.600e-01 -6.219e+00
 3.000e-01 1.600e-01 -6.397e+00
 3.200e-01 1.600e-01 -6.556e+00
 3.400e-01 1.600e-01 -6.700e+00
 3.600e-01 1.600e-01 -6.830e+00
 3.800e-01 1.600e-01 -6.949e+00
 4.000e-01 1.600e-01 -7.062e+00
 4.200e-01 1.600e-01 -7.171e+00
 4.400e-01 1.600e-01 -7.280e+00
 4.600e-01 1.600e-01 -7.392e+00
 4.800e-01 1.600e-01 -7.508e+00
 5.000e-01 1.600e-01 -7.621e+00
 5.200e-01 1.600e-01 -7.700e+00
 5.400e-01 1.600e-01 -7.774e+00
 5.600e-01 1.600e-01 -7.847e+00
 5.800e-01 1.600e-01 -7.916e+00
 6.000e-01 1.600e-01 -7.976e+00
 6.200e-01 1.600e-01 -8.019e+00
 6.400e-01 1.600e-01 -8.041e+00
 6.600e-01 1.600e-01 -8.035e+00
 6.800e-01 1.600e-01 -7.996e+00
 7.000e-01 1.600e-01 -7.918e+00
 7.200e-01 1.600e-01 -7.798e+00
 7.400e-01 1.600e-01 -7.635e+00
 7.600e-01 1.600e-01 -7.427e+00
 7.800e-01 1.600e-01 -7.177e+00
 8.000e-01 1.600e-01 -6.886e+00
 8.200e-01 1.600e-01 -6.558e+00
 8.400e-01 1.600e-01 -6.199e+00
 8.600e-01 1.600e-01 -5.814e+00
 8.800e-01 1.600e-01 -5.409e+00
 9.000e-01 1.600e-01 -4.992e+00
 9.200e-01 1.600e-01 -4.569e+00
 9.400e-01 1.600e-01 -4.147e+00
 9.600e-01 1.600e-01 -3.732e+00
 9.800e-01 1.600e-01 -3.329e+00
 0.000e+00 1.800e-01 -4.746e+00
 2.000e-02 1.800e-01 -3.331e+00
 4.000e-02 1.800e-01 -3.541e+00
 6.000e-02 1.800e-01 -3.772e+00
 8.000e-02 1.800e-01 -4.018e+00
 1.000e-01 1.800e-01 -4.275e+00
 1.200e-01 1.800e-01 -4.541e+00
 1.400e-01 1.800e-01 -4.808e+00
 1.600e-01 1.800e-01 -5.073e+00
 1.800e-01 1.800e-01 -5.330e+00
 2.000e-01 1.800e-01 -5.575e+00
 2.200e-01 1.800e-01 -5.802e+00
 2.400e-01 1.800e-01 -6.009e+00
 2.600e-01 1.800e-01 -6.194e+00
 2.800e-01 1.800e-01 -6.356e+00
 3.000e-01 1.800e-01 -6.494e+00
 3.200e-01 1.800e-01 -6.612e+00
 3.400e-01 1.800e-01 -6.711e+00
 3.600e-01 1.800e-01 -6.796e+00
 3.800e-01 1.800e-01 -6.872e+00
 4.000e-01 1.800e-01 -6.945e+00
 4.200e-01 1.800e-01 -7.020e+00
 4.400e-01 1.800e-01 -7.102e+00
 4.600e-01 1.800e-01 -7.195e+00
 4.800e-01 1.800e-01 -7.303e+00
 5.000e-01 1.800e-01 -7.418e+00
 5.200e-01 1.800e-01 -7.504e+00
 5.400e-01 1.800e-01 -7.595e+00
 5.600e-01 1.800e-01 -7.697e+00
 5.800e-01 1.800e-01 -7.803e+00
 6.000e-01 1.800e-01 -7.907e+00
 6.200e-01 1.800e-01 -8.000e+00
 6.400e-01 1.800e-01 -8.075e+00
 6.600e-01 1.800e-01 -8.123e+00
 6.800e-01 1.800e-01 -8.136e+00
 7.000e-01 1.800e-01 -8.108e+00
 7.200e-01 1.800e-01 -8.034e+00
 7.400e-01 1.800e-01 -7.910e+00
 7.600e-01 1.800e-01 -7.734e+00
 7.800e-01 1.800e-01 -7.509e+00
 8.000e-01 1.800e-01 -7.234e+00
 8.200e-01 1.800e-01 -6.916e+00
 8.400e-01 1.800e-01 -6.558e+00
 8.600e-01 1.800e-01 -6.168e+00
 8.800e-01 1.800e-01 -5.752e+00
 9.000e-01 1.800e-01 -5.318e+00
 9.200e-01 1.800e-01 -4.874e+00
 9.400e-01 1.800e-01 -4.427e+00
 9.600e-01 1.800e-01 -3.985e+00
 9.800e-01 1.800e-01 -3.555e+00
 0.000e+00 2.000e-01 -5.158e+00
 2.000e-02 2.000e-01 -3.545e+00
 4.000e-02 2.000e-01 -3.770e+00
 6.000e-02 2.000e-01 -4.013e+00
 8.000e-02 2.000e-01 -4.270e+00
 1.000e-01 2.000e-01 -4.536e+00
 1.200e-01 2.000e-01 -4.805e+00
 1.400e-01 2.000e-01 -5.072e+00
 1.600e-01 2.000e-01 -5.330e+00
 1.800e-01 2.000e-01 -5.575e+00
 2.000e-01 2.000e-01 -5.800e+00
 2.200e-01 2.000e-01 -6.001e+00
 2.400e-01 2.000e-01 -6.175e+00
 2.600e-01 2.000e-01 -6.320e+00
 2.800e-01 2.000e-01 -6.435e+00
 3.000e-01 2.000e-01 -6.522e+00
 3.200e-01 2.000e-01 -6.584e+00
 3.400e-01 2.000e-01 -6.625e+00
 3.600e-01 2.000e-01 -6.652e+00
 3.800e-01 2.000e-01 -6.671e+00
 4.000e-01 2.000e-01 -6.691e+00
 4.200e-01 2.000e-01 -6.719e+00
 4.400e-01 2.000e-01 -6.764e+00
 4.600e-01 2.000e-01 -6.830e+00
 4.800e-01 2.000e-01 -6.923e+00
 5.000e-01 2.000e-01 -7.036e+00
 5.200e-01 2.000e-01 -7.128e+00
 5.400e-01 2.000e-01 -7.239e+00
 5.600e-01 2.000e-01 -7.372e+00
 5.800e-01 2.000e-01 -7.522e+00
 6.000e-01 2.000e-01 -7.679e+00
 6.200e-01 2.000e-01 -7.833e+00
 6.400e-01 2.000e-01 -7.972e+00
 6.600e-01 2.000e-01 -8.086e+00
 6.800e-01 2.000e-01 -8.164e+00
 7.000e-01 2.000e-01 -8.198e+00
 7.200e-01 2.000e-01 -8.181e+00
 7.400e-01 2.000e-01 -8.107e+00
 7.600e-01 2.000e-01 -7.975e+00
 7.800e-01 2.000e-01 -7.784e+00
 8.000e-01 2.000e-01 -7.536e+00
 8.200e-01 2.000e-01 -7.234e+00
 8.400e-01 2.000e-01 -6.886e+00
 8.600e-01 2.000e-01 -6.497e+00
 8.800e-01 2.000e-01 -6.075e+00
 9.000e-01 2.000e-01 -5.630e+00
 9.200e-01 2.000e-01 -5.169e+00
 9.400e-01 2.000e-01 -4.702e+00
 9.600e-01 2.000e-01 -4.236e+00
 9.800e-01 2.000e-01 -3.781e+00
 0.000e+00 2.200e-01 -5.583e+00
 2.000e-02 2.200e-01 -3.762e+00
 4.000e-02 2.200e-01 -4.002e+00
 6.000e-02 2.200e-01 -4.258e+00
 8.000e-02 2.200e-01 -4.524e+00
 1.000e-01 2.200e-01 -4.796e+00
 1.200e-01 2.200e-01 -5.066e+00
 1.400e-01 2.200e-01 -5.329e+00
 1.600e-01 2.200e-01 -5.576e+00
 1.800e-01 2.200e-01 -5.802e+00
 2.000e-01 2.200e-01 -6.001e+00
 2.200e-01 2.200e-01 -6.167e+00
 2.400e-01 2.200e-01 -6.299e+00
 2.600e-01 2.200e-01 -6.393e+00
 2.800e-01 2.200e-01 -6.450e+00
 3.000e-01 2.200e-01 -6.472e+00
 3.200e-01 2.200e-01 -6.465e+00
 3.400e-01 2.200e-01 -6.434e+00
 3.600e-01 2.200e-01 -6.387e+00
 3.800e-01 2.200e-01 -6.335e+00
 4.000e-01 2.200e-01 -6.288e+00
 4.200e-01 2.200e-01 -6.257e+00
 4.400e-01 2.200e-01 -6.252e+00
 4.600e-01 2.200e-01 -6.282e+00
 4.800e-01 2.200e-01 -6.353e+00
 5.000e-01 2.200e-01 -6.460e+00
 5.200e-01 2.200e-01 -6.557e+00
 5.400e-01 2.200e-01 -6.689e+00
 5.600e-01 2.200e-01 -6.860e+00
 5.800e-01 2.200e-01 -7.061e+00
 6.000e-01 2.200e-01 -7.280e+00
 6.200e-01 2.200e-01 -7.505e+00
 6.400e-01 2.200e-01 -7.721e+00
 6.600e-01 2.200e-01 -7.914e+00
 6.800e-01 2.200e-01 -8.070e+00
 7.000e-01 2.200e-01 -8.179e+00
 7.200e-01 2.200e-01 -8.232e+00
 7.400e-01 2.200e-01 -8.221e+00
 7.600e-01 2.200e-01 -8.143e+00
 7.800e-01 2.200e-01 -7.997e+00
 8.000e-01 2.200e-01 -7.784e+00
 8.200e-01 2.200e-01 -7.509e+00
 8.400e-01 2.200e-01 -7.177e+00
 8.600e-01 2.200e-01 -6.796e+00
 8.800e-01 2.200e-01 -6.375e+00
 9.000e-01 2.200e-01 -5.923e+00
 9.200e-01 2.200e-01 -5.451e+00
 9.400e-01 2.200e-01 -4.968e+00
 9.600e-01 2.200e-01 -4.483e+00
 9.800e-01 2.200e-01 -4.005e+00
 0.000e+00 2.400e-01 -6.015e+00
 2.000e-02 2.400e-01 -3.978e+00
 4.000e-02 2.400e-01 -4.233e+00
 6.000e-02 2.400e-01 -4.501e+00
 8.000e-02 2.400e-01 -4.776e+00
 1.000e-01 2.400e-01 -5.053e+00
 1.200e-01 2.400e-01 -5.322e+00
 1.400e-01 2.400e-01 -5.576e+00
 1.600e-01 2.400e-01 -5.808e+00
 1.800e-01 2.400e-01 -6.009e+00
 2.000e-01 2.400e-01 -6.175e+00
 2.200e-01 2.400e-01 -6.299e+00
 2.400e-01 2.400e-01 -6.377e+00
 2.600e-01 2.400e-01 -6.410e+00
 2.800e-01 2.400e-01 -6.397e+00
 3.000e-01 2.400e-01 -6.342e+00
 3.200e-01 2.400e-01 -6.251e+00
 3.400e-01 2.400e-01 -6.132e+00
 3.600e-01 2.400e-01 -5.997e+00
 3.800e-01 2.400e-01 -5.858e+00
 4.000e-01 2.400e-01 -5.729e+00
 4.200e-01 2.400e-01 -5.623e+00
 4.400e-01 2.400e-01 -5.556e+00
 4.600e-01 2.400e-01 -5.539e+00
 4.800e-01 2.400e-01 -5.582e+00
 5.000e-01 2.400e-01 -5.679e+00
 5.200e-01 2.400e-01 -5.780e+00
 5.400e-01 2.400e-01 -5.935e+00
 5.600e-01 2.400e-01 -6.149e+00
 5.800e-01 2.400e-01 -6.409e+00
 6.000e-01 2.400e-01 -6.702e+00
 6.200e-01 2.400e-01 -7.010e+00
 6.400e-01 2.400e-01 -7.315e+00
 6.600e-01 2.400e-01 -7.601e+00
 6.800e-01 2.400e-01 -7.850e+00
 7.000e-01 2.400e-01 -8.047e+00
 7.200e-01 2.400e-01 -8.182e+00
 7.400e-01 2.400e-01 -8.246e+00
 7.600e-01 2.400e-01 -8.234e+00
 7.800e-01 2.400e-01 -8.143e+00
 8.000e-01 2.400e-01 -7.975e+00
 8.200e-01 2.400e-01 -7.734e+00
 8.400e-01 2.400e-01 -7.427e+00
 8.600e-01 2.400e-01 -7.062e+00
 8.800e-01 2.400e-01 -6.648e+00
 9.000e-01 2.400e-01 -6.196e+00
 9.200e-01 2.400e-01 -5.717e+00
 9.400e-01 2.400e-01 -5.221e+00
 9.600e-01 2.400e-01 -4.721e+00
 9.800e-01 2.400e-01 -4.225e+00
 0.000e+00 2.600e-01 -6.451e+00
 2.000e-02 2.600e-01 -4.192e+00
 4.000e-02 2.600e-01 -4.461e+00
 6.000e-02 2.600e-01 -4.741e+00
 8.000e-02 2.600e-01 -5.024e+00
 1.000e-01 2.600e-01 -5.303e+00
 1.200e-01 2.600e-01 -5.568e+00
 1.400e-01 2.600e-01 -5.811e+00
 1.600e-01 2.600e-01 -6.022e+00
 1.800e-01 2.600e-01 -6.194e+00
 2.000e-01 2.600e-01 -6.320e+00
 2.200e-01 2.600e-01 -6.393e+00
 2.400e-01 2.600e-01 -6.410e+00
 2.600e-01 2.600e-01 -6.370e+00
 2.800e-01 2.600e-01 -6.275e+00
 3.000e-01 2.600e-01 -6.129e+00
 3.200e-01 2.600e-01 -5.940e+00
 3.400e-01 2.600e-01 -5.719e+00
 3.600e-01 2.600e-01 -5.479e+00
 3.800e-01 2.600e-01 -5.236e+00
 4.000e-01 2.600e-01 -5.009e+00
 4.200e-01 2.600e-01 -4.815e+00
 4.400e-01 2.600e-01 -4.673e+00
 4.600e-01 2.600e-01 -4.598e+00
 4.800e-01 2.600e-01 -4.604e+00
 5.000e-01 2.600e-01 -4.686e+00
 5.200e-01 2.600e-01 -4.790e+00
 5.400e-01 2.600e-01 -4.972e+00
 5.600e-01 2.600e-01 -5.235e+00
 5.800e-01 2.600e-01 -5.564e+00
 6.000e-01 2.600e-01 -5.941e+00
 6.200e-01 2.600e-01 -6.346e+00
 6.400e-01 2.600e-01 -6.755e+00
 6.600e-01 2.600e-01 -7.147e+00
 6.800e-01 2.600e-01 -7.502e+00
 7.000e-01 2.600e-01 -7.801e+00
 7.200e-01 2.600e-01 -8.032e+00
 7.400e-01 2.600e-01 -8.182e+00
 7.600e-01 2.600e-01 -8.246e+00
 7.800e-01 2.600e-01 -8.221e+00
 8.000e-01 2.600e-01 -8.107e+00
 8.200e-01 2.600e-01 -7.910e+00
 8.400e-01 2.600e-01 -7.635e+00
 8.600e-01 2.600e-01 -7.291e+00
 8.800e-01 2.600e-01 -6.890e+00
 9.000e-01 2.600e-01 -6.443e+00
 9.200e-01 2.600e-01 -5.963e+00
 9.400e-01 2.600e-01 -5.461e+00
 9.600e-01 2.600e-01 -4.949e+00
 9.800e-01 2.600e-01 -4.438e+00
 0.000e+00 2.800e-01 -6.884e+00
 2.000e-02 2.800e-01 -4.400e+00
 4.000e-02 2.800e-01 -4.684e+00
 6.000e-02 2.800e-01 -4.976e+00
 8.000e-02 2.800e-01 -5.266e+00
 1.000e-01 2.800e-01 -5.545e+00
 1.200e-01 2.800e-01 -5.804e+00
 1.400e-01 2.800e-01 -6.032e+00
 1.600e-01 2.800e-01 -6.219e+00
 1.800e-01 2.800e-01 -6.356e+00
 2.000e-01 2.800e-01 -6.435e+00
 2.200e-01 2.800e-01 -6.450e+00
 2.400e-01 2.800e-01 -6.397e+00
 2.600e-01 2.800e-01 -6.275e+00
 2.800e-01 2.800e-01 -6.086e+00
 3.000e-01 2.800e-01 -5.837e+00
 3.200e-01 2.800e-01 -5.536e+00
 3.400e-01 2.800e-01 -5.197e+00
 3.600e-01 2.800e-01 -4.837e+00
 3.800e-01 2.800e-01 -4.474e+00
 4.000e-01 2.800e-01 -4.133e+00
 4.200e-01 2.800e-01 -3.835e+00
 4.400e-01 2.800e-01 -3.604e+00
 4.600e-01 2.800e-01 -3.460e+00
 4.800e-01 2.800e-01 -3.420e+00
 5.000e-01 2.800e-01 -3.483e+00
 5.200e-01 2.800e-01 -3.591e+00
 5.400e-01 2.800e-01 -3.802e+00
 5.600e-01 2.800e-01 -4.121e+00
 5.800e-01 2.800e-01 -4.529e+00
 6.000e-01 2.800e-01 -5.003e+00
 6.200e-01 2.800e-01 -5.517e+00
 6.400e-01 2.800e-01 -6.044e+00
 6.600e-01 2.800e-01 -6.557e+00
 6.800e-01 2.800e-01 -7.031e+00
 7.000e-01 2.800e-01 -7.446e+00
 7.200e-01 2.800e-01 -7.784e+00
 7.400e-01 2.800e-01 -8.032e+00
 7.600e-01 2.800e-01 -8.182e+00
 7.800e-01 2.800e-01 -8.232e+00
 8.000e-01 2.800e-01 -8.181e+00
 8.200e-01 2.800e-01 -8.034e+00
 8.400e-01 2.800e-01 -7.798e+00
 8.600e-01 2.800e-01 -7.483e+00
 8.800e-01 2.800e-01 -7.101e+00
 9.000e-01 2.800e-01 -6.665e+00
 9.200e-01 2.800e-01 -6.187e+00
 9.400e-01 2.800e-01 -5.683e+00
 9.600e-01 2.800e-01 -5.163e+00
 9.800e-01 2.800e-01 -4.642e+00
 0.000e+00 3.000e-01 -7.308e+00
 2.000e-02 3.000e-01 -4.601e+00
 4.000e-02 3.000e-01 -4.900e+00
 6.000e-02 3.000e-01 -5.202e+00
 8.000e-02 3.000e-01 -5.498e+00
 1.000e-01 3.000e-01 -5.777e+00
 1.200e-01 3.000e-01 -6.027e+00
 1.400e-01 3.000e-01 -6.237e+00
 1.600e-01 3.000e-01 -6.397e+00
 1.800e-01 3.000e-01 -6.494e+00
 2.000e-01 3.000e-01 -6.522e+00
 2.200e-01 3.000e-01 -6.472e+00
 2.400e-01 3.000e-01 -6.342e+00
 2.600e-01 3.000e-01 -6.129e+00
 2.800e-01 3.000e-01 -5.837e+00
 3.000e-01 3.000e-01 -5.472e+00
 3.200e-01 3.000e-01 -5.047e+00
 3.400e-01 3.000e-01 -4.576e+00
 3.600e-01 3.000e-01 -4.080e+00
 3.800e-01 3.000e-01 -3.582e+00
 4.000e-01 3.000e-01 -3.110e+00
 4.200e-01 3.000e-01 -2.693e+00
 4.400e-01 3.000e-01 -2.359e+00
 4.600e-01 3.000e-01 -2.134e+00
 4.800e-01 3.000e-01 -2.042e+00
 5.000e-01 3.000e-01 -2.082e+00
 5.200e-01 3.000e-01 -2.192e+00
 5.400e-01 3.000e-01 -2.438e+00
 5.600e-01 3.000e-01 -2.820e+00
 5.800e-01 3.000e-01 -3.317e+00
 6.000e-01 3.000e-01 -3.900e+00
 6.200e-01 3.000e-01 -4.537e+00
 6.400e-01 3.000e-01 -5.195e+00
 6.600e-01 3.000e-01 -5.842e+00
 6.800e-01 3.000e-01 -6.449e+00
 7.000e-01 3.000e-01 -6.990e+00
 7.200e-01 3.000e-01 -7.446e+00
 7.400e-01 3.000e-01 -7.801e+00
 7.600e-01 3.000e-01 -8.047e+00
 7.800e-01 3.000e-01 -8.179e+00
 8.000e-01 3.000e-01 -8.198e+00
 8.200e-01 3.000e-01 -8.108e+00
 8.400e-01 3.000e-01 -7.918e+00
 8.600e-01 3.000e-01 -7.637e+00
 8.800e-01 3.000e-01 -7.279e+00
 9.000e-01 3.000e-01 -6.858e+00
 9.200e-01 3.000e-01 -6.389e+00
 9.400e-01 3.000e-01 -5.886e+00
 9.600e-01 3.000e-01 -5.363e+00
 9.800e-01 3.000e-01 -4.835e+00
 0.000e+00 3.200e-01 -7.718e+00
 2.000e-02 3.200e-01 -4.792e+00
 4.000e-02 3.200e-01 -5.105e+00
 6.000e-02 3.200e-01 -5.418e+00
 8.000e-02 3.200e-01 -5.719e+00
 1.000e-01 3.200e-01 -5.996e+00
 1.200e-01 3.200e-01 -6.237e+00
 1.400e-01 3.200e-01 -6.428e+00
 1.600e-01 3.200e-01 -6.556e+00
 1.800e-01 3.200e-01 -6.612e+00
 2.000e-01 3.200e-01 -6.584e+00
 2.200e-01 3.200e-01 -6.465e+00
 2.400e-01 3.200e-01 -6.251e+00
 2.600e-01 3.200e-01 -5.940e+00
 2.800e-01 3.200e-01 -5.536e+00
 3.000e-01 3.200e-01 -5.047e+00
 3.200e-01 3.200e-01 -4.485e+00
 3.400e-01 3.200e-01 -3.870e+00
 3.600e-01 3.200e-01 -3.224e+00
 3.800e-01 3.200e-01 -2.576e+00
 4.000e-01 3.200e-01 -1.959e+00
 4.200e-01 3.200e-01 -1.408e+00
 4.400e-01 3.200e-01 -9.579e-01
 4.600e-01 3.200e-01 -6.426e-01
 4.800e-01 3.200e-01 -4.893e-01
 5.000e-01 3.200e-01 -5.021e-01
 5.200e-01 3.200e-01 -6.157e-01
 5.400e-01 3.200e-01 -9.002e-01
 5.600e-01 3.200e-01 -1.354e+00
 5.800e-01 3.200e-01 -1.950e+00
 6.000e-01 3.200e-01 -2.654e+00
 6.200e-01 3.200e-01 -3.426e+00
 6.400e-01 3.200e-01 -4.228e+00
 6.600e-01 3.200e-01 -5.022e+00
 6.800e-01 3.200e-01 -5.771e+00
 7.000e-01 3.200e-01 -6.449e+00
 7.200e-01 3.200e-01 -7.031e+00
 7.400e-01 3.200e-01 -7.502e+00
 7.600e-01 3.200e-01 -7.850e+00
 7.800e-01 3.200e-01 -8.070e+00
 8.000e-01 3.200e-01 -8.164e+00
 8.200e-01 3.200e-01 -8.136e+00
 8.400e-01 3.200e-01 -7.996e+00
 8.600e-01 3.200e-01 -7.753e+00
 8.800e-01 3.200e-01 -7.424e+00
 9.000e-01 3.200e-01 -7.023e+00
 9.200e-01 3.200e-01 -6.565e+00
 9.400e-01 3.200e-01 -6.068e+00
 9.600e-01 3.200e-01 -5.546e+00
 9.800e-01 3.200e-01 -5.014e+00
 0.000e+00 3.400e-01 -8.107e+00
 2.000e-02 3.400e-01 -4.971e+00
 4.000e-02 3.400e-01 -5.300e+00
 6.000e-02 3.400e-01 -5.623e+00
 8.000e-02 3.400e-01 -5.929e+00
 1.000e-01 3.400e-01 -6.203e+00
 1.200e-01 3.400e-01 -6.433e+00
 1.400e-01 3.400e-01 -6.603e+00
 1.600e-01 3.400e-01 -6.700e+00
 1.800e-01 3.400e-01 -6.711e+00
 2.000e-01 3.400e-01 -6.625e+00
 2.200e-01 3.400e-01 -6.434e+00
 2.400e-01 3.400e-01 -6.132e+00
 2.600e-01 3.400e-01 -5.719e+00
 2.800e-01 3.400e-01 -5.197e+00
 3.000e-01 3.400e-01 -4.576e+00
 3.200e-01 3.400e-01 -3.870e+00
 3.400e-01 3.400e-01 -3.100e+00
 3.600e-01 3.400e-01 -2.293e+00
 3.800e-01 3.400e-01 -1.482e+00
 4.000e-01 3.400e-01 -7.073e-01
 4.200e-01 3.400e-01 -9.882e-03
 4.400e-01 3.400e-01 5.670e-01
 4.600e-01 3.400e-01 9.826e-01
 4.800e-01 3.400e-01 1.203e+00
 5.000e-01 3.400e-01 1.220e+00
 5.200e-01 3.400e-01 1.102e+00
 5.400e-01 3.400e-01 7.741e-01
 5.600e-01 3.400e-01 2.416e-01
 5.800e-01 3.400e-01 -4.628e-01
 6.000e-01 3.400e-01 -1.298e+00
 6.200e-01 3.400e-01 -2.216e+00
 6.400e-01 3.400e-01 -3.172e+00
 6.600e-01 3.400e-01 -4.120e+00
 6.800e-01 3.400e-01 -5.022e+00
 7.000e-01 3.400e-01 -5.842e+00
 7.200e-01 3.400e-01 -6.557e+00
 7.400e-01 3.400e-01 -7.147e+00
 7.600e-01 3.400e-01 -7.601e+00
 7.800e-01 3.400e-01 -7.914e+00
 8.000e-01 3.400e-01 -8.086e+00
 8.200e-01 3.400e-01 -8.123e+00
 8.400e-01 3.400e-01 -8.035e+00
 8.600e-01 3.400e-01 -7.835e+00
 8.800e-01 3.400e-01 -7.537e+00
 9.000e-01 3.400e-01 -7.158e+00
 9.200e-01 3.400e-01 -6.716e+00
 9.400e-01 3.400e-01 -6.228e+00
 9.600e-01 3.400e-01 -5.710e+00
 9.800e-01 3.400e-01 -5.179e+00
 0.000e+00 3.600e-01 -8.469e+00
 2.000e-02 3.600e-01 -5.137e+00
 4.000e-02 3.600e-01 -5.480e+00
 6.000e-02 3.600e-01 -5.814e+00
 8.000e-02 3.600e-01 -6.124e+00
 1.000e-01 3.600e-01 -6.397e+00
 1.200e-01 3.600e-01 -6.615e+00
 1.400e-01 3.600e-01 -6.765e+00
 1.600e-01 3.600e-01 -6.830e+00
 1.800e-01 3.600e-01 -6.796e+00
 2.000e-01 3.600e-01 -6.652e+00
 2.200e-01 3.600e-01 -6.387e+00
 2.400e-01 3.600e-01 -5.997e+00
 2.600e-01 3.600e-01 -5.479e+00
 2.800e-01 3.600e-01 -4.837e+00
 3.000e-01 3.600e-01 -4.080e+00
 3.200e-01 3.600e-01 -3.224e+00
 3.400e-01 3.600e-01 -2.293e+00
 3.600e-01 3.600e-01 -1.317e+00
 3.800e-01 3.600e-01 -3.358e-01
 4.000e-01 3.600e-01 6.063e-01
 4.200e-01 3.600e-01 1.459e+00
 4.400e-01 3.600e-01 2.171e+00
 4.600e-01 3.600e-01 2.694e+00
 4.800e-01 3.600e-01 2.986e+00
 5.000e-01 3.600e-01 3.034e+00
 5.200e-01 3.600e-01 2.910e+00
 5.400e-01 3.600e-01 2.535e+00
 5.600e-01 3.600e-01 1.918e+00
 5.800e-01 3.600e-01 1.098e+00
 6.000e-01 3.600e-01 1.242e-01
 6.200e-01 3.600e-01 -9.478e-01
 6.400e-01 3.600e-01 -2.064e+00
 6.600e-01 3.600e-01 -3.172e+00
 6.800e-01 3.600e-01 -4.228e+00
 7.000e-01 3.600e-01 -5.195e+00
 7.200e-01 3.600e-01 -6.044e+00
 7.400e-01 3.600e-01 -6.755e+00
 7.600e-01 3.600e-01 -7.315e+00
 7.800e-01 3.600e-01 -7.721e+00
 8.000e-01 3.600e-01 -7.972e+00
 8.200e-01 3.600e-01 -8.075e+00
 8.400e-01 3.600e-01 -8.041e+00
 8.600e-01 3.600e-01 -7.884e+00
 8.800e-01 3.600e-01 -7.620e+00
 9.000e-01 3.600e-01 -7.266e+00
 9.200e-01 3.600e-01 -6.842e+00
 9.400e-01 3.600e-01 -6.365e+00
 9.600e-01 3.600e-01 -5.855e+00
 9.800e-01 3.600e-01 -5.326e+00
 0.000e+00 3.800e-01 -8.798e+00
 2.000e-02 3.800e-01 -5.288e+00
 4.000e-02 3.800e-01 -5.646e+00
 6.000e-02 3.800e-01 -5.991e+00
 8.000e-02 3.800e-01 -6.306e+00
 1.000e-01 3.800e-01 -6.577e+00
 1.200e-01 3.800e-01 -6.785e+00
 1.400e-01 3.800e-01 -6.915e+00
 1.600e-01 3.800e-01 -6.949e+00
 1.800e-01 3.800e-01 -6.872e+00
 2.000e-01 3.800e-01 -6.671e+00
 2.200e-01 3.800e-01 -6.335e+00
 2.400e-01 3.800e-01 -5.858e+00
 2.600e-01 3.800e-01 -5.236e+00
 2.800e-01 3.800e-01 -4.474e+00
 3.000e-01 3.800e-01 -3.582e+00
 3.200e-01 3.800e-01 -2.576e+00
 3.400e-01 3.800e-01 -1.482e+00
 3.600e-01 3.800e-01 -3.358e-01
 3.800e-01 3.800e-01 8.200e-01
 4.000e-01 3.800e-01 1.933e+00
 4.200e-01 3.800e-01 2.945e+00
 4.400e-01 3.800e-01 3.797e+00
 4.600e-01 3.800e-01 4.430e+00
 4.800e-01 3.800e-01 4.795e+00
 5.000e-01 3.800e-01 4.876e+00
 5.200e-01 3.800e-01 4.743e+00
 5.400e-01 3.800e-01 4.318e+00
 5.600e-01 3.800e-01 3.612e+00
 5.800e-01 3.800e-01 2.672e+00
 6.000e-01 3.800e-01 1.557e+00
 6.200e-01 3.800e-01 3.293e-01
 6.400e-01 3.800e-01 -9.478e-01
 6.600e-01 3.800e-01 -2.216e+00
 6.800e-01 3.800e-01 -3.426e+00
 7.000e-01 3.800e-01 -4.537e+00
 7.200e-01 3.800e-01 -5.517e+00
 7.400e-01 3.800e-01 -6.346e+00
 7.600e-01 3.800e-01 -7.010e+00
 7.800e-01 3.800e-01 -7.505e+00
 8.000e-01 3.800e-01 -7.833e+00
 8.200e-01 3.800e-01 -8.000e+00
 8.400e-01 3.800e-01 -8.019e+00
 8.600e-01 3.800e-01 -7.905e+00
 8.800e-01 3.800e-01 -7.675e+00
 9.000e-01 3.800e-01 -7.347e+00
 9.200e-01 3.800e-01 -6.942e+00
 9.400e-01 3.800e-01 -6.480e+00
 9.600e-01 3.800e-01 -5.978e+00
 9.800e-01 3.800e-01 -5.456e+00
 0.000e+00 4.000e-01 -9.089e+00
 2.000e-02 4.000e-01 -5.422e+00
 4.000e-02 4.000e-01 -5.796e+00
 6.000e-02 4.000e-01 -6.151e+00
 8.000e-02 4.000e-01 -6.473e+00
 1.000e-01 4.000e-01 -6.743e+00
 1.200e-01 4.000e-01 -6.943e+00
 1.400e-01 4.000e-01 -7.055e+00
 1.600e-01 4.000e-01 -7.062e+00
 1.800e-01 4.000e-01 -6.945e+00
 2.000e-01 4.000e-01 -6.691e+00
 2.200e-01 4.000e-01 -6.288e+00
 2.400e-01 4.000e-01 -5.729e+00
 2.600e-01 4.000e-01 -5.009e+00
 2.800e-01 4.000e-01 -4.133e+00
 3.000e-01 4.000e-01 -3.110e+00
 3.200e-01 4.000e-01 -1.959e+00
 3.400e-01 4.000e-01 -7.073e-01
 3.600e-01 4.000e-01 6.063e-01
 3.800e-01 4.000e-01 1.933e+00
 4.000e-01 4.000e-01 3.214e+00
 4.200e-01 4.000e-01 4.384e+00
 4.400e-01 4.000e-01 5.373e+00
 4.600e-01 4.000e-01 6.115e+00
 4.800e-01 4.000e-01 6.552e+00
 5.000e-01 4.000e-01 6.662e+00
 5.200e-01 4.000e-01 6.520e+00
 5.400e-01 4.000e-01 6.043e+00
 5.600e-01 4.000e-01 5.248e+00
 5.800e-01 4.000e-01 4.190e+00
 6.000e-01 4.000e-01 2.936e+00
 6.200e-01 4.000e-01 1.557e+00
 6.400e-01 4.000e-01 1.242e-01
 6.600e-01 4.000e-01 -1.298e+00
 6.800e-01 4.000e-01 -2.654e+00
 7.000e-01 4.000e-01 -3.900e+00
 7.200e-01 4.000e-01 -5.003e+00
 7.400e-01 4.000e-01 -5.941e+00
 7.600e-01 4.000e-01 -6.702e+00
 7.800e-01 4.000e-01 -7.280e+00
 8.000e-01 4.000e-01 -7.679e+00
 8.200e-01 4.000e-01 -7.907e+00
 8.400e-01 4.000e-01 -7.976e+00
 8.600e-01 4.000e-01 -7.902e+00
 8.800e-01 4.000e-01 -7.704e+00
 9.000e-01 4.000e-01 -7.403e+00
 9.200e-01 4.000e-01 -7.018e+00
 9.400e-01 4.000e-01 -6.571e+00
 9.600e-01 4.000e-01 -6.081e+00
 9.800e-01 4.000e-01 -5.567e+00
 0.000e+00 4.200e-01 -9.335e+00
 2.000e-02 4.200e-01 -5.539e+00
 4.000e-02 4.200e-01 -5.928e+00
 6.000e-02 4.200e-01 -6.295e+00
 8.000e-02 4.200e-01 -6.624e+00
 1.000e-01 4.200e-01 -6.895e+00
 1.200e-01 4.200e-01 -7.090e+00
 1.400e-01 4.200e-01 -7.188e+00
 1.600e-01 4.200e-01 -7.171e+00
 1.800e-01 4.200e-01 -7.020e+00
 2.000e-01 4.200e-01 -6.719e+00
 2.200e-01 4.200e-01 -6.257e+00
 2.400e-01 4.200e-01 -5.623e+00
 2.600e-01 4.200e-01 -4.815e+00
 2.800e-01 4.200e-01 -3.835e+00
 3.000e-01 4.200e-01 -2.693e+00
 3.200e-01 4.200e-01 -1.408e+00
 3.400e-01 4.200e-01 -9.882e-03
 3.600e-01 4.200e-01 1.459e+00
 3.800e-01 4.200e-01 2.945e+00
 4.000e-01 4.200e-01 4.384e+00
 4.200e-01 4.200e-01 5.701e+00
 4.400e-01 4.200e-01 6.819e+00
 4.600e-01 4.200e-01 7.662e+00
 4.800e-01 4.200e-01 8.165e+00
 5.000e-01 4.200e-01 8.303e+00
 5.200e-01 4.200e-01 8.149e+00
 5.400e-01 4.200e-01 7.622e+00
 5.600e-01 4.200e-01 6.743e+00
 5.800e-01 4.200e-01 5.574e+00
 6.000e-01 4.200e-01 4.190e+00
 6.200e-01 4.200e-01 2.672e+00
 6.400e-01 4.200e-01 1.098e+00
 6.600e-01 4.200e-01 -4.628e-01
 6.800e-01 4.200e-01 -1.950e+00
 7.000e-01 4.200e-01 -3.317e+00
 7.200e-01 4.200e-01 -4.529e+00
 7.400e-01 4.200e-01 -5.564e+00
 7.600e-01 4.200e-01 -6.409e+00
 7.800e-01 4.200e-01 -7.061e+00
 8.000e-01 4.200e-01 -7.522e+00
 8.200e-01 4.200e-01 -7.803e+00
 8.400e-01 4.200e-01 -7.916e+00
 8.600e-01 4.200e-01 -7.879e+00
 8.800e-01 4.200e-01 -7.712e+00
 9.000e-01 4.200e-01 -7.435e+00
 9.200e-01 4.200e-01 -7.070e+00
 9.400e-01 4.200e-01 -6.638e+00
 9.600e-01 4.200e-01 -6.161e+00
 9.800e-01 4.200e-01 -5.657e+00
 0.000e+00 4.400e-01 -9.534e+00
 2.000e-02 4.400e-01 -5.636e+00
 4.000e-02 4.400e-01 -6.041e+00
 6.000e-02 4.400e-01 -6.421e+00
 8.000e-02 4.400e-01 -6.759e+00
 1.000e-01 4.400e-01 -7.034e+00
 1.200e-01 4.400e-01 -7.226e+00
 1.400e-01 4.400e-01 -7.315e+00
 1.600e-01 4.400e-01 -7.280e+00
 1.800e-01 4.400e-01 -7.102e+00
 2.000e-01 4.400e-01 -6.764e+00
 2.200e-01 4.400e-01 -6.252e+00
 2.400e-01 4.400e-01 -5.556e+00
 2.600e-01 4.400e-01 -4.673e+00
 2.800e-01 4.400e-01 -3.604e+00
 3.000e-01 4.400e-01 -2.359e+00
 3.200e-01 4.400e-01 -9.579e-01
 3.400e-01 4.400e-01 5.670e-01
 3.600e-01 4.400e-01 2.171e+00
 3.800e-01 4.400e-01 3.797e+00
 4.000e-01 4.400e-01 5.373e+00
 4.200e-01 4.400e-01 6.819e+00
 4.400e-01 4.400e-01 8.048e+00
 4.600e-01 4.400e-01 8.979e+00
 4.800e-01 4.400e-01 9.539e+00
 5.000e-01 4.400e-01 9.699e+00
 5.200e-01 4.400e-01 9.534e+00
 5.400e-01 4.400e-01 8.962e+00
 5.600e-01 4.400e-01 8.008e+00
 5.800e-01 4.400e-01 6.743e+00
 6.000e-01 4.400e-01 5.248e+00
 6.200e-01 4.400e-01 3.612e+00
 6.400e-01 4.400e-01 1.918e+00
 6.600e-01 4.400e-01 2.416e-01
 6.800e-01 4.400e-01 -1.354e+00
 7.000e-01 4.400e-01 -2.820e+00
 7.200e-01 4.400e-01 -4.121e+00
 7.400e-01 4.400e-01 -5.235e+00
 7.600e-01 4.400e-01 -6.149e+00
 7.800e-01 4.400e-01 -6.860e+00
 8.000e-01 4.400e-01 -7.372e+00
 8.200e-01 4.400e-01 -7.697e+00
 8.400e-01 4.400e-01 -7.847e+00
 8.600e-01 4.400e-01 -7.842e+00
 8.800e-01 4.400e-01 -7.701e+00
 9.000e-01 4.400e-01 -7.446e+00
 9.200e-01 4.400e-01 -7.099e+00
 9.400e-01 4.400e-01 -6.683e+00
 9.600e-01 4.400e-01 -6.219e+00
 9.800e-01 4.400e-01 -5.727e+00
 0.000e+00 4.600e-01 -9.680e+00
 2.000e-02 4.600e-01 -5.714e+00
 4.000e-02 4.600e-01 -6.135e+00
 6.000e-02 4.600e-01 -6.529e+00
 8.000e-02 4.600e-01 -6.877e+00
 1.000e-01 4.600e-01 -7.159e+00
 1.200e-01 4.600e-01 -7.353e+00
 1.400e-01 4.600e-01 -7.438e+00
 1.600e-01 4.600e-01 -7.392e+00
 1.800e-01 4.600e-01 -7.195e+00
 2.000e-01 4.600e-01 -6.830e+00
 2.200e-01 4.600e-01 -6.282e+00
 2.400e-01 4.600e-01 -5.539e+00
 2.600e-01 4.600e-01 -4.598e+00
 2.800e-01 4.600e-01 -3.460e+00
 3.000e-01 4.600e-01 -2.134e+00
 3.200e-01 4.600e-01 -6.426e-01
 3.400e-01 4.600e-01 9.826e-01
 3.600e-01 4.600e-01 2.694e+00
 3.800e-01 4.600e-01 4.430e+00
 4.000e-01 4.600e-01 6.115e+00
 4.200e-01 4.600e-01 7.662e+00
 4.400e-01 4.600e-01 8.979e+00
 4.600e-01 4.600e-01 9.978e+00
 4.800e-01 4.600e-01 1.058e+01
 5.000e-01 4.600e-01 1.076e+01
 5.200e-01 4.600e-01 1.058e+01
 5.400e-01 4.600e-01 9.973e+00
 5.600e-01 4.600e-01 8.962e+00
 5.800e-01 4.600e-01 7.622e+00
 6.000e-01 4.600e-01 6.043e+00
 6.200e-01 4.600e-01 4.318e+00
 6.400e-01 4.600e-01 2.535e+00
 6.600e-01 4.600e-01 7.741e-01
 6.800e-01 4.600e-01 -9.002e-01
 7.000e-01 4.600e-01 -2.438e+00
 7.200e-01 4.600e-01 -3.802e+00
 7.400e-01 4.600e-01 -4.972e+00
 7.600e-01 4.600e-01 -5.935e+00
 7.800e-01 4.600e-01 -6.689e+00
 8.000e-01 4.600e-01 -7.239e+00
 8.200e-01 4.600e-01 -7.595e+00
 8.400e-01 4.600e-01 -7.774e+00
 8.600e-01 4.600e-01 -7.793e+00
 8.800e-01 4.600e-01 -7.673e+00
 9.000e-01 4.600e-01 -7.437e+00
 9.200e-01 4.600e-01 -7.107e+00
 9.400e-01 4.600e-01 -6.706e+00
 9.600e-01 4.600e-01 -6.255e+00
 9.800e-01 4.600e-01 -5.775e+00
 0.000e+00 4.800e-01 -9.772e+00
 2.000e-02 4.800e-01 -5.770e+00
 4.000e-02 4.800e-01 -6.208e+00
 6.000e-02 4.800e-01 -6.617e+00
 8.000e-02 4.800e-01 -6.978e+00
 1.000e-01 4.800e-01 -7.269e+00
 1.200e-01 4.800e-01 -7.470e+00
 1.400e-01 4.800e-01 -7.556e+00
 1.600e-01 4.800e-01 -7.508e+00
 1.800e-01 4.800e-01 -7.303e+00
 2.000e-01 4.800e-01 -6.923e+00
 2.200e-01 4.800e-01 -6.353e+00
 2.400e-01 4.800e-01 -5.582e+00
 2.600e-01 4.800e-01 -4.604e+00
 2.800e-01 4.800e-01 -3.420e+00
 3.000e-01 4.800e-01 -2.042e+00
 3.200e-01 4.800e-01 -4.893e-01
 3.400e-01 4.800e-01 1.203e+00
 3.600e-01 4.800e-01 2.986e+00
 3.800e-01 4.800e-01 4.795e+00
 4.000e-01 4.800e-01 6.552e+00
 4.200e-01 4.800e-01 8.165e+00
 4.400e-01 4.800e-01 9.539e+00
 4.600e-01 4.800e-01 1.058e+01
 4.800e-01 4.800e-01 1.121e+01
 5.000e-01 4.800e-01 1.140e+01
 5.200e-01 4.800e-01 1.121e+01
 5.400e-01 4.800e-01 1.058e+01
 5.600e-01 4.800e-01 9.534e+00
 5.800e-01 4.800e-01 8.149e+00
 6.000e-01 4.800e-01 6.520e+00
 6.200e-01 4.800e-01 4.743e+00
 6.400e-01 4.800e-01 2.910e+00
 6.600e-01 4.800e-01 1.102e+00
 6.800e-01 4.800e-01 -6.157e-01
 7.000e-01 4.800e-01 -2.192e+00
 7.200e-01 4.800e-01 -3.591e+00
 7.400e-01 4.800e-01 -4.790e+00
 7.600e-01 4.800e-01 -5.780e+00
 7.800e-01 4.800e-01 -6.557e+00
 8.000e-01 4.800e-01 -7.128e+00
 8.200e-01 4.800e-01 -7.504e+00
 8.400e-01 4.800e-01 -7.700e+00
 8.600e-01 4.800e-01 -7.735e+00
 8.800e-01 4.800e-01 -7.631e+00
 9.000e-01 4.800e-01 -7.409e+00
 9.200e-01 4.800e-01 -7.094e+00
 9.400e-01 4.800e-01 -6.706e+00
 9.600e-01 4.800e-01 -6.269e+00
 9.800e-01 4.800e-01 -5.801e+00
 0.000e+00 5.000e-01 -9.806e+00
 2.000e-02 5.000e-01 -5.803e+00
 4.000e-02 5.000e-01 -6.257e+00
 6.000e-02 5.000e-01 -6.681e+00
 8.000e-02 5.000e-01 -7.056e+00
 1.000e-01 5.000e-01 -7.360e+00
 1.200e-01 5.000e-01 -7.571e+00
 1.400e-01 5.000e-01 -7.665e+00
 1.600e-01 5.000e-01 -7.621e+00
 1.800e-01 5.000e-01 -7.418e+00
 2.000e-01 5.000e-01 -7.036e+00
 2.200e-01 5.000e-01 -6.460e+00
 2.400e-01 5.000e-01 -5.679e+00
 2.600e-01 5.000e-01 -4.686e+00
 2.800e-01 5.000e-01 -3.483e+00
 3.000e-01 5.000e-01 -2.082e+00
 3.200e-01 5.000e-01 -5.021e-01
 3.400e-01 5.000e-01 1.220e+00
 3.600e-01 5.000e-01 3.034e+00
 3.800e-01 5.000e-01 4.876e+00
 4.000e-01 5.000e-01 6.662e+00
 4.200e-01 5.000e-01 8.303e+00
 4.400e-01 5.000e-01 9.699e+00
 4.600e-01 5.000e-01 1.076e+01
 4.800e-01 5.000e-01 1.140e+01
 5.000e-01 5.000e-01 1.158e+01
 5.200e-01 5.000e-01 1.140e+01
 5.400e-01 5.000e-01 1.076e+01
 5.600e-01 5.000e-01 9.699e+00
 5.800e-01 5.000e-01 8.303e+00
 6.000e-01 5.000e-01 6.662e+00
 6.200e-01 5.000e-01 4.876e+00
 6.400e-01 5.000e-01 3.034e+00
 6.600e-01 5.000e-01 1.220e+00
 6.800e-01 5.000e-01 -5.021e-01
 7.000e-01 5.000e-01 -2.082e+00
 7.200e-01 5.000e-01 -3.483e+00
 7.400e-01 5.000e-01 -4.686e+00
 7.600e-01 5.000e-01 -5.679e+00
 7.800e-01 5.000e-01 -6.460e+00
 8.000e-01 5.000e-01 -7.036e+00
 8.200e-01 5.000e-01 -7.418e+00
 8.400e-01 5.000e-01 -7.621e+00
 8.600e-01 5.000e-01 -7.665e+00
 8.800e-01 5.000e-01 -7.571e+00
 9.000e-01 5.000e-01 -7.360e+00
 9.200e-01 5.000e-01 -7.056e+00
 9.400e-01 5.000e-01 -6.681e+00
 9.600e-01 5.000e-01 -6.257e+00
 9.800e-01 5.000e-01 -5.803e+00
 0.000e+00 5.200e-01 -9.772e+00
 2.000e-02 5.200e-01 -5.801e+00
 4.000e-02 5.200e-01 -6.269e+00
 6.000e-02 5.200e-01 -6.706e+00
 8.000e-02 5.200e-01 -7.094e+00
 1.000e-01 5.200e-01 -7.409e+00
 1.200e-01 5.200e-01 -7.631e+00
 1.400e-01 5.200e-01 -7.735e+00
 1.600e-01 5.200e-01 -7.700e+00
 1.800e-01 5.200e-01 -7.504e+00
 2.000e-01 5.200e-01 -7.128e+00
 2.200e-01 5.200e-01 -6.557e+00
 2.400e-01 5.200e-01 -5.780e+00
 2.600e-01 5.200e-01 -4.790e+00
 2.800e-01 5.200e-01 -3.591e+00
 3.000e-01 5.200e-01 -2.192e+00
 3.200e-01 5.200e-01 -6.157e-01
 3.400e-01 5.200e-01 1.102e+00
 3.600e-01 5.200e-01 2.910e+00
 3.800e-01 5.200e-01 4.743e+00
 4.000e-01 5.200e-01 6.520e+00
 4.200e-01 5.200e-01 8.149e+00
 4.400e-01 5.200e-01 9.534e+00
 4.600e-01 5.200e-01 1.058e+01
 4.800e-01 5.200e-01 1.121e+01
 5.000e-01 5.200e-01 1.140e+01
 5.200e-01 5.200e-01 1.121e+01
 5.400e-01 5.200e-01 1.058e+01
 5.600e-01 5.200e-01 9.539e+00
 5.800e-01 5.200e-01 8.165e+00
 6.000e-01 5.200e-01 6.552e+00
 6.200e-01 5.200e-01 4.795e+00
 6.400e-01 5.200e-01 2.986e+00
 6.600e-01 5.200e-01 1.203e+00
 6.800e-01 5.200e-01 -4.893e-01
 7.000e-01 5.200e-01 -2.042e+00
 7.200e-01 5.200e-01 -3.420e+00
 7.400e-01 5.200e-01 -4.604e+00
 7.600e-01 5.200e-01 -5.582e+00
 7.800e-01 5.200e-01 -6.353e+00
 8.000e-01 5.200e-01 -6.923e+00
 8.200e-01 5.200e-01 -7.303e+00
 8.400e-01 5.200e-01 -7.508e+00
 8.600e-01 5.200e-01 -7.556e+00
 8.800e-01 5.200e-01 -7.470e+00
 9.000e-01 5.200e-01 -7.269e+00
 9.200e-01 5.200e-01 -6.978e+00
 9.400e-01 5.200e-01 -6.617e+00
 9.600e-01 5.200e-01 -6.208e+00
 9.800e-01 5.200e-01 -5.770e+00
 0.000e+00 5.400e-01 -9.680e+00
 2.000e-02 5.400e-01 -5.775e+00
 4.000e-02 5.400e-01 -6.255e+00
 6.000e-02 5.400e-01 -6.706e+00
 8.000e-02 5.400e-01 -7.107e+00
 1.000e-01 5.400e-01 -7.437e+00
 1.200e-01 5.400e-01 -7.673e+00
 1.400e-01 5.400e-01 -7.793e+00
 1.600e-01 5.400e-01 -7.774e+00
 1.800e-01 5.400e-01 -7.595e+00
 2.000e-01 5.400e-01 -7.239e+00
 2.200e-01 5.400e-01 -6.689e+00
 2.400e-01 5.400e-01 -5.935e+00
 2.600e-01 5.400e-01 -4.972e+00
 2.800e-01 5.400e-01 -3.802e+00
 3.000e-01 5.400e-01 -2.438e+00
 3.200e-01 5.400e-01 -9.002e-01
 3.400e-01 5.400e-01 7.741e-01
 3.600e-01 5.400e-01 2.535e+00
 3.800e-01 5.400e-01 4.318e+00
 4.000e-01 5.400e-01 6.043e+00
 4.200e-01 5.400e-01 7.622e+00
 4.400e-01 5.400e-01 8.962e+00
 4.600e-01 5.400e-01 9.973e+00
 4.800e-01 5.400e-01 1.058e+01
 5.000e-01 5.400e-01 1.076e+01
 5.200e-01 5.400e-01 1.058e+01
 5.400e-01 5.400e-01 9.978e+00
 5.600e-01 5.400e-01 8.979e+00
 5.800e-01 5.400e-01 7.662e+00
 6.000e-01 5.400e-01 6.115e+00
 6.200e-01 5.400e-01 4.430e+00
 6.400e-01 5.400e-01 2.694e+00
 6.600e-01 5.400e-01 9.826e-01
 6.800e-01 5.400e-01 -6.426e-01
 7.000e-01 5.400e-01 -2.134e+00
 7.200e-01 5.400e-01 -3.460e+00
 7.400e-01 5.400e-01 -4.598e+00
 7.600e-01 5.400e-01 -5.539e+00
 7.800e-01 5.400e-01 -6.282e+00
 8.000e-01 5.400e-01 -6.830e+00
 8.200e-01 5.400e-01 -7.195e+00
 8.400e-01 5.400e-01 -7.392e+00
 8.600e-01 5.400e-01 -7.438e+00
 8.800e-01 5.400e-01 -7.353e+00
 9.000e-01 5.400e-01 -7.159e+00
 9.200e-01 5.400e-01 -6.877e+00
 9.400e-01 5.400e-01 -6.529e+00
 9.600e-01 5.400e-01 -6.135e+00
 9.800e-01 5.400e-01 -5.714e+00
 0.000e+00 5.600e-01 -9.534e+00
 2.000e-02 5.600e-01 -5.727e+00
 4.000e-02 5.600e-01 -6.219e+00
 6.000e-02 5.600e-01 -6.683e+00
 8.000e-02 5.600e-01 -7.099e+00
 1.000e-01 5.600e-01 -7.446e+00
 1.200e-01 5.600e-01 -7.701e+00
 1.400e-01 5.600e-01 -7.842e+00
 1.600e-01 5.600e-01 -7.847e+00
 1.800e-01 5.600e-01 -7.697e+00
 2.000e-01 5.600e-01 -7.372e+00
 2.200e-01 5.600e-01 -6.860e+00
 2.400e-01 5.600e-01 -6.149e+00
 2.600e-01 5.600e-01 -5.235e+00
 2.800e-01 5.600e-01 -4.121e+00
 3.000e-01 5.600e-01 -2.820e+00
 3.200e-01 5.600e-01 -1.354e+00
 3.400e-01 5.600e-01 2.416e-01
 3.600e-01 5.600e-01 1.918e+00
 3.800e-01 5.600e-01 3.612e+00
 4.000e-01 5.600e-01 5.248e+00
 4.200e-01 5.600e-01 6.743e+00
 4.400e-01 5.600e-01 8.008e+00
 4.600e-01 5.600e-01 8.962e+00
 4.800e-01 5.600e-01 9.534e+00
 5.000e-01 5.600e-01 9.699e+00
 5.200e-01 5.600e-01 9.539e+00
 5.400e-01 5.600e-01 8.979e+00
 5.600e-01 5.600e-01 8.048e+00
 5.800e-01 5.600e-01 6.819e+00
 6.000e-01 5.600e-01 5.373e+00
 6.200e-01 5.600e-01 3.797e+00
 6.400e-01 5.600e-01 2.171e+00
 6.600e-01 5.600e-01 5.670e-01
 6.800e-01 5.600e-01 -9.579e-01
 7.000e-01 5.600e-01 -2.359e+00
 7.200e-01 5.600e-01 -3.604e+00
 7.400e-01 5.600e-01 -4.673e+00
 7.600e-01 5.600e-01 -5.556e+00
 7.800e-01 5.600e-01 -6.252e+00
 8.000e-01 5.600e-01 -6.764e+00
 8.200e-01 5.600e-01 -7.102e+00
 8.400e-01 5.600e-01 -7.280e+00
 8.600e-01 5.600e-01 -7.315e+00
 8.800e-01 5.600e-01 -7.226e+00
 9.000e-01 5.600e-01 -7.034e+00
 9.200e-01 5.600e-01 -6.759e+00
 9.400e-01 5.600e-01 -6.421e+00
 9.600e-01 5.600e-01 -6.041e+00
 9.800e-01 5.600e-01 -5.636e+00
 0.000e+00 5.800e-01 -9.335e+00
 2.000e-02 5.800e-01 -5.657e+00
 4.000e-02 5.800e-01 -6.161e+00
 6.000e-02 5.800e-01 -6.638e+00
 8.000e-02 5.800e-01 -7.070e+00
 1.000e-01 5.800e-01 -7.435e+00
 1.200e-01 5.800e-01 -7.712e+00
 1.400e-01 5.800e-01 -7.879e+00
 1.600e-01 5.800e-01 -7.916e+00
 1.800e-01 5.800e-01 -7.803e+00
 2.000e-01 5.800e-01 -7.522e+00
 2.200e-01 5.800e-01 -7.061e+00
 2.400e-01 5.800e-01 -6.409e+00
 2.600e-01 5.800e-01 -5.564e+00
 2.800e-01 5.800e-01 -4.529e+00
 3.000e-01 5.800e-01 -3.317e+00
 3.200e-01 5.800e-01 -1.950e+00
 3.400e-01 5.800e-01 -4.628e-01
 3.600e-01 5.800e-01 1.098e+00
 3.800e-01 5.800e-01 2.672e+00
 4.000e-01 5.800e-01 4.190e+00
 4.200e-01 5.800e-01 5.574e+00
 4.400e-01 5.800e-01 6.743e+00
 4.600e-01 5.800e-01 7.622e+00
 4.800e-01 5.800e-01 8.149e+00
 5.000e-01 5.800e-01 8.303e+00
 5.200e-01 5.800e-01 8.165e+00
 5.400e-01 5.800e-01 7.662e+00
 5.600e-01 5.800e-01 6.819e+00
 5.800e-01 5.800e-01 5.701e+00
 6.000e-01 5.800e-01 4.384e+00
 6.200e-01 5.800e-01 2.945e+00
 6.400e-01 5.800e-01 1.459e+00
 6.600e-01 5.800e-01 -9.882e-03
 6.800e-01 5.800e-01 -1.408e+00
 7.000e-01 5.800e-01 -2.693e+00
 7.200e-01 5.800e-01 -3.835e+00
 7.400e-01 5.800e-01 -4.815e+00
 7.600e-01 5.800e-01 -5.623e+00
 7.800e-01 5.800e-01 -6.257e+00
 8.000e-01 5.800e-01 -6.719e+00
 8.200e-01 5.800e-01 -7.020e+00
 8.400e-01 5.800e-01 -7.171e+00
 8.600e-01 5.800e-01 -7.188e+00
 8.800e-01 5.800e-01 -7.090e+00
 9.000e-01 5.800e-01 -6.895e+00
 9.200e-01 5.800e-01 -6.624e+00
 9.400e-01 5.800e-01 -6.295e+00
 9.600e-01 5.800e-01 -5.928e+00
 9.800e-01 5.800e-01 -5.539e+00
 0.000e+00 6.000e-01 -9.089e+00
 2.000e-02 6.000e-01 -5.567e+00
 4.000e-02 6.000e-01 -6.081e+00
 6.000e-02 6.000e-01 -6.571e+00
 8.000e-02 6.000e-01 -7.018e+00
 1.000e-01 6.000e-01 -7.403e+00
 1.200e-01 6.000e-01 -7.704e+00
 1.400e-01 6.000e-01 -7.902e+00
 1.600e-01 6.000e-01 -7.976e+00
 1.800e-01 6.000e-01 -7.907e+00
 2.000e-01 6.000e-01 -7.679e+00
 2.200e-01 6.000e-01 -7.280e+00
 2.400e-01 6.000e-01 -6.702e+00
 2.600e-01 6.000e-01 -5.941e+00
 2.800e-01 6.000e-01 -5.003e+00
 3.000e-01 6.000e-01 -3.900e+00
 3.200e-01 6.000e-01 -2.654e+00
 3.400e-01 6.000e-01 -1.298e+00
 3.600e-01 6.000e-01 1.242e-01
 3.800e-01 6.000e-01 1.557e+00
 4.000e-01 6.000e-01 2.936e+00
 4.200e-01 6.000e-01 4.190e+00
 4.400e-01 6.000e-01 5.248e+00
 4.600e-01 6.000e-01 6.043e+00
 4.800e-01 6.000e-01 6.520e+00
 5.000e-01 6.000e-01 6.662e+00
 5.200e-01 6.000e-01 6.552e+00
 5.400e-01 6.000e-01 6.115e+00
 5.600e-01 6.000e-01 5.373e+00
 5.800e-01 6.000e-01 4.384e+00
 6.000e-01 6.000e-01 3.214e+00
 6.200e-01 6.000e-01 1.933e+00
 6.400e-01 6.000e-01 6.063e-01
 6.600e-01 6.000e-01 -7.073e-01
 6.800e-01 6.000e-01 -1.959e+00
 7.000e-01 6.000e-01 -3.110e+00
 7.200e-01 6.000e-01 -4.133e+00
 7.400e-01 6.000e-01 -5.009e+00
 7.600e-01 6.000e-01 -5.729e+00
 7.800e-01 6.000e-01 -6.288e+00
 8.000e-01 6.000e-01 -6.691e+00
 8.200e-01 6.000e-01 -6.945e+00
 8.400e-01 6.000e-01 -7.062e+00
 8.600e-01 6.000e-01 -7.055e+00
 8.800e-01 6.000e-01 -6.943e+00
 9.000e-01 6.000e-01 -6.743e+00
 9.200e-01 6.000e-01 -6.473e+00
 9.400e-01 6.000e-01 -6.151e+00
 9.600e-01 6.000e-01 -5.796e+00
 9.800e-01 6.000e-01 -5.422e+00
 0.000e+00 6.200e-01 -8.798e+00
 2.000e-02 6.200e-01 -5.456e+00
 4.000e-02 6.200e-01 -5.978e+00
 6.000e-02 6.200e-01 -6.480e+00
 8.000e-02 6.200e-01 -6.942e+00
 1.000e-01 6.200e-01 -7.347e+00
 1.200e-01 6.200e-01 -7.675e+00
 1.400e-01 6.200e-01 -7.905e+00
 1.600e-01 6.200e-01 -8.019e+00
 1.800e-01 6.200e-01 -8.000e+00
 2.000e-01 6.200e-01 -7.833e+00
 2.200e-01 6.200e-01 -7.505e+00
 2.400e-01 6.200e-01 -7.010e+00
 2.600e-01 6.200e-01 -6.346e+00
 2.800e-01 6.200e-01 -5.517e+00
 3.000e-01 6.200e-01 -4.537e+00
 3.200e-01 6.200e-01 -3.426e+00
 3.400e-01 6.200e-01 -2.216e+00
 3.600e-01 6.200e-01 -9.478e-01
 3.800e-01 6.200e-01 3.293e-01
 4.000e-01 6.200e-01 1.557e+00
 4.200e-01 6.200e-01 2.672e+00
 4.400e-01 6.200e-01 3.612e+00
 4.600e-01 6.200e-01 4.318e+00
 4.800e-01 6.200e-01 4.743e+00
 5.000e-01 6.200e-01 4.876e+00
 5.200e-01 6.200e-01 4.795e+00
 5.400e-01 6.200e-01 4.430e+00
 5.600e-01 6.200e-01 3.797e+00
 5.800e-01 6.200e-01 2.945e+00
 6.000e-01 6.200e-01 1.933e+00
 6.200e-01 6.200e-01 8.200e-01
 6.400e-01 6.200e-01 -3.358e-01
 6.600e-01 6.200e-01 -1.482e+00
 6.800e-01 6.200e-01 -2.576e+00
 7.000e-01 6.200e-01 -3.582e+00
 7.200e-01 6.200e-01 -4.474e+00
 7.400e-01 6.200e-01 -5.236e+00
 7.600e-01 6.200e-01 -5.858e+00
 7.800e-01 6.200e-01 -6.335e+00
 8.000e-01 6.200e-01 -6.671e+00
 8.200e-01 6.200e-01 -6.872e+00
 8.400e-01 6.200e-01 -6.949e+00
 8.600e-01 6.200e-01 -6.915e+00
 8.800e-01 6.200e-01 -6.785e+00
 9.000e-01 6.200e-01 -6.577e+00
 9.200e-01 6.200e-01 -6.306e+00
 9.400e-01 6.200e-01 -5.991e+00
 9.600e-01 6.200e-01 -5.646e+00
 9.800e-01 6.200e-01 -5.288e+00
 0.000e+00 6.400e-01 -8.469e+00
 2.000e-02 6.400e-01 -5.326e+00
 4.000e-02 6.400e-01 -5.855e+00
 6.000e-02 6.400e-01 -6.365e+00
 8.000e-02 6.400e-01 -6.842e+00
 1.000e-01 6.400e-01 -7.266e+00
 1.200e-01 6.400e-01 -7.620e+00
 1.400e-01 6.400e-01 -7.884e+00
 1.600e-01 6.400e-01 -8.041e+00
 1.800e-01 6.400e-01 -8.075e+00
 2.000e-01 6.400e-01 -7.972e+00
 2.200e-01 6.400e-01 -7.721e+00
 2.400e-01 6.400e-01 -7.315e+00
 2.600e-01 6.400e-01 -6.755e+00
 2.800e-01 6.400e-01 -6.044e+00
 3.000e-01 6.400e-01 -5.195e+00
 3.200e-01 6.400e-01 -4.228e+00
 3.400e-01 6.400e-01 -3.172e+00
 3.600e-01 6.400e-01 -2.064e+00
 3.800e-01 6.400e-01 -9.478e-01
 4.000e-01 6.400e-01 1.242e-01
 4.200e-01 6.400e-01 1.098e+00
 4.400e-01 6.400e-01 1.918e+00
 4.600e-01 6.400e-01 2.535e+00
 4.800e-01 6.400e-01 2.910e+00
 5.000e-01 6.400e-01 3.034e+00
 5.200e-01 6.400e-01 2.986e+00
 5.400e-01 6.400e-01 2.694e+00
 5.600e-01 6.400e-01 2.171e+00
 5.800e-01 6.400e-01 1.459e+00
 6.000e-01 6.400e-01 6.063e-01
 6.200e-01 6.400e-01 -3.358e-01
 6.400e-01 6.400e-01 -1.317e+00
 6.600e-01 6.400e-01 -2.293e+00
 6.800e-01 6.400e-01 -3.224e+00
 7.000e-01 6.400e-01 -4.080e+00
 7.200e-01 6.400e-01 -4.837e+00
 7.400e-01 6.400e-01 -5.479e+00
 7.600e-01 6.400e-01 -5.997e+00
 7.800e-01 6.400e-01 -6.387e+00
 8.000e-01 6.400e-01 -6.652e+00
 8.200e-01 6.400e-01 -6.796e+00
 8.400e-01 6.400e-01 -6.830e+00
 8.600e-01 6.400e-01 -6.765e+00
 8.800e-01 6.400e-01 -6.615e+00
 9.000e-01 6.400e-01 -6.397e+00
 9.200e-01 6.400e-01 -6.124e+00
 9.400e-01 6.400e-01 -5.814e+00
 9.600e-01 6.400e-01 -5.480e+00
 9.800e-01 6.400e-01 -5.137e+00
 0.000e+00 6.600e-01 -8.107e+00
 2.000e-02 6.600e-01 -5.179e+00
 4.000e-02 6.600e-01 -5.710e+00
 6.000e-02 6.600e-01 -6.228e+00
 8.000e-02 6.600e-01 -6.716e+00
 1.000e-01 6.600e-01 -7.158e+00
 1.200e-01 6.600e-01 -7.537e+00
 1.400e-01 6.600e-01 -7.835e+00
 1.600e-01 6.600e-01 -8.035e+00
 1.800e-01 6.600e-01 -8.123e+00
 2.000e-01 6.600e-01 -8.086e+00
 2.200e-01 6.600e-01 -7.914e+00
 2.400e-01 6.600e-01 -7.601e+00
 2.600e-01 6.600e-01 -7.147e+00
 2.800e-01 6.600e-01 -6.557e+00
 3.000e-01 6.600e-01 -5.842e+00
 3.200e-01 6.600e-01 -5.022e+00
 3.400e-01 6.600e-01 -4.120e+00
 3.600e-01 6.600e-01 -3.172e+00
 3.800e-01 6.600e-01 -2.216e+00
 4.000e-01 6.600e-01 -1.298e+00
 4.200e-01 6.600e-01 -4.628e-01
 4.400e-01 6.600e-01 2.416e-01
 4.600e-01 6.600e-01 7.741e-01
 4.800e-01 6.600e-01 1.102e+00
 5.000e-01 6.600e-01 1.220e+00
 5.200e-01 6.600e-01 1.203e+00
 5.400e-01 6.600e-01 9.826e-01
 5.600e-01 6.600e-01 5.670e-01
 5.800e-01 6.600e-01 -9.882e-03
 6.000e-01 6.600e-01 -7.073e-01
 6.200e-01 6.600e-01 -1.482e+00
 6.400e-01 6.600e-01 -2.293e+00
 6.600e-01 6.600e-01 -3.100e+00
 6.800e-01 6.600e-01 -3.870e+00
 7.000e-01 6.600e-01 -4.576e+00
 7.200e-01 6.600e-01 -5.197e+00
 7.400e-01 6.600e-01 -5.719e+00
 7.600e-01 6.600e-01 -6.132e+00
 7.800e-01 6.600e-01 -6.434e+00
 8.000e-01 6.600e-01 -6.625e+00
 8.200e-01 6.600e-01 -6.711e+00
 8.400e-01 6.600e-01 -6.700e+00
 8.600e-01 6.600e-01 -6.603e+00
 8.800e-01 6.600e-01 -6.433e+00
 9.000e-01 6.600e-01 -6.203e+00
 9.200e-01 6.600e-01 -5.929e+00
 9.400e-01 6.600e-01 -5.623e+00
 9.600e-01 6.600e-01 -5.300e+00
 9.800e-01 6.600e-01 -4.971e+00
 0.000e+00 6.800e-01 -7.718e+00
 2.000e-02 6.800e-01 -5.014e+00
 4.000e-02 6.800e-01 -5.546e+00
 6.000e-02 6.800e-01 -6.068e+00
 8.000e-02 6.800e-01 -6.565e+00
 1.000e-01 6.800e-01 -7.023e+00
 1.200e-01 6.800e-01 -7.424e+00
 1.400e-01 6.800e-01 -7.753e+00
 1.600e-01 6.800e-01 -7.996e+00
 1.800e-01 6.800e-01 -8.136e+00
 2.000e-01 6.800e-01 -8.164e+00
 2.200e-01 6.800e-01 -8.070e+00
 2.400e-01 6.800e-01 -7.850e+00
 2.600e-01 6.800e-01 -7.502e+00
 2.800e-01 6.800e-01 -7.031e+00
 3.000e-01 6.800e-01 -6.449e+00
 3.200e-01 6.800e-01 -5.771e+00
 3.400e-01 6.800e-01 -5.022e+00
 3.600e-01 6.800e-01 -4.228e+00
 3.800e-01 6.800e-01 -3.426e+00
 4.000e-01 6.800e-01 -2.654e+00
 4.200e-01 6.800e-01 -1.950e+00
 4.400e-01 6.800e-01 -1.354e+00
 4.600e-01 6.800e-01 -9.002e-01
 4.800e-01 6.800e-01 -6.157e-01
 5.000e-01 6.800e-01 -5.021e-01
 5.200e-01 6.800e-01 -4.893e-01
 5.400e-01 6.800e-01 -6.426e-01
 5.600e-01 6.800e-01 -9.579e-01
 5.800e-01 6.800e-01 -1.408e+00
 6.000e-01 6.800e-01 -1.959e+00
 6.200e-01 6.800e-01 -2.576e+00
 6.400e-01 6.800e-01 -3.224e+00
 6.600e-01 6.800e-01 -3.870e+00
 6.800e-01 6.800e-01 -4.485e+00
 7.000e-01 6.800e-01 -5.047e+00
 7.200e-01 6.800e-01 -5.536e+00
 7.400e-01 6.800e-01 -5.940e+00
 7.600e-01 6.800e-01 -6.251e+00
 7.800e-01 6.800e-01 -6.465e+00
 8.000e-01 6.800e-01 -6.584e+00
 8.200e-01 6.800e-01 -6.612e+00
 8.400e-01 6.800e-01 -6.556e+00
 8.600e-01 6.800e-01 -6.428e+00
 8.800e-01 6.800e-01 -6.237e+00
 9.000e-01 6.800e-01 -5.996e+00
 9.200e-01 6.800e-01 -5.719e+00
 9.400e-01 6.800e-01 -5.418e+00
 9.600e-01 6.800e-01 -5.105e+00
 9.800e-01 6.800e-01 -4.792e+00
 0.000e+00 7.000e-01 -7.308e+00
 2.000e-02 7.000e-01 -4.835e+00
 4.000e-02 7.000e-01 -5.363e+00
 6.000e-02 7.000e-01 -5.886e+00
 8.000e-02 7.000e-01 -6.389e+00
 1.000e-01 7.000e-01 -6.858e+00
 1.200e-01 7.000e-01 -7.279e+00
 1.400e-01 7.000e-01 -7.637e+00
 1.600e-01 7.000e-01 -7.918e+00
 1.800e-01 7.000e-01 -8.108e+00
 2.000e-01 7.000e-01 -8.198e+00
 2.200e-01 7.000e-01 -8.179e+00
 2.400e-01 7.000e-01 -8.047e+00
 2.600e-01 7.000e-01 -7.801e+00
 2.800e-01 7.000e-01 -7.446e+00
 3.000e-01 7.000e-01 -6.990e+00
 3.200e-01 7.000e-01 -6.449e+00
 3.400e-01 7.000e-01 -5.842e+00
 3.600e-01 7.000e-01 -5.195e+00
 3.800e-01 7.000e-01 -4.537e+00
 4.000e-01 7.000e-01 -3.900e+00
 4.200e-01 7.000e-01 -3.317e+00
 4.400e-01 7.000e-01 -2.820e+00
 4.600e-01 7.000e-01 -2.438e+00
 4.800e-01 7.000e-01 -2.192e+00
 5.000e-01 7.000e-01 -2.082e+00
 5.200e-01 7.000e-01 -2.042e+00
 5.400e-01 7.000e-01 -2.134e+00
 5.600e-01 7.000e-01 -2.359e+00
 5.800e-01 7.000e-01 -2.693e+00
 6.000e-01 7.000e-01 -3.110e+00
 6.200e-01 7.000e-01 -3.582e+00
 6.400e-01 7.000e-01 -4.080e+00
 6.600e-01 7.000e-01 -4.576e+00
 6.800e-01 7.000e-01 -5.047e+00
 7.000e-01 7.000e-01 -5.472e+00
 7.200e-01 7.000e-01 -5.837e+00
 7.400e-01 7.000e-01 -6.129e+00
 7.600e-01 7.000e-01 -6.342e+00
 7.800e-01 7.000e-01 -6.472e+00
 8.000e-01 7.000e-01 -6.522e+00
 8.200e-01 7.000e-01 -6.494e+00
 8.400e-01 7.000e-01 -6.397e+00
 8.600e-01 7.000e-01 -6.237e+00
 8.800e-01 7.000e-01 -6.027e+00
 9.000e-01 7.000e-01 -5.777e+00
 9.200e-01 7.000e-01 -5.498e+00
 9.400e-01 7.000e-01 -5.202e+00
 9.600e-01 7.000e-01 -4.900e+00
 9.800e-01 7.000e-01 -4.601e+00
 0.000e+00 7.200e-01 -6.884e+00
 2.000e-02 7.200e-01 -4.642e+00
 4.000e-02 7.200e-01 -5.163e+00
 6.000e-02 7.200e-01 -5.683e+00
 8.000e-02 7.200e-01 -6.187e+00
 1.000e-01 7.200e-01 -6.665e+00
 1.200e-01 7.200e-01 -7.101e+00
 1.400e-01 7.200e-01 -7.483e+00
 1.600e-01 7.200e-01 -7.798e+00
 1.800e-01 7.200e-01 -8.034e+00
 2.000e-01 7.200e-01 -8.181e+00
 2.200e-01 7.200e-01 -8.232e+00
 2.400e-01 7.200e-01 -8.182e+00
 2.600e-01 7.200e-01 -8.032e+00
 2.800e-01 7.200e-01 -7.784e+00
 3.000e-01 7.200e-01 -7.446e+00
 3.200e-01 7.200e-01 -7.031e+00
 3.400e-01 7.200e-01 -6.557e+00
 3.600e-01 7.200e-01 -6.044e+00
 3.800e-01 7.200e-01 -5.517e+00
 4.000e-01 7.200e-01 -5.003e+00
 4.200e-01 7.200e-01 -4.529e+00
 4.400e-01 7.200e-01 -4.121e+00
 4.600e-01 7.200e-01 -3.802e+00
 4.800e-01 7.200e-01 -3.591e+00
 5.000e-01 7.200e-01 -3.483e+00
 5.200e-01 7.200e-01 -3.420e+00
 5.400e-01 7.200e-01 -3.460e+00
 5.600e-01 7.200e-01 -3.604e+00
 5.800e-01 7.200e-01 -3.835e+00
 6.000e-01 7.200e-01 -4.133e+00
 6.200e-01 7.200e-01 -4.474e+00
 6.400e-01 7.200e-01 -4.837e+00
 6.600e-01 7.200e-01 -5.197e+00
 6.800e-01 7.200e-01 -5.536e+00
 7.000e-01 7.200e-01 -5.837e+00
 7.200e-01 7.200e-01 -6.086e+00
 7.400e-01 7.200e-01 -6.275e+00
 7.600e-01 7.200e-01 -6.397e+00
 7.800e-01 7.200e-01 -6.450e+00
 8.000e-01 7.200e-01 -6.435e+00
 8.200e-01 7.200e-01 -6.356e+00
 8.400e-01 7.200e-01 -6.219e+00
 8.600e-01 7.200e-01 -6.032e+00
 8.800e-01 7.200e-01 -5.804e+00
 9.000e-01 7.200e-01 -5.545e+00
 9.200e-01 7.200e-01 -5.266e+00
 9.400e-01 7.200e-01 -4.976e+00
 9.600e-01 7.200e-01 -4.684e+00
 9.800e-01 7.200e-01 -4.400e+00
 0.000e+00 7.400e-01 -6.451e+00
 2.000e-02 7.400e-01 -4.438e+00
 4.000e-02 7.400e-01 -4.949e+00
 6.000e-02 7.400e-01 -5.461e+00
 8.000e-02 7.400e-01 -5.963e+00
 1.000e-01 7.400e-01 -6.443e+00
 1.200e-01 7.400e-01 -6.890e+00
 1.400e-01 7.400e-01 -7.291e+00
 1.600e-01 7.400e-01 -7.635e+00
 1.800e-01 7.400e-01 -7.910e+00
 2.000e-01 7.400e-01 -8.107e+00
 2.200e-01 7.400e-01 -8.221e+00
 2.400e-01 7.400e-01 -8.246e+00
 2.600e-01 7.400e-01 -8.182e+00
 2.800e-01 7.400e-01 -8.032e+00
 3.000e-01 7.400e-01 -7.801e+00
 3.200e-01 7.400e-01 -7.502e+00
 3.400e-01 7.400e-01 -7.147e+00
 3.600e-01 7.400e-01 -6.755e+00
 3.800e-01 7.400e-01 -6.346e+00
 4.000e-01 7.400e-01 -5.941e+00
 4.200e-01 7.400e-01 -5.564e+00
 4.400e-01 7.400e-01 -5.235e+00
 4.600e-01 7.400e-01 -4.972e+00
 4.800e-01 7.400e-01 -4.790e+00
 5.000e-01 7.400e-01 -4.686e+00
 5.200e-01 7.400e-01 -4.604e+00
 5.400e-01 7.400e-01 -4.598e+00
 5.600e-01 7.400e-01 -4.673e+00
 5.800e-01 7.400e-01 -4.815e+00
 6.000e-01 7.400e-01 -5.009e+00
 6.200e-01 7.400e-01 -5.236e+00
 6.400e-01 7.400e-01 -5.479e+00
 6.600e-01 7.400e-01 -5.719e+00
 6.800e-01 7.400e-01 -5.940e+00
 7.000e-01 7.400e-01 -6.129e+00
 7.200e-01 7.400e-01 -6.275e+00
 7.400e-01 7.400e-01 -6.370e+00
 7.600e-01 7.400e-01 -6.410e+00
 7.800e-01 7.400e-01 -6.393e+00
 8.000e-01 7.400e-01 -6.320e+00
 8.200e-01 7.400e-01 -6.194e+00
 8.400e-01 7.400e-01 -6.022e+00
 8.600e-01 7.400e-01 -5.811e+00
 8.800e-01 7.400e-01 -5.568e+00
 9.000e-01 7.400e-01 -5.303e+00
 9.200e-01 7.400e-01 -5.024e+00
 9.400e-01 7.400e-01 -4.741e+00
 9.600e-01 7.400e-01 -4.461e+00
 9.800e-01 7.400e-01 -4.192e+00
 0.000e+00 7.600e-01 -6.015e+00
 2.000e-02 7.600e-01 -4.225e+00
 4.000e-02 7.600e-01 -4.721e+00
 6.000e-02 7.600e-01 -5.221e+00
 8.000e-02 7.600e-01 -5.717e+00
 1.000e-01 7.600e-01 -6.196e+00
 1.200e-01 7.600e-01 -6.648e+00
 1.400e-01 7.600e-01 -7.062e+00
 1.600e-01 7.600e-01 -7.427e+00
 1.800e-01 7.600e-01 -7.734e+00
 2.000e-01 7.600e-01 -7.975e+00
 2.200e-01 7.600e-01 -8.143e+00
 2.400e-01 7.600e-01 -8.234e+00
 2.600e-01 7.600e-01 -8.246e+00
 2.800e-01 7.600e-01 -8.182e+00
 3.000e-01 7.600e-01 -8.047e+00
 3.200e-01 7.600e-01 -7.850e+00
 3.400e-01 7.600e-01 -7.601e+00
 3.600e-01 7.600e-01 -7.315e+00
 3.800e-01 7.600e-01 -7.010e+00
 4.000e-01 7.600e-01 -6.702e+00
 4.200e-01 7.600e-01 -6.409e+00
 4.400e-01 7.600e-01 -6.149e+00
 4.600e-01 7.600e-01 -5.935e+00
 4.800e-01 7.600e-01 -5.780e+00
 5.000e-01 7.600e-01 -5.679e+00
 5.200e-01 7.600e-01 -5.582e+00
 5.400e-01 7.600e-01 -5.539e+00
 5.600e-01 7.600e-01 -5.556e+00
 5.800e-01 7.600e-01 -5.623e+00
 6.000e-01 7.600e-01 -5.729e+00
 6.200e-01 7.600e-01 -5.858e+00
 6.400e-01 7.600e-01 -5.997e+00
 6.600e-01 7.600e-01 -6.132e+00
 6.800e-01 7.600e-01 -6.251e+00
 7.000e-01 7.600e-01 -6.342e+00
 7.200e-01 7.600e-01 -6.397e+00
 7.400e-01 7.600e-01 -6.410e+00
 7.600e-01 7.600e-01 -6.377e+00
 7.800e-01 7.600e-01 -6.299e+00
 8.000e-01 7.600e-01 -6.175e+00
 8.200e-01 7.600e-01 -6.009e+00
 8.400e-01 7.600e-01 -5.808e+00
 8.600e-01 7.600e-01 -5.576e+00
 8.800e-01 7.600e-01 -5.322e+00
 9.000e-01 7.600e-01 -5.053e+00
 9.200e-01 7.600e-01 -4.776e+00
 9.400e-01 7.600e-01 -4.501e+00
 9.600e-01 7.600e-01 -4.233e+00
 9.800e-01 7.600e-01 -3.978e+00
 0.000e+00 7.800e-01 -5.583e+00
 2.000e-02 7.800e-01 -4.005e+00
 4.000e-02 7.800e-01 -4.483e+00
 6.000e-02 7.800e-01 -4.968e+00
 8.000e-02 7.800e-01 -5.451e+00
 1.000e-01 7.800e-01 -5.923e+00
 1.200e-01 7.800e-01 -6.375e+00
 1.400e-01 7.800e-01 -6.796e+00
 1.600e-01 7.800e-01 -7.177e+00
 1.800e-01 7.800e-01 -7.509e+00
 2.000e-01 7.800e-01 -7.784e+00
 2.200e-01 7.800e-01 -7.997e+00
 2.400e-01 7.800e-01 -8.143e+00
 2.600e-01 7.800e-01 -8.221e+00
 2.800e-01 7.800e-01 -8.232e+00
 3.000e-01 7.800e-01 -8.179e+00
 3.200e-01 7.800e-01 -8.070e+00
 3.400e-01 7.800e-01 -7.914e+00
 3.600e-01 7.800e-01 -7.721e+00
 3.800e-01 7.800e-01 -7.505e+00
 4.000e-01 7.800e-01 -7.280e+00
 4.200e-01 7.800e-01 -7.061e+00
 4.400e-01 7.800e-01 -6.860e+00
 4.600e-01 7.800e-01 -6.689e+00
 4.800e-01 7.800e-01 -6.557e+00
 5.000e-01 7.800e-01 -6.460e+00
 5.200e-01 7.800e-01 -6.353e+00
 5.400e-01 7.800e-01 -6.282e+00
 5.600e-01 7.800e-01 -6.252e+00
 5.800e-01 7.800e-01 -6.257e+00
 6.000e-01 7.800e-01 -6.288e+00
 6.200e-01 7.800e-01 -6.335e+00
 6.400e-01 7.800e-01 -6.387e+00
 6.600e-01 7.800e-01 -6.434e+00
 6.800e-01 7.800e-01 -6.465e+00
 7.000e-01 7.800e-01 -6.472e+00
 7.200e-01 7.800e-01 -6.450e+00
 7.400e-01 7.800e-01 -6.393e+00
 7.600e-01 7.800e-01 -6.299e+00
 7.800e-01 7.800e-01 -6.167e+00
 8.000e-01 7.800e-01 -6.001e+00
 8.200e-01 7.800e-01 -5.802e+00
 8.400e-01 7.800e-01 -5.576e+00
 8.600e-01 7.800e-01 -5.329e+00
 8.800e-01 7.800e-01 -5.066e+00
 9.000e-01 7.800e-01 -4.796e+00
 9.200e-01 7.800e-01 -4.524e+00
 9.400e-01 7.800e-01 -4.258e+00
 9.600e-01 7.800e-01 -4.002e+00
 9.800e-01 7.800e-01 -3.762e+00
 0.000e+00 8.000e-01 -5.158e+00
 2.000e-02 8.000e-01 -3.781e+00
 4.000e-02 8.000e-01 -4.236e+00
 6.000e-02 8.000e-01 -4.702e+00
 8.000e-02 8.000e-01 -5.169e+00
 1.000e-01 8.000e-01 -5.630e+00
 1.200e-01 8.000e-01 -6.075e+00
 1.400e-01 8.000e-01 -6.497e+00
 1.600e-01 8.000e-01 -6.886e+00
 1.800e-01 8.000e-01 -7.234e+00
 2.000e-01 8.000e-01 -7.536e+00
 2.200e-01 8.000e-01 -7.784e+00
 2.400e-01 8.000e-01 -7.975e+00
 2.600e-01 8.000e-01 -8.107e+00
 2.800e-01 8.000e-01 -8.181e+00
 3.000e-01 8.000e-01 -8.198e+00
 3.200e-01 8.000e-01 -8.164e+00
 3.400e-01 8.000e-01 -8.086e+00
 3.600e-01 8.000e-01 -7.972e+00
 3.800e-01 8.000e-01 -7.833e+00
 4.000e-01 8.000e-01 -7.679e+00
 4.200e-01 8.000e-01 -7.522e+00
 4.400e-01 8.000e-01 -7.372e+00
 4.600e-01 8.000e-01 -7.239e+00
 4.800e-01 8.000e-01 -7.128e+00
 5.000e-01 8.000e-01 -7.036e+00
 5.200e-01 8.000e-01 -6.923e+00
 5.400e-01 8.000e-01 -6.830e+00
 5.600e-01 8.000e-01 -6.764e+00
 5.800e-01 8.000e-01 -6.719e+00
 6.000e-01 8.000e-01 -6.691e+00
 6.200e-01 8.000e-01 -6.671e+00
 6.400e-01 8.000e-01 -6.652e+00
 6.600e-01 8.000e-01 -6.625e+00
 6.800e-01 8.000e-01 -6.584e+00
 7.000e-01 8.000e-01 -6.522e+00
 7.200e-01 8.000e-01 -6.435e+00
 7.400e-01 8.000e-01 -6.320e+00
 7.600e-01 8.000e-01 -6.175e+00
 7.800e-01 8.000e-01 -6.001e+00
 8.000e-01 8.000e-01 -5.800e+00
 8.200e-01 8.000e-01 -5.575e+00
 8.400e-01 8.000e-01 -5.330e+00
 8.600e-01 8.000e-01 -5.072e+00
 8.800e-01 8.000e-01 -4.805e+00
 9.000e-01 8.000e-01 -4.536e+00
 9.200e-01 8.000e-01 -4.270e+00
 9.400e-01 8.000e-01 -4.013e+00
 9.600e-01 8.000e-01 -3.770e+00
 9.800e-01 8.000e-01 -3.545e+00
 0.000e+00 8.200e-01 -4.746e+00
 2.000e-02 8.200e-01 -3.555e+00
 4.000e-02 8.200e-01 -3.985e+00
 6.000e-02 8.200e-01 -4.427e+00
 8.000e-02 8.200e-01 -4.874e+00
 1.000e-01 8.200e-01 -5.318e+00
 1.200e-01 8.200e-01 -5.752e+00
 1.400e-01 8.200e-01 -6.168e+00
 1.600e-01 8.200e-01 -6.558e+00
 1.800e-01 8.200e-01 -6.916e+00
 2.000e-01 8.200e-01 -7.234e+00
 2.200e-01 8.200e-01 -7.509e+00
 2.400e-01 8.200e-01 -7.734e+00
 2.600e-01 8.200e-01 -7.910e+00
 2.800e-01 8.200e-01 -8.034e+00
 3.000e-01 8.200e-01 -8.108e+00
 3.200e-01 8.200e-01 -8.136e+00
 3.400e-01 8.200e-01 -8.123e+00
 3.600e-01 8.200e-01 -8.075e+00
 3.800e-01 8.200e-01 -8.000e+00
 4.000e-01 8.200e-01 -7.907e+00
 4.200e-01 8.200e-01 -7.803e+00
 4.400e-01 8.200e-01 -7.697e+00
 4.600e-01 8.200e-01 -7.595e+00
 4.800e-01 8.200e-01 -7.504e+00
 5.000e-01 8.200e-01 -7.418e+00
 5.200e-01 8.200e-01 -7.303e+00
 5.400e-01 8.200e-01 -7.195e+00
 5.600e-01 8.200e-01 -7.102e+00
 5.800e-01 8.200e-01 -7.020e+00
 6.000e-01 8.200e-01 -6.945e+00
 6.200e-01 8.200e-01 -6.872e+00
 6.400e-01 8.200e-01 -6.796e+00
 6.600e-01 8.200e-01 -6.711e+00
 6.800e-01 8.200e-01 -6.612e+00
 7.000e-01 8.200e-01 -6.494e+00
 7.200e-01 8.200e-01 -6.356e+00
 7.400e-01 8.200e-01 -6.194e+00
 7.600e-01 8.200e-01 -6.009e+00
 7.800e-01 8.200e-01 -5.802e+00
 8.000e-01 8.200e-01 -5.575e+00
 8.200e-01 8.200e-01 -5.330e+00
 8.400e-01 8.200e-01 -5.073e+00
 8.600e-01 8.200e-01 -4.808e+00
 8.800e-01 8.200e-01 -4.541e+00
 9.000e-01 8.200e-01 -4.275e+00
 9.200e-01 8.200e-01 -4.018e+00
 9.400e-01 8.200e-01 -3.772e+00
 9.600e-01 8.200e-01 -3.541e+00
 9.800e-01 8.200e-01 -3.331e+00
 0.000e+00 8.400e-01 -4.351e+00
 2.000e-02 8.400e-01 -3.329e+00
 4.000e-02 8.400e-01 -3.732e+00
 6.000e-02 8.400e-01 -4.147e+00
 8.000e-02 8.400e-01 -4.569e+00
 1.000e-01 8.400e-01 -4.992e+00
 1.200e-01 8.400e-01 -5.409e+00
 1.400e-01 8.400e-01 -5.814e+00
 1.600e-01 8.400e-01 -6.199e+00
 1.800e-01 8.400e-01 -6.558e+00
 2.000e-01 8.400e-01 -6.886e+00
 2.200e-01 8.400e-01 -7.177e+00
 2.400e-01 8.400e-01 -7.427e+00
 2.600e-01 8.400e-01 -7.635e+00
 2.800e-01 8.400e-01 -7.798e+00
 3.000e-01 8.400e-01 -7.918e+00
 3.200e-01 8.400e-01 -7.996e+00
 3.400e-01 8.400e-01 -8.035e+00
 3.600e-01 8.400e-01 -8.041e+00
 3.800e-01 8.400e-01 -8.019e+00
 4.000e-01 8.400e-01 -7.976e+00
 4.200e-01 8.400e-01 -7.916e+00
 4.400e-01 8.400e-01 -7.847e+00
 4.600e-01 8.400e-01 -7.774e+00
 4.800e-01 8.400e-01 -7.700e+00
 5.000e-01 8.400e-01 -7.621e+00
 5.200e-01 8.400e-01 -7.508e+00
 5.400e-01 8.400e-01 -7.392e+00
 5.600e-01 8.400e-01 -7.280e+00
 5.800e-01 8.400e-01 -7.171e+00
 6.000e-01 8.400e-01 -7.062e+00
 6.200e-01 8.400e-01 -6.949e+00
 6.400e-01 8.400e-01 -6.830e+00
 6.600e-01 8.400e-01 -6.700e+00
 6.800e-01 8.400e-01 -6.556e+00
 7.000e-01 8.400e-01 -6.397e+00
 7.200e-01 8.400e-01 -6.219e+00
 7.400e-01 8.400e-01 -6.022e+00
 7.600e-01 8.400e-01 -5.808e+00
 7.800e-01 8.400e-01 -5.576e+00
 8.000e-01 8.400e-01 -5.330e+00
 8.200e-01 8.400e-01 -5.073e+00
 8.400e-01 8.400e-01 -4.809e+00
 8.600e-01 8.400e-01 -4.542e+00
 8.800e-01 8.400e-01 -4.277e+00
 9.000e-01 8.400e-01 -4.018e+00
 9.200e-01 8.400e-01 -3.769e+00
 9.400e-01 8.400e-01 -3.534e+00
 9.600e-01 8.400e-01 -3.317e+00
 9.800e-01 8.400e-01 -3.120e+00
 0.000e+00 8.600e-01 -3.976e+00
 2.000e-02 8.600e-01 -3.107e+00
 4.000e-02 8.600e-01 -3.479e+00
 6.000e-02 8.600e-01 -3.864e+00
 8.000e-02 8.600e-01 -4.259e+00
 1.000e-01 8.600e-01 -4.657e+00
 1.200e-01 8.600e-01 -5.053e+00
 1.400e-01 8.600e-01 -5.440e+00
 1.600e-01 8.600e-01 -5.814e+00
 1.800e-01 8.600e-01 -6.168e+00
 2.000e-01 8.600e-01 -6.497e+00
 2.200e-01 8.600e-01 -6.796e+00
 2.400e-01 8.600e-01 -7.062e+00
 2.600e-01 8.600e-01 -7.291e+00
 2.800e-01 8.600e-01 -7.483e+00
 3.000e-01 8.600e-01 -7.637e+00
 3.200e-01 8.600e-01 -7.753e+00
 3.400e-01 8.600e-01 -7.835e+00
 3.600e-01 8.600e-01 -7.884e+00
 3.800e-01 8.600e-01 -7.905e+00
 4.000e-01 8.600e-01 -7.902e+00
 4.200e-01 8.600e-01 -7.879e+00
 4.400e-01 8.600e-01 -7.842e+00
 4.600e-01 8.600e-01 -7.793e+00
 4.800e-01 8.600e-01 -7.735e+00
 5.000e-01 8.600e-01 -7.665e+00
 5.200e-01 8.600e-01 -7.556e+00
 5.400e-01 8.600e-01 -7.438e+00
 5.600e-01 8.600e-01 -7.315e+00
 5.800e-01 8.600e-01 -7.188e+00
 6.000e-01 8.600e-01 -7.055e+00
 6.200e-01 8.600e-01 -6.915e+00
 6.400e-01 8.600e-01 -6.765e+00
 6.600e-01 8.600e-01 -6.603e+00
 6.800e-01 8.600e-01 -6.428e+00
 7.000e-01 8.600e-01 -6.237e+00
 7.200e-01 8.600e-01 -6.032e+00
 7.400e-01 8.600e-01 -5.811e+00
 7.600e-01 8.600e-01 -5.576e+00
 7.800e-01 8.600e-01 -5.329e+00
 8.000e-01 8.600e-01 -5.072e+00
 8.200e-01 8.600e-01 -4.808e+00
 8.400e-01 8.600e-01 -4.542e+00
 8.600e-01 8.600e-01 -4.277e+00
 8.800e-01 8.600e-01 -4.017e+00
 9.000e-01 8.600e-01 -3.766e+00
 9.200e-01 8.600e-01 -3.528e+00
 9.400e-01 8.600e-01 -3.305e+00
 9.600e-01 8.600e-01 -3.100e+00
 9.800e-01 8.600e-01 -2.916e+00
 0.000e+00 8.800e-01 -3.624e+00
 2.000e-02 8.800e-01 -2.890e+00
 4.000e-02 8.800e-01 -3.229e+00
 6.000e-02 8.800e-01 -3.583e+00
 8.000e-02 8.800e-01 -3.947e+00
 1.000e-01 8.800e-01 -4.316e+00
 1.200e-01 8.800e-01 -4.686e+00
 1.400e-01 8.800e-01 -5.053e+00
 1.600e-01 8.800e-01 -5.409e+00
 1.800e-01 8.800e-01 -5.752e+00
 2.000e-01 8.800e-01 -6.075e+00
 2.200e-01 8.800e-01 -6.375e+00
 2.400e-01 8.800e-01 -6.648e+00
 2.600e-01 8.800e-01 -6.890e+00
 2.800e-01 8.800e-01 -7.101e+00
 3.000e-01 8.800e-01 -7.279e+00
 3.200e-01 8.800e-01 -7.424e+00
 3.400e-01 8.800e-01 -7.537e+00
 3.600e-01 8.800e-01 -7.620e+00
 3.800e-01 8.800e-01 -7.675e+00
 4.000e-01 8.800e-01 -7.704e+00
 4.200e-01 8.800e-01 -7.712e+00
 4.400e-01 8.800e-01 -7.701e+00
 4.600e-01 8.800e-01 -7.673e+00
 4.800e-01 8.800e-01 -7.631e+00
 5.000e-01 8.800e-01 -7.571e+00
 5.200e-01 8.800e-01 -7.470e+00
 5.400e-01 8.800e-01 -7.353e+00
 5.600e-01 8.800e-01 -7.226e+00
 5.800e-01 8.800e-01 -7.090e+00
 6.000e-01 8.800e-01 -6.943e+00
 6.200e-01 8.800e-01 -6.785e+00
 6.400e-01 8.800e-01 -6.615e+00
 6.600e-01 8.800e-01 -6.433e+00
 6.800e-01 8.800e-01 -6.237e+00
 7.000e-01 8.800e-01 -6.027e+00
 7.200e-01 8.800e-01 -5.804e+00
 7.400e-01 8.800e-01 -5.568e+00
 7.600e-01 8.800e-01 -5.322e+00
 7.800e-01 8.800e-01 -5.066e+00
 8.000e-01 8.800e-01 -4.805e+00
 8.200e-01 8.800e-01 -4.541e+00
 8.400e-01 8.800e-01 -4.277e+00
 8.600e-01 8.800e-01 -4.017e+00
 8.800e-01 8.800e-01 -3.765e+00
 9.000e-01 8.800e-01 -3.524e+00
 9.200e-01 8.800e-01 -3.296e+00
 9.400e-01 8.800e-01 -3.085e+00
 9.600e-01 8.800e-01 -2.893e+00
 9.800e-01 8.800e-01 -2.720e+00
 0.000e+00 9.000e-01 -3.296e+00
 2.000e-02 9.000e-01 -2.681e+00
 4.000e-02 9.000e-01 -2.986e+00
 6.000e-02 9.000e-01 -3.305e+00
 8.000e-02 9.000e-01 -3.636e+00
 1.000e-01 9.000e-01 -3.974e+00
 1.200e-01 9.000e-01 -4.316e+00
 1.400e-01 9.000e-01 -4.657e+00
 1.600e-01 9.000e-01 -4.992e+00
 1.800e-01 9.000e-01 -5.318e+00
 2.000e-01 9.000e-01 -5.630e+00
 2.200e-01 9.000e-01 -5.923e+00
 2.400e-01 9.000e-01 -6.196e+00
 2.600e-01 9.000e-01 -6.443e+00
 2.800e-01 9.000e-01 -6.665e+00
 3.000e-01 9.000e-01 -6.858e+00
 3.200e-01 9.000e-01 -7.023e+00
 3.400e-01 9.000e-01 -7.158e+00
 3.600e-01 9.000e-01 -7.266e+00
 3.800e-01 9.000e-01 -7.347e+00
 4.000e-01 9.000e-01 -7.403e+00
 4.200e-01 9.000e-01 -7.435e+00
 4.400e-01 9.000e-01 -7.446e+00
 4.600e-01 9.000e-01 -7.437e+00
 4.800e-01 9.000e-01 -7.409e+00
 5.000e-01 9.000e-01 -7.360e+00
 5.200e-01 9.000e-01 -7.269e+00
 5.400e-01 9.000e-01 -7.159e+00
 5.600e-01 9.000e-01 -7.034e+00
 5.800e-01 9.000e-01 -6.895e+00
 6.000e-01 9.000e-01 -6.743e+00
 6.200e-01 9.000e-01 -6.577e+00
 6.400e-01 9.000e-01 -6.397e+00
 6.600e-01 9.000e-01 -6.203e+00
 6.800e-01 9.000e-01 -5.996e+00
 7.000e-01 9.000e-01 -5.777e+00
 7.200e-01 9.000e-01 -5.545e+00
 7.400e-01 9.000e-01 -5.303e+00
 7.600e-01 9.000e-01 -5.053e+00
 7.800e-01 9.000e-01 -4.796e+00
 8.000e-01 9.000e-01 -4.536e+00
 8.200e-01 9.000e-01 -4.275e+00
 8.400e-01 9.000e-01 -4.018e+00
 8.600e-01 9.000e-01 -3.766e+00
 8.800e-01 9.000e-01 -3.524e+00
 9.000e-01 9.000e-01 -3.293e+00
 9.200e-01 9.000e-01 -3.077e+00
 9.400e-01 9.000e-01 -2.878e+00
 9.600e-01 9.000e-01 -2.697e+00
 9.800e-01 9.000e-01 -2.535e+00
 0.000e+00 9.200e-01 -2.994e+00
 2.000e-02 9.200e-01 -2.481e+00
 4.000e-02 9.200e-01 -2.750e+00
 6.000e-02 9.200e-01 -3.035e+00
 8.000e-02 9.200e-01 -3.331e+00
 1.000e-01 9.200e-01 -3.636e+00
 1.200e-01 9.200e-01 -3.947e+00
 1.400e-01 9.200e-01 -4.259e+00
 1.600e-01 9.200e-01 -4.569e+00
 1.800e-01 9.200e-01 -4.874e+00
 2.000e-01 9.200e-01 -5.169e+00
 2.200e-01 9.200e-01 -5.451e+00
 2.400e-01 9.200e-01 -5.717e+00
 2.600e-01 9.200e-01 -5.963e+00
 2.800e-01 9.200e-01 -6.187e+00
 3.000e-01 9.200e-01 -6.389e+00
 3.200e-01 9.200e-01 -6.565e+00
 3.400e-01 9.200e-01 -6.716e+00
 3.600e-01 9.200e-01 -6.842e+00
 3.800e-01 9.200e-01 -6.942e+00
 4.000e-01 9.200e-01 -7.018e+00
 4.200e-01 9.200e-01 -7.070e+00
 4.400e-01 9.200e-01 -7.099e+00
 4.600e-01 9.200e-01 -7.107e+00
 4.800e-01 9.200e-01 -7.094e+00
 5.000e-01 9.200e-01 -7.056e+00
 5.200e-01 9.200e-01 -6.978e+00
 5.400e-01 9.200e-01 -6.877e+00
 5.600e-01 9.200e-01 -6.759e+00
 5.800e-01 9.200e-01 -6.624e+00
 6.000e-01 9.200e-01 -6.473e+00
 6.200e-01 9.200e-01 -6.306e+00
 6.400e-01 9.200e-01 -6.124e+00
 6.600e-01 9.200e-01 -5.929e+00
 6.800e-01 9.200e-01 -5.719e+00
 7.000e-01 9.200e-01 -5.498e+00
 7.200e-01 9.200e-01 -5.266e+00
 7.400e-01 9.200e-01 -5.024e+00
 7.600e-01 9.200e-01 -4.776e+00
 7.800e-01 9.200e-01 -4.524e+00
 8.000e-01 9.200e-01 -4.270e+00
 8.200e-01 9.200e-01 -4.018e+00
 8.400e-01 9.200e-01 -3.769e+00
 8.600e-01 9.200e-01 -3.528e+00
 8.800e-01 9.200e-01 -3.296e+00
 9.000e-01 9.200e-01 -3.077e+00
 9.200e-01 9.200e-01 -2.872e+00
 9.400e-01 9.200e-01 -2.684e+00
 9.600e-01 9.200e-01 -2.513e+00
 9.800e-01 9.200e-01 -2.361e+00
 0.000e+00 9.400e-01 -2.718e+00
 2.000e-02 9.400e-01 -2.291e+00
 4.000e-02 9.400e-01 -2.526e+00
 6.000e-02 9.400e-01 -2.774e+00
 8.000e-02 9.400e-01 -3.035e+00
 1.000e-01 9.400e-01 -3.305e+00
 1.200e-01 9.400e-01 -3.583e+00
 1.400e-01 9.400e-01 -3.864e+00
 1.600e-01 9.400e-01 -4.147e+00
 1.800e-01 9.400e-01 -4.427e+00
 2.000e-01 9.400e-01 -4.702e+00
 2.200e-01 9.400e-01 -4.968e+00
 2.400e-01 9.400e-01 -5.221e+00
 2.600e-01 9.400e-01 -5.461e+00
 2.800e-01 9.400e-01 -5.683e+00
 3.000e-01 9.400e-01 -5.886e+00
 3.200e-01 9.400e-01 -6.068e+00
 3.400e-01 9.400e-01 -6.228e+00
 3.600e-01 9.400e-01 -6.365e+00
 3.800e-01 9.400e-01 -6.480e+00
 4.000e-01 9.400e-01 -6.571e+00
 4.200e-01 9.400e-01 -6.638e+00
 4.400e-01 9.400e-01 -6.683e+00
 4.600e-01 9.400e-01 -6.706e+00
 4.800e-01 9.400e-01 -6.706e+00
 5.000e-01 9.400e-01 -6.681e+00
 5.200e-01 9.400e-01 -6.617e+00
 5.400e-01 9.400e-01 -6.529e+00
 5.600e-01 9.400e-01 -6.421e+00
 5.800e-01 9.400e-01 -6.295e+00
 6.000e-01 9.400e-01 -6.151e+00
 6.200e-01 9.400e-01 -5.991e+00
 6.400e-01 9.400e-01 -5.814e+00
 6.600e-01 9.400e-01 -5.623e+00
 6.800e-01 9.400e-01 -5.418e+00
 7.000e-01 9.400e-01 -5.202e+00
 7.200e-01 9.400e-01 -4.976e+00
 7.400e-01 9.400e-01 -4.741e+00
 7.600e-01 9.400e-01 -4.501e+00
 7.800e-01 9.400e-01 -4.258e+00
 8.000e-01 9.400e-01 -4.013e+00
 8.200e-01 9.400e-01 -3.772e+00
 8.400e-01 9.400e-01 -3.534e+00
 8.600e-01 9.400e-01 -3.305e+00
 8.800e-01 9.400e-01 -3.085e+00
 9.000e-01 9.400e-01 -2.878e+00
 9.200e-01 9.400e-01 -2.684e+00
 9.400e-01 9.400e-01 -2.506e+00
 9.600e-01 9.400e-01 -2.344e+00
 9.800e-01 9.400e-01 -2.200e+00
 0.000e+00 9.600e-01 -2.469e+00
 2.000e-02 9.600e-01 -2.114e+00
 4.000e-02 9.600e-01 -2.313e+00
 6.000e-02 9.600e-01 -2.526e+00
 8.000e-02 9.600e-01 -2.750e+00
 1.000e-01 9.600e-01 -2.986e+00
 1.200e-01 9.600e-01 -3.229e+00
 1.400e-01 9.600e-01 -3.479e+00
 1.600e-01 9.600e-01 -3.732e+00
 1.800e-01 9.600e-01 -3.985e+00
 2.000e-01 9.600e-01 -4.236e+00
 2.200e-01 9.600e-01 -4.483e+00
 2.400e-01 9.600e-01 -4.721e+00
 2.600e-01 9.600e-01 -4.949e+00
 2.800e-01 9.600e-01 -5.163e+00
 3.000e-01 9.600e-01 -5.363e+00
 3.200e-01 9.600e-01 -5.546e+00
 3.400e-01 9.600e-01 -5.710e+00
 3.600e-01 9.600e-01 -5.855e+00
 3.800e-01 9.600e-01 -5.978e+00
 4.000e-01 9.600e-01 -6.081e+00
 4.200e-01 9.600e-01 -6.161e+00
 4.400e-01 9.600e-01 -6.219e+00
 4.600e-01 9.600e-01 -6.255e+00
 4.800e-01 9.600e-01 -6.269e+00
 5.000e-01 9.600e-01 -6.257e+00
 5.200e-01 9.600e-01 -6.208e+00
 5.400e-01 9.600e-01 -6.135e+00
 5.600e-01 9.600e-01 -6.041e+00
 5.800e-01 9.600e-01 -5.928e+00
 6.000e-01 9.600e-01 -5.796e+00
 6.200e-01 9.600e-01 -5.646e+00
 6.400e-01 9.600e-01 -5.480e+00
 6.600e-01 9.600e-01 -5.300e+00
 6.800e-01 9.600e-01 -5.105e+00
 7.000e-01 9.600e-01 -4.900e+00
 7.200e-01 9.600e-01 -4.684e+00
 7.400e-01 9.600e-01 -4.461e+00
 7.600e-01 9.600e-01 -4.233e+00
 7.800e-01 9.600e-01 -4.002e+00
 8.000e-01 9.600e-01 -3.770e+00
 8.200e-01 9.600e-01 -3.541e+00
 8.400e-01 9.600e-01 -3.317e+00
 8.600e-01 9.600e-01 -3.100e+00
 8.800e-01 9.600e-01 -2.893e+00
 9.000e-01 9.600e-01 -2.697e+00
 9.200e-01 9.600e-01 -2.513e+00
 9.400e-01 9.600e-01 -2.344e+00
 9.600e-01 9.600e-01 -2.190e+00
 9.800e-01 9.600e-01 -2.053e+00
 0.000e+00 9.800e-01 -2.247e+00
 2.000e-02 9.800e-01 -1.951e+00
 4.000e-02 9.800e-01 -2.114e+00
 6.000e-02 9.800e-01 -2.291e+00
 8.000e-02 9.800e-01 -2.481e+00
 1.000e-01 9.800e-01 -2.681e+00
 1.200e-01 9.800e-01 -2.890e+00
 1.400e-01 9.800e-01 -3.107e+00
 1.600e-01 9.800e-01 -3.329e+00
 1.800e-01 9.800e-01 -3.555e+00
 2.000e-01 9.800e-01 -3.781e+00
 2.200e-01 9.800e-01 -4.005e+00
 2.400e-01 9.800e-01 -4.225e+00
 2.600e-01 9.800e-01 -4.438e+00
 2.800e-01 9.800e-01 -4.642e+00
 3.000e-01 9.800e-01 -4.835e+00
 3.200e-01 9.800e-01 -5.014e+00
 3.400e-01 9.800e-01 -5.179e+00
 3.600e-01 9.800e-01 -5.326e+00
 3.800e-01 9.800e-01 -5.456e+00
 4.000e-01 9.800e-01 -5.567e+00
 4.200e-01 9.800e-01 -5.657e+00
 4.400e-01 9.800e-01 -5.727e+00
 4.600e-01 9.800e-01 -5.775e+00
 4.800e-01 9.800e-01 -5.801e+00
 5.000e-01 9.800e-01 -5.803e+00
 5.200e-01 9.800e-01 -5.770e+00
 5.400e-01 9.800e-01 -5.714e+00
 5.600e-01 9.800e-01 -5.636e+00
 5.800e-01 9.800e-01 -5.539e+00
 6.000e-01 9.800e-01 -5.422e+00
 6.200e-01 9.800e-01 -5.288e+00
 6.400e-01 9.800e-01 -5.137e+00
 6.600e-01 9.800e-01 -4.971e+00
 6.800e-01 9.800e-01 -4.792e+00
 7.000e-01 9.800e-01 -4.601e+00
 7.200e-01 9.800e-01 -4.400e+00
 7.400e-01 9.800e-01 -4.192e+00
 7.600e-01 9.800e-01 -3.978e+00
 7.800e-01 9.800e-01 -3.762e+00
 8.000e-01 9.800e-01 -3.545e+00
 8.200e-01 9.800e-01 -3.331e+00
 8.400e-01 9.800e-01 -3.120e+00
 8.600e-01 9.800e-01 -2.916e+00
 8.800e-01 9.800e-01 -2.720e+00
 9.000e-01 9.800e-01 -2.535e+00
 9.200e-01 9.800e-01 -2.361e+00
 9.400e-01 9.800e-01 -2.200e+00
 9.600e-01 9.800e-01 -2.053e+00
 9.800e-01 9.800e-01 -1.919e+00


==> Data/2D_Solve_UtN_ite14.txt <==
          x          y          z
 0.000e+00 0.000e+00 2.206e-06
 2.000e-02 0.000e+00 2.414e-06
 4.000e-02 0.000e+00 2.584e-06
 6.000e-02 0.000e+00 2.730e-06
 8.000e-02 0.000e+00 2.858e-06
 1.000e-01 0.000e+00 2.975e-06
 1.200e-01 0.000e+00 3.082e-06
 1.400e-01 0.000e+00 3.180e-06
 1.600e-01 0.000e+00 3.271e-06
 1.800e-01 0.000e+00 3.354e-06
 2.000e-01 0.000e+00 3.429e-06
 2.200e-01 0.000e+00 3.495e-06
 2.400e-01 0.000e+00 3.552e-06
 2.600e-01 0.000e+00 3.600e-06
 2.800e-01 0.000e+00 3.637e-06
 3.000e-01 0.000e+00 3.665e-06
 3.200e-01 0.000e+00 3.684e-06
 3.400e-01 0.000e+00 3.694e-06
 3.600e-01 0.000e+00 3.696e-06
 3.800e-01 0.000e+00 3.693e-06
 4.000e-01 0.000e+00 3.686e-06
 4.200e-01 0.000e+00 3.676e-06
 4.400e-01 0.000e+00 3.666e-06
 4.600e-01 0.000e+00 3.657e-06
 4.800e-01 0.000e+00 3.651e-06
 5.000e-01 0.000e+00 3.649e-06
 5.200e-01 0.000e+00 3.651e-06
 5.400e-01 0.000e+00 3.657e-06
 5.600e-01 0.000e+00 3.666e-06
 5.800e-01 0.000e+00 3.676e-06
 6.000e-01 0.000e+00 3.686e-06
 6.200e-01 0.000e+00 3.693e-06
 6.400e-01 0.000e+00 3.696e-06
 6.600e-01 0.000e+00 3.694e-06
 6.800e-01 0.000e+00 3.684e-06
 7.000e-01 0.000e+00 3.665e-06
 7.200e-01 0.000e+00 3.637e-06
 7.400e-01 0.000e+00 3.600e-06
 7.600e-01 0.000e+00 3.552e-06
 7.800e-01 0.000e+00 3.495e-06
 8.000e-01 0.000e+00 3.429e-06
 8.200e-01 0.000e+00 3.354e-06
 8.400e-01 0.000e+00 3.271e-06
 8.600e-01 0.000e+00 3.180e-06
 8.800e-01 0.000e+00 3.082e-06
 9.000e-01 0.000e+00 2.975e-06
 9.200e-01 0.000e+00 2.858e-06
 9.400e-01 0.000e+00 2.730e-06
 9.600e-01 0.000e+00 2.584e-06
 9.800e-01 0.000e+00 2.414e-06
 0.000e+00 2.000e-02 2.414e-06
 2.000e-02 2.000e-02 1.571e-02
 4.000e-02 2.000e-02 3.117e-02
 6.000e-02 2.000e-02 4.614e-02
 8.000e-02 2.000e-02 6.038e-02
 1.000e-01 2.000e-02 7.367e-02
 1.200e-01 2.000e-02 8.580e-02
 1.400e-01 2.000e-02 9.657e-02
 1.600e-01 2.000e-02 1.058e-01
 1.800e-01 2.000e-02 1.134e-01
 2.000e-01 2.000e-02 1.192e-01
 2.200e-01 2.000e-02 1.231e-01
 2.400e-01 2.000e-02 1.251e-01
 2.600e-01 2.000e-02 1.251e-01
 2.800e-01 2.000e-02 1.231e-01
 3.000e-01 2.000e-02 1.192e-01
 3.200e-01 2.000e-02 1.134e-01
 3.400e-01 2.000e-02 1.058e-01
 3.600e-01 2.000e-02 9.658e-02
 3.800e-01 2.000e-02 8.580e-02
 4.000e-01 2.000e-02 7.367e-02
 4.200e-01 2.000e-02 6.038e-02
 4.400e-01 2.000e-02 4.614e-02
 4.600e-01 2.000e-02 3.117e-02
 4.800e-01 2.000e-02 1.571e-02
 5.000e-01 2.000e-02 4.940e-06
 5.200e-01 2.000e-02 -1.570e-02
 5.400e-01 2.000e-02 -3.116e-02
 5.600e-01 2.000e-02 -4.613e-02
 5.800e-01 2.000e-02 -6.037e-02
 6.000e-01 2.000e-02 -7.366e-02
 6.200e-01 2.000e-02 -8.579e-02
 6.400e-01 2.000e-02 -9.657e-02
 6.600e-01 2.000e-02 -1.058e-01
 6.800e-01 2.000e-02 -1.134e-01
 7.000e-01 2.000e-02 -1.192e-01
 7.200e-01 2.000e-02 -1.231e-01
 7.400e-01 2.000e-02 -1.251e-01
 7.600e-01 2.000e-02 -1.251e-01
 7.800e-01 2.000e-02 -1.231e-01
 8.000e-01 2.000e-02 -1.192e-01
 8.200e-01 2.000e-02 -1.134e-01
 8.400e-01 2.000e-02 -1.058e-01
 8.600e-01 2.000e-02 -9.657e-02
 8.800e-01 2.000e-02 -8.579e-02
 9.000e-01 2.000e-02 -7.367e-02
 9.200e-01 2.000e-02 -6.038e-02
 9.400e-01 2.000e-02 -4.614e-02
 9.600e-01 2.000e-02 -3.117e-02
 9.800e-01 2.000e-02 -1.571e-02
 0.000e+00 4.000e-02 2.584e-06
 2.000e-02 4.000e-02 3.117e-02
 4.000e-02 4.000e-02 6.185e-02
 6.000e-02 4.000e-02 9.155e-02
 8.000e-02 4.000e-02 1.198e-01
 1.000e-01 4.000e-02 1.462e-01
 1.200e-01 4.000e-02 1.702e-01
 1.400e-01 4.000e-02 1.916e-01
 1.600e-01 4.000e-02 2.100e-01
 1.800e-01 4.000e-02 2.250e-01
 2.000e-01 4.000e-02 2.365e-01
 2.200e-01 4.000e-02 2.443e-01
 2.400e-01 4.000e-02 2.482e-01
 2.600e-01 4.000e-02 2.482e-01
 2.800e-01 4.000e-02 2.443e-01
 3.000e-01 4.000e-02 2.365e-01
 3.200e-01 4.000e-02 2.250e-01
 3.400e-01 4.000e-02 2.100e-01
 3.600e-01 4.000e-02 1.916e-01
 3.800e-01 4.000e-02 1.702e-01
 4.000e-01 4.000e-02 1.462e-01
 4.200e-01 4.000e-02 1.198e-01
 4.400e-01 4.000e-02 9.156e-02
 4.600e-01 4.000e-02 6.185e-02
 4.800e-01 4.000e-02 3.118e-02
 5.000e-01 4.000e-02 6.309e-06
 5.200e-01 4.000e-02 -3.116e-02
 5.400e-01 4.000e-02 -6.184e-02
 5.600e-01 4.000e-02 -9.154e-02
 5.800e-01 4.000e-02 -1.198e-01
 6.000e-01 4.000e-02 -1.462e-01
 6.200e-01 4.000e-02 -1.702e-01
 6.400e-01 4.000e-02 -1.916e-01
 6.600e-01 4.000e-02 -2.100e-01
 6.800e-01 4.000e-02 -2.250e-01
 7.000e-01 4.000e-02 -2.365e-01
 7.200e-01 4.000e-02 -2.443e-01
 7.400e-01 4.000e-02 -2.482e-01
 7.600e-01 4.000e-02 -2.482e-01
 7.800e-01 4.000e-02 -2.443e-01
 8.000e-01 4.000e-02 -2.365e-01
 8.200e-01 4.000e-02 -2.250e-01
 8.400e-01 4.000e-02 -2.100e-01
 8.600e-01 4.000e-02 -1.916e-01
 8.800e-01 4.000e-02 -1.702e-01
 9.000e-01 4.000e-02 -1.462e-01
 9.200e-01 4.000e-02 -1.198e-01
 9.400e-01 4.000e-02 -9.155e-02
 9.600e-01 4.000e-02 -6.184e-02
 9.800e-01 4.000e-02 -3.117e-02
 0.000e+00 6.000e-02 2.730e-06
 2.000e-02 6.000e-02 4.614e-02
 4.000e-02 6.000e-02 9.155e-02
 6.000e-02 6.000e-02 1.355e-01
 8.000e-02 6.000e-02 1.773e-01
 1.000e-01 6.000e-02 2.164e-01
 1.200e-01 6.000e-02 2.520e-01
 1.400e-01 6.000e-02 2.836e-01
 1.600e-01 6.000e-02 3.108e-01
 1.800e-01 6.000e-02 3.331e-01
 2.000e-01 6.000e-02 3.501e-01
 2.200e-01 6.000e-02 3.616e-01
 2.400e-01 6.000e-02 3.674e-01
 2.600e-01 6.000e-02 3.674e-01
 2.800e-01 6.000e-02 3.616e-01
 3.000e-01 6.000e-02 3.501e-01
 3.200e-01 6.000e-02 3.331e-01
 3.400e-01 6.000e-02 3.108e-01
 3.600e-01 6.000e-02 2.837e-01
 3.800e-01 6.000e-02 2.520e-01
 4.000e-01 6.000e-02 2.164e-01
 4.200e-01 6.000e-02 1.774e-01
 4.400e-01 6.000e-02 1.355e-01
 4.600e-01 6.000e-02 9.156e-02
 4.800e-01 6.000e-02 4.615e-02
 5.000e-01 6.000e-02 7.782e-06
 5.200e-01 6.000e-02 -4.613e-02
 5.400e-01 6.000e-02 -9.154e-02
 5.600e-01 6.000e-02 -1.355e-01
 5.800e-01 6.000e-02 -1.773e-01
 6.000e-01 6.000e-02 -2.164e-01
 6.200e-01 6.000e-02 -2.520e-01
 6.400e-01 6.000e-02 -2.836e-01
 6.600e-01 6.000e-02 -3.108e-01
 6.800e-01 6.000e-02 -3.331e-01
 7.000e-01 6.000e-02 -3.501e-01
 7.200e-01 6.000e-02 -3.616e-01
 7.400e-01 6.000e-02 -3.674e-01
 7.600e-01 6.000e-02 -3.674e-01
 7.800e-01 6.000e-02 -3.616e-01
 8.000e-01 6.000e-02 -3.501e-01
 8.200e-01 6.000e-02 -3.331e-01
 8.400e-01 6.000e-02 -3.108e-01
 8.600e-01 6.000e-02 -2.836e-01
 8.800e-01 6.000e-02 -2.520e-01
 9.000e-01 6.000e-02 -2.164e-01
 9.200e-01 6.000e-02 -1.773e-01
 9.400e-01 6.000e-02 -1.355e-01
 9.600e-01 6.000e-02 -9.155e-02
 9.800e-01 6.000e-02 -4.614e-02
 0.000e+00 8.000e-02 2.858e-06
 2.000e-02 8.000e-02 6.038e-02
 4.000e-02 8.000e-02 1.198e-01
 6.000e-02 8.000e-02 1.773e-01
 8.000e-02 8.000e-02 2.321e-01
 1.000e-01 8.000e-02 2.832e-01
 1.200e-01 8.000e-02 3.298e-01
 1.400e-01 8.000e-02 3.712e-01
 1.600e-01 8.000e-02 4.068e-01
 1.800e-01 8.000e-02 4.359e-01
 2.000e-01 8.000e-02 4.582e-01
 2.200e-01 8.000e-02 4.732e-01
 2.400e-01 8.000e-02 4.808e-01
 2.600e-01 8.000e-02 4.808e-01
 2.800e-01 8.000e-02 4.732e-01
 3.000e-01 8.000e-02 4.582e-01
 3.200e-01 8.000e-02 4.359e-01
 3.400e-01 8.000e-02 4.068e-01
 3.600e-01 8.000e-02 3.712e-01
 3.800e-01 8.000e-02 3.298e-01
 4.000e-01 8.000e-02 2.832e-01
 4.200e-01 8.000e-02 2.321e-01
 4.400e-01 8.000e-02 1.774e-01
 4.600e-01 8.000e-02 1.198e-01
 4.800e-01 8.000e-02 6.039e-02
 5.000e-01 8.000e-02 9.369e-06
 5.200e-01 8.000e-02 -6.037e-02
 5.400e-01 8.000e-02 -1.198e-01
 5.600e-01 8.000e-02 -1.773e-01
 5.800e-01 8.000e-02 -2.321e-01
 6.000e-01 8.000e-02 -2.832e-01
 6.200e-01 8.000e-02 -3.298e-01
 6.400e-01 8.000e-02 -3.712e-01
 6.600e-01 8.000e-02 -4.067e-01
 6.800e-01 8.000e-02 -4.359e-01
 7.000e-01 8.000e-02 -4.582e-01
 7.200e-01 8.000e-02 -4.732e-01
 7.400e-01 8.000e-02 -4.808e-01
 7.600e-01 8.000e-02 -4.808e-01
 7.800e-01 8.000e-02 -4.732e-01
 8.000e-01 8.000e-02 -4.582e-01
 8.200e-01 8.000e-02 -4.359e-01
 8.400e-01 8.000e-02 -4.068e-01
 8.600e-01 8.000e-02 -3.712e-01
 8.800e-01 8.000e-02 -3.298e-01
 9.000e-01 8.000e-02 -2.832e-01
 9.200e-01 8.000e-02 -2.321e-01
 9.400e-01 8.000e-02 -1.773e-01
 9.600e-01 8.000e-02 -1.198e-01
 9.800e-01 8.000e-02 -6.038e-02
 0.000e+00 1.000e-01 2.975e-06
 2.000e-02 1.000e-01 7.367e-02
 4.000e-02 1.000e-01 1.462e-01
 6.000e-02 1.000e-01 2.164e-01
 8.000e-02 1.000e-01 2.832e-01
 1.000e-01 1.000e-01 3.455e-01
 1.200e-01 1.000e-01 4.024e-01
 1.400e-01 1.000e-01 4.529e-01
 1.600e-01 1.000e-01 4.963e-01
 1.800e-01 1.000e-01 5.319e-01
 2.000e-01 1.000e-01 5.590e-01
 2.200e-01 1.000e-01 5.774e-01
 2.400e-01 1.000e-01 5.866e-01
 2.600e-01 1.000e-01 5.866e-01
 2.800e-01 1.000e-01 5.774e-01
 3.000e-01 1.000e-01 5.590e-01
 3.200e-01 1.000e-01 5.319e-01
 3.400e-01 1.000e-01 4.963e-01
 3.600e-01 1.000e-01 4.529e-01
 3.800e-01 1.000e-01 4.024e-01
 4.000e-01 1.000e-01 3.455e-01
 4.200e-01 1.000e-01 2.832e-01
 4.400e-01 1.000e-01 2.164e-01
 4.600e-01 1.000e-01 1.462e-01
 4.800e-01 1.000e-01 7.368e-02
 5.000e-01 1.000e-01 1.105e-05
 5.200e-01 1.000e-01 -7.366e-02
 5.400e-01 1.000e-01 -1.462e-01
 5.600e-01 1.000e-01 -2.164e-01
 5.800e-01 1.000e-01 -2.832e-01
 6.000e-01 1.000e-01 -3.455e-01
 6.200e-01 1.000e-01 -4.024e-01
 6.400e-01 1.000e-01 -4.529e-01
 6.600e-01 1.000e-01 -4.963e-01
 6.800e-01 1.000e-01 -5.318e-01
 7.000e-01 1.000e-01 -5.590e-01
 7.200e-01 1.000e-01 -5.774e-01
 7.400e-01 1.000e-01 -5.866e-01
 7.600e-01 1.000e-01 -5.866e-01
 7.800e-01 1.000e-01 -5.774e-01
 8.000e-01 1.000e-01 -5.590e-01
 8.200e-01 1.000e-01 -5.318e-01
 8.400e-01 1.000e-01 -4.963e-01
 8.600e-01 1.000e-01 -4.529e-01
 8.800e-01 1.000e-01 -4.024e-01
 9.000e-01 1.000e-01 -3.455e-01
 9.200e-01 1.000e-01 -2.832e-01
 9.400e-01 1.000e-01 -2.164e-01
 9.600e-01 1.000e-01 -1.462e-01
 9.800e-01 1.000e-01 -7.367e-02
 0.000e+00 1.200e-01 3.082e-06
 2.000e-02 1.200e-01 8.580e-02
 4.000e-02 1.200e-01 1.702e-01
 6.000e-02 1.200e-01 2.520e-01
 8.000e-02 1.200e-01 3.298e-01
 1.000e-01 1.200e-01 4.024e-01
 1.200e-01 1.200e-01 4.686e-01
 1.400e-01 1.200e-01 5.275e-01
 1.600e-01 1.200e-01 5.780e-01
 1.800e-01 1.200e-01 6.194e-01
 2.000e-01 1.200e-01 6.511e-01
 2.200e-01 1.200e-01 6.724e-01
 2.400e-01 1.200e-01 6.832e-01
 2.600e-01 1.200e-01 6.832e-01
 2.800e-01 1.200e-01 6.724e-01
 3.000e-01 1.200e-01 6.511e-01
 3.200e-01 1.200e-01 6.194e-01
 3.400e-01 1.200e-01 5.780e-01
 3.600e-01 1.200e-01 5.275e-01
 3.800e-01 1.200e-01 4.686e-01
 4.000e-01 1.200e-01 4.024e-01
 4.200e-01 1.200e-01 3.298e-01
 4.400e-01 1.200e-01 2.520e-01
 4.600e-01 1.200e-01 1.703e-01
 4.800e-01 1.200e-01 8.581e-02
 5.000e-01 1.200e-01 1.277e-05
 5.200e-01 1.200e-01 -8.578e-02
 5.400e-01 1.200e-01 -1.702e-01
 5.600e-01 1.200e-01 -2.520e-01
 5.800e-01 1.200e-01 -3.298e-01
 6.000e-01 1.200e-01 -4.024e-01
 6.200e-01 1.200e-01 -4.686e-01
 6.400e-01 1.200e-01 -5.274e-01
 6.600e-01 1.200e-01 -5.780e-01
 6.800e-01 1.200e-01 -6.194e-01
 7.000e-01 1.200e-01 -6.510e-01
 7.200e-01 1.200e-01 -6.724e-01
 7.400e-01 1.200e-01 -6.832e-01
 7.600e-01 1.200e-01 -6.832e-01
 7.800e-01 1.200e-01 -6.724e-01
 8.000e-01 1.200e-01 -6.510e-01
 8.200e-01 1.200e-01 -6.194e-01
 8.400e-01 1.200e-01 -5.780e-01
 8.600e-01 1.200e-01 -5.274e-01
 8.800e-01 1.200e-01 -4.686e-01
 9.000e-01 1.200e-01 -4.024e-01
 9.200e-01 1.200e-01 -3.298e-01
 9.400e-01 1.200e-01 -2.520e-01
 9.600e-01 1.200e-01 -1.702e-01
 9.800e-01 1.200e-01 -8.579e-02
 0.000e+00 1.400e-01 3.180e-06
 2.000e-02 1.400e-01 9.657e-02
 4.000e-02 1.400e-01 1.916e-01
 6.000e-02 1.400e-01 2.836e-01
 8.000e-02 1.400e-01 3.712e-01
 1.000e-01 1.400e-01 4.529e-01
 1.200e-01 1.400e-01 5.275e-01
 1.400e-01 1.400e-01 5.937e-01
 1.600e-01 1.400e-01 6.506e-01
 1.800e-01 1.400e-01 6.972e-01
 2.000e-01 1.400e-01 7.328e-01
 2.200e-01 1.400e-01 7.569e-01
 2.400e-01 1.400e-01 7.690e-01
 2.600e-01 1.400e-01 7.690e-01
 2.800e-01 1.400e-01 7.569e-01
 3.000e-01 1.400e-01 7.328e-01
 3.200e-01 1.400e-01 6.972e-01
 3.400e-01 1.400e-01 6.506e-01
 3.600e-01 1.400e-01 5.937e-01
 3.800e-01 1.400e-01 5.275e-01
 4.000e-01 1.400e-01 4.529e-01
 4.200e-01 1.400e-01 3.712e-01
 4.400e-01 1.400e-01 2.837e-01
 4.600e-01 1.400e-01 1.916e-01
 4.800e-01 1.400e-01 9.659e-02
 5.000e-01 1.400e-01 1.439e-05
 5.200e-01 1.400e-01 -9.656e-02
 5.400e-01 1.400e-01 -1.916e-01
 5.600e-01 1.400e-01 -2.836e-01
 5.800e-01 1.400e-01 -3.712e-01
 6.000e-01 1.400e-01 -4.529e-01
 6.200e-01 1.400e-01 -5.274e-01
 6.400e-01 1.400e-01 -5.937e-01
 6.600e-01 1.400e-01 -6.506e-01
 6.800e-01 1.400e-01 -6.972e-01
 7.000e-01 1.400e-01 -7.328e-01
 7.200e-01 1.400e-01 -7.569e-01
 7.400e-01 1.400e-01 -7.690e-01
 7.600e-01 1.400e-01 -7.690e-01
 7.800e-01 1.400e-01 -7.569e-01
 8.000e-01 1.400e-01 -7.328e-01
 8.200e-01 1.400e-01 -6.972e-01
 8.400e-01 1.400e-01 -6.506e-01
 8.600e-01 1.400e-01 -5.937e-01
 8.800e-01 1.400e-01 -5.274e-01
 9.000e-01 1.400e-01 -4.529e-01
 9.200e-01 1.400e-01 -3.712e-01
 9.400e-01 1.400e-01 -2.836e-01
 9.600e-01 1.400e-01 -1.916e-01
 9.800e-01 1.400e-01 -9.657e-02
 0.000e+00 1.600e-01 3.271e-06
 2.000e-02 1.600e-01 1.058e-01
 4.000e-02 1.600e-01 2.100e-01
 6.000e-02 1.600e-01 3.108e-01
 8.000e-02 1.600e-01 4.068e-01
 1.000e-01 1.600e-01 4.963e-01
 1.200e-01 1.600e-01 5.780e-01
 1.400e-01 1.600e-01 6.506e-01
 1.600e-01 1.600e-01 7.129e-01
 1.800e-01 1.600e-01 7.640e-01
 2.000e-01 1.600e-01 8.030e-01
 2.200e-01 1.600e-01 8.294e-01
 2.400e-01 1.600e-01 8.427e-01
 2.600e-01 1.600e-01 8.427e-01
 2.800e-01 1.600e-01 8.294e-01
 3.000e-01 1.600e-01 8.030e-01
 3.200e-01 1.600e-01 7.640e-01
 3.400e-01 1.600e-01 7.129e-01
 3.600e-01 1.600e-01 6.506e-01
 3.800e-01 1.600e-01 5.780e-01
 4.000e-01 1.600e-01 4.963e-01
 4.200e-01 1.600e-01 4.068e-01
 4.400e-01 1.600e-01 3.108e-01
 4.600e-01 1.600e-01 2.100e-01
 4.800e-01 1.600e-01 1.058e-01
 5.000e-01 1.600e-01 1.569e-05
 5.200e-01 1.600e-01 -1.058e-01
 5.400e-01 1.600e-01 -2.100e-01
 5.600e-01 1.600e-01 -3.108e-01
 5.800e-01 1.600e-01 -4.067e-01
 6.000e-01 1.600e-01 -4.963e-01
 6.200e-01 1.600e-01 -5.780e-01
 6.400e-01 1.600e-01 -6.505e-01
 6.600e-01 1.600e-01 -7.129e-01
 6.800e-01 1.600e-01 -7.640e-01
 7.000e-01 1.600e-01 -8.030e-01
 7.200e-01 1.600e-01 -8.294e-01
 7.400e-01 1.600e-01 -8.426e-01
 7.600e-01 1.600e-01 -8.426e-01
 7.800e-01 1.600e-01 -8.294e-01
 8.000e-01 1.600e-01 -8.030e-01
 8.200e-01 1.600e-01 -7.640e-01
 8.400e-01 1.600e-01 -7.129e-01
 8.600e-01 1.600e-01 -6.506e-01
 8.800e-01 1.600e-01 -5.780e-01
 9.000e-01 1.600e-01 -4.963e-01
 9.200e-01 1.600e-01 -4.068e-01
 9.400e-01 1.600e-01 -3.108e-01
 9.600e-01 1.600e-01 -2.100e-01
 9.800e-01 1.600e-01 -1.058e-01
 0.000e+00 1.800e-01 3.354e-06
 2.000e-02 1.800e-01 1.134e-01
 4.000e-02 1.800e-01 2.250e-01
 6.000e-02 1.800e-01 3.331e-01
 8.000e-02 1.800e-01 4.359e-01
 1.000e-01 1.800e-01 5.319e-01
 1.200e-01 1.800e-01 6.194e-01
 1.400e-01 1.800e-01 6.972e-01
 1.600e-01 1.800e-01 7.640e-01
 1.800e-01 1.800e-01 8.187e-01
 2.000e-01 1.800e-01 8.606e-01
 2.200e-01 1.800e-01 8.888e-01
 2.400e-01 1.800e-01 9.031e-01
 2.600e-01 1.800e-01 9.031e-01
 2.800e-01 1.800e-01 8.888e-01
 3.000e-01 1.800e-01 8.606e-01
 3.200e-01 1.800e-01 8.187e-01
 3.400e-01 1.800e-01 7.640e-01
 3.600e-01 1.800e-01 6.972e-01
 3.800e-01 1.800e-01 6.194e-01
 4.000e-01 1.800e-01 5.319e-01
 4.200e-01 1.800e-01 4.359e-01
 4.400e-01 1.800e-01 3.331e-01
 4.600e-01 1.800e-01 2.250e-01
 4.800e-01 1.800e-01 1.134e-01
 5.000e-01 1.800e-01 1.629e-05
 5.200e-01 1.800e-01 -1.134e-01
 5.400e-01 1.800e-01 -2.250e-01
 5.600e-01 1.800e-01 -3.331e-01
 5.800e-01 1.800e-01 -4.359e-01
 6.000e-01 1.800e-01 -5.318e-01
 6.200e-01 1.800e-01 -6.194e-01
 6.400e-01 1.800e-01 -6.972e-01
 6.600e-01 1.800e-01 -7.640e-01
 6.800e-01 1.800e-01 -8.187e-01
 7.000e-01 1.800e-01 -8.605e-01
 7.200e-01 1.800e-01 -8.888e-01
 7.400e-01 1.800e-01 -9.030e-01
 7.600e-01 1.800e-01 -9.030e-01
 7.800e-01 1.800e-01 -8.888e-01
 8.000e-01 1.800e-01 -8.605e-01
 8.200e-01 1.800e-01 -8.187e-01
 8.400e-01 1.800e-01 -7.640e-01
 8.600e-01 1.800e-01 -6.972e-01
 8.800e-01 1.800e-01 -6.194e-01
 9.000e-01 1.800e-01 -5.318e-01
 9.200e-01 1.800e-01 -4.359e-01
 9.400e-01 1.800e-01 -3.331e-01
 9.600e-01 1.800e-01 -2.250e-01
 9.800e-01 1.800e-01 -1.134e-01
 0.000e+00 2.000e-01 3.429e-06
 2.000e-02 2.000e-01 1.192e-01
 4.000e-02 2.000e-01 2.365e-01
 6.000e-02 2.000e-01 3.501e-01
 8.000e-02 2.000e-01 4.582e-01
 1.000e-01 2.000e-01 5.590e-01
 1.200e-01 2.000e-01 6.511e-01
 1.400e-01 2.000e-01 7.328e-01
 1.600e-01 2.000e-01 8.030e-01
 1.800e-01 2.000e-01 8.606e-01
 2.000e-01 2.000e-01 9.045e-01
 2.200e-01 2.000e-01 9.342e-01
 2.400e-01 2.000e-01 9.492e-01
 2.600e-01 2.000e-01 9.492e-01
 2.800e-01 2.000e-01 9.342e-01
 3.000e-01 2.000e-01 9.045e-01
 3.200e-01 2.000e-01 8.606e-01
 3.400e-01 2.000e-01 8.030e-01
 3.600e-01 2.000e-01 7.328e-01
 3.800e-01 2.000e-01 6.511e-01
 4.000e-01 2.000e-01 5.590e-01
 4.200e-01 2.000e-01 4.582e-01
 4.400e-01 2.000e-01 3.501e-01
 4.600e-01 2.000e-01 2.365e-01
 4.800e-01 2.000e-01 1.192e-01
 5.000e-01 2.000e-01 1.559e-05
 5.200e-01 2.000e-01 -1.192e-01
 5.400e-01 2.000e-01 -2.365e-01
 5.600e-01 2.000e-01 -3.501e-01
 5.800e-01 2.000e-01 -4.582e-01
 6.000e-01 2.000e-01 -5.590e-01
 6.200e-01 2.000e-01 -6.510e-01
 6.400e-01 2.000e-01 -7.328e-01
 6.600e-01 2.000e-01 -8.030e-01
 6.800e-01 2.000e-01 -8.605e-01
 7.000e-01 2.000e-01 -9.045e-01
 7.200e-01 2.000e-01 -9.342e-01
 7.400e-01 2.000e-01 -9.492e-01
 7.600e-01 2.000e-01 -9.492e-01
 7.800e-01 2.000e-01 -9.342e-01
 8.000e-01 2.000e-01 -9.045e-01
 8.200e-01 2.000e-01 -8.605e-01
 8.400e-01 2.000e-01 -8.030e-01
 8.600e-01 2.000e-01 -7.328e-01
 8.800e-01 2.000e-01 -6.510e-01
 9.000e-01 2.000e-01 -5.590e-01
 9.200e-01 2.000e-01 -4.582e-01
 9.400e-01 2.000e-01 -3.501e-01
 9.600e-01 2.000e-01 -2.365e-01
 9.800e-01 2.000e-01 -1.192e-01
 0.000e+00 2.200e-01 3.495e-06
 2.000e-02 2.200e-01 1.231e-01
 4.000e-02 2.200e-01 2.443e-01
 6.000e-02 2.200e-01 3.616e-01
 8.000e-02 2.200e-01 4.732e-01
 1.000e-01 2.200e-01 5.774e-01
 1.200e-01 2.200e-01 6.724e-01
 1.400e-01 2.200e-01 7.569e-01
 1.600e-01 2.200e-01 8.294e-01
 1.800e-01 2.200e-01 8.888e-01
 2.000e-01 2.200e-01 9.342e-01
 2.200e-01 2.200e-01 9.649e-01
 2.400e-01 2.200e-01 9.804e-01
 2.600e-01 2.200e-01 9.804e-01
 2.800e-01 2.200e-01 9.649e-01
 3.000e-01 2.200e-01 9.342e-01
 3.200e-01 2.200e-01 8.888e-01
 3.400e-01 2.200e-01 8.294e-01
 3.600e-01 2.200e-01 7.569e-01
 3.800e-01 2.200e-01 6.724e-01
 4.000e-01 2.200e-01 5.774e-01
 4.200e-01 2.200e-01 4.732e-01
 4.400e-01 2.200e-01 3.616e-01
 4.600e-01 2.200e-01 2.443e-01
 4.800e-01 2.200e-01 1.231e-01
 5.000e-01 2.200e-01 1.271e-05
 5.200e-01 2.200e-01 -1.231e-01
 5.400e-01 2.200e-01 -2.443e-01
 5.600e-01 2.200e-01 -3.616e-01
 5.800e-01 2.200e-01 -4.732e-01
 6.000e-01 2.200e-01 -5.774e-01
 6.200e-01 2.200e-01 -6.724e-01
 6.400e-01 2.200e-01 -7.568e-01
 6.600e-01 2.200e-01 -8.294e-01
 6.800e-01 2.200e-01 -8.888e-01
 7.000e-01 2.200e-01 -9.342e-01
 7.200e-01 2.200e-01 -9.649e-01
 7.400e-01 2.200e-01 -9.803e-01
 7.600e-01 2.200e-01 -9.803e-01
 7.800e-01 2.200e-01 -9.649e-01
 8.000e-01 2.200e-01 -9.342e-01
 8.200e-01 2.200e-01 -8.888e-01
 8.400e-01 2.200e-01 -8.294e-01
 8.600e-01 2.200e-01 -7.569e-01
 8.800e-01 2.200e-01 -6.724e-01
 9.000e-01 2.200e-01 -5.774e-01
 9.200e-01 2.200e-01 -4.732e-01
 9.400e-01 2.200e-01 -3.616e-01
 9.600e-01 2.200e-01 -2.443e-01
 9.800e-01 2.200e-01 -1.231e-01
 0.000e+00 2.400e-01 3.552e-06
 2.000e-02 2.400e-01 1.251e-01
 4.000e-02 2.400e-01 2.482e-01
 6.000e-02 2.400e-01 3.674e-01
 8.000e-02 2.400e-01 4.808e-01
 1.000e-01 2.400e-01 5.866e-01
 1.200e-01 2.400e-01 6.832e-01
 1.400e-01 2.400e-01 7.690e-01
 1.600e-01 2.400e-01 8.427e-01
 1.800e-01 2.400e-01 9.031e-01
 2.000e-01 2.400e-01 9.492e-01
 2.200e-01 2.400e-01 9.804e-01
 2.400e-01 2.400e-01 9.961e-01
 2.600e-01 2.400e-01 9.961e-01
 2.800e-01 2.400e-01 9.804e-01
 3.000e-01 2.400e-01 9.492e-01
 3.200e-01 2.400e-01 9.031e-01
 3.400e-01 2.400e-01 8.427e-01
 3.600e-01 2.400e-01 7.690e-01
 3.800e-01 2.400e-01 6.832e-01
 4.000e-01 2.400e-01 5.866e-01
 4.200e-01 2.400e-01 4.808e-01
 4.400e-01 2.400e-01 3.674e-01
 4.600e-01 2.400e-01 2.482e-01
 4.800e-01 2.400e-01 1.251e-01
 5.000e-01 2.400e-01 6.419e-06
 5.200e-01 2.400e-01 -1.251e-01
 5.400e-01 2.400e-01 -2.482e-01
 5.600e-01 2.400e-01 -3.674e-01
 5.800e-01 2.400e-01 -4.808e-01
 6.000e-01 2.400e-01 -5.866e-01
 6.200e-01 2.400e-01 -6.832e-01
 6.400e-01 2.400e-01 -7.690e-01
 6.600e-01 2.400e-01 -8.426e-01
 6.800e-01 2.400e-01 -9.030e-01
 7.000e-01 2.400e-01 -9.492e-01
 7.200e-01 2.400e-01 -9.803e-01
 7.400e-01 2.400e-01 -9.960e-01
 7.600e-01 2.400e-01 -9.960e-01
 7.800e-01 2.400e-01 -9.803e-01
 8.000e-01 2.400e-01 -9.492e-01
 8.200e-01 2.400e-01 -9.030e-01
 8.400e-01 2.400e-01 -8.426e-01
 8.600e-01 2.400e-01 -7.690e-01
 8.800e-01 2.400e-01 -6.832e-01
 9.000e-01 2.400e-01 -5.866e-01
 9.200e-01 2.400e-01 -4.808e-01
 9.400e-01 2.400e-01 -3.674e-01
 9.600e-01 2.400e-01 -2.482e-01
 9.800e-01 2.400e-01 -1.251e-01
 0.000e+00 2.600e-01 3.600e-06
 2.000e-02 2.600e-01 1.251e-01
 4.000e-02 2.600e-01 2.482e-01
 6.000e-02 2.600e-01 3.674e-01
 8.000e-02 2.600e-01 4.808e-01
 1.000e-01 2.600e-01 5.866e-01
 1.200e-01 2.600e-01 6.832e-01
 1.400e-01 2.600e-01 7.690e-01
 1.600e-01 2.600e-01 8.427e-01
 1.800e-01 2.600e-01 9.031e-01
 2.000e-01 2.600e-01 9.492e-01
 2.200e-01 2.600e-01 9.804e-01
 2.400e-01 2.600e-01 9.961e-01
 2.600e-01 2.600e-01 9.961e-01
 2.800e-01 2.600e-01 9.804e-01
 3.000e-01 2.600e-01 9.492e-01
 3.200e-01 2.600e-01 9.031e-01
 3.400e-01 2.600e-01 8.427e-01
 3.600e-01 2.600e-01 7.690e-01
 3.800e-01 2.600e-01 6.832e-01
 4.000e-01 2.600e-01 5.866e-01
 4.200e-01 2.600e-01 4.808e-01
 4.400e-01 2.600e-01 3.674e-01
 4.600e-01 2.600e-01 2.482e-01
 4.800e-01 2.600e-01 1.251e-01
 5.000e-01 2.600e-01 -4.977e-06
 5.200e-01 2.600e-01 -1.251e-01
 5.400e-01 2.600e-01 -2.482e-01
 5.600e-01 2.600e-01 -3.674e-01
 5.800e-01 2.600e-01 -4.808e-01
 6.000e-01 2.600e-01 -5.866e-01
 6.200e-01 2.600e-01 -6.832e-01
 6.400e-01 2.600e-01 -7.690e-01
 6.600e-01 2.600e-01 -8.426e-01
 6.800e-01 2.600e-01 -9.030e-01
 7.000e-01 2.600e-01 -9.492e-01
 7.200e-01 2.600e-01 -9.803e-01
 7.400e-01 2.600e-01 -9.960e-01
 7.600e-01 2.600e-01 -9.960e-01
 7.800e-01 2.600e-01 -9.803e-01
 8.000e-01 2.600e-01 -9.492e-01
 8.200e-01 2.600e-01 -9.030e-01
 8.400e-01 2.600e-01 -8.426e-01
 8.600e-01 2.600e-01 -7.690e-01
 8.800e-01 2.600e-01 -6.832e-01
 9.000e-01 2.600e-01 -5.866e-01
 9.200e-01 2.600e-01 -4.808e-01
 9.400e-01 2.600e-01 -3.674e-01
 9.600e-01 2.600e-01 -2.482e-01
 9.800e-01 2.600e-01 -1.251e-01
 0.000e+00 2.800e-01 3.637e-06
 2.000e-02 2.800e-01 1.231e-01
 4.000e-02 2.800e-01 2.443e-01
 6.000e-02 2.800e-01 3.616e-01
 8.000e-02 2.800e-01 4.732e-01
 1.000e-01 2.800e-01 5.774e-01
 1.200e-01 2.800e-01 6.724e-01
 1.400e-01 2.800e-01 7.569e-01
 1.600e-01 2.800e-01 8.294e-01
 1.800e-01 2.800e-01 8.888e-01
 2.000e-01 2.800e-01 9.342e-01
 2.200e-01 2.800e-01 9.649e-01
 2.400e-01 2.800e-01 9.804e-01
 2.600e-01 2.800e-01 9.804e-01
 2.800e-01 2.800e-01 9.649e-01
 3.000e-01 2.800e-01 9.342e-01
 3.200e-01 2.800e-01 8.888e-01
 3.400e-01 2.800e-01 8.294e-01
 3.600e-01 2.800e-01 7.569e-01
 3.800e-01 2.800e-01 6.724e-01
 4.000e-01 2.800e-01 5.774e-01
 4.200e-01 2.800e-01 4.732e-01
 4.400e-01 2.800e-01 3.616e-01
 4.600e-01 2.800e-01 2.443e-01
 4.800e-01 2.800e-01 1.231e-01
 5.000e-01 2.800e-01 -2.360e-05
 5.200e-01 2.800e-01 -1.231e-01
 5.400e-01 2.800e-01 -2.443e-01
 5.600e-01 2.800e-01 -3.616e-01
 5.800e-01 2.800e-01 -4.732e-01
 6.000e-01 2.800e-01 -5.774e-01
 6.200e-01 2.800e-01 -6.724e-01
 6.400e-01 2.800e-01 -7.569e-01
 6.600e-01 2.800e-01 -8.294e-01
 6.800e-01 2.800e-01 -8.888e-01
 7.000e-01 2.800e-01 -9.342e-01
 7.200e-01 2.800e-01 -9.649e-01
 7.400e-01 2.800e-01 -9.803e-01
 7.600e-01 2.800e-01 -9.803e-01
 7.800e-01 2.800e-01 -9.649e-01
 8.000e-01 2.800e-01 -9.342e-01
 8.200e-01 2.800e-01 -8.888e-01
 8.400e-01 2.800e-01 -8.294e-01
 8.600e-01 2.800e-01 -7.569e-01
 8.800e-01 2.800e-01 -6.724e-01
 9.000e-01 2.800e-01 -5.774e-01
 9.200e-01 2.800e-01 -4.732e-01
 9.400e-01 2.800e-01 -3.616e-01
 9.600e-01 2.800e-01 -2.443e-01
 9.800e-01 2.800e-01 -1.231e-01
 0.000e+00 3.000e-01 3.665e-06
 2.000e-02 3.000e-01 1.192e-01
 4.000e-02 3.000e-01 2.365e-01
 6.000e-02 3.000e-01 3.501e-01
 8.000e-02 3.000e-01 4.582e-01
 1.000e-01 3.000e-01 5.590e-01
 1.200e-01 3.000e-01 6.511e-01
 1.400e-01 3.000e-01 7.328e-01
 1.600e-01 3.000e-01 8.030e-01
 1.800e-01 3.000e-01 8.606e-01
 2.000e-01 3.000e-01 9.045e-01
 2.200e-01 3.000e-01 9.342e-01
 2.400e-01 3.000e-01 9.492e-01
 2.600e-01 3.000e-01 9.492e-01
 2.800e-01 3.000e-01 9.342e-01
 3.000e-01 3.000e-01 9.045e-01
 3.200e-01 3.000e-01 8.606e-01
 3.400e-01 3.000e-01 8.030e-01
 3.600e-01 3.000e-01 7.328e-01
 3.800e-01 3.000e-01 6.510e-01
 4.000e-01 3.000e-01 5.590e-01
 4.200e-01 3.000e-01 4.581e-01
 4.400e-01 3.000e-01 3.501e-01
 4.600e-01 3.000e-01 2.365e-01
 4.800e-01 3.000e-01 1.191e-01
 5.000e-01 3.000e-01 -5.195e-05
 5.200e-01 3.000e-01 -1.192e-01
 5.400e-01 3.000e-01 -2.366e-01
 5.600e-01 3.000e-01 -3.501e-01
 5.800e-01 3.000e-01 -4.582e-01
 6.000e-01 3.000e-01 -5.590e-01
 6.200e-01 3.000e-01 -6.510e-01
 6.400e-01 3.000e-01 -7.328e-01
 6.600e-01 3.000e-01 -8.030e-01
 6.800e-01 3.000e-01 -8.605e-01
 7.000e-01 3.000e-01 -9.045e-01
 7.200e-01 3.000e-01 -9.342e-01
 7.400e-01 3.000e-01 -9.492e-01
 7.600e-01 3.000e-01 -9.492e-01
 7.800e-01 3.000e-01 -9.342e-01
 8.000e-01 3.000e-01 -9.045e-01
 8.200e-01 3.000e-01 -8.605e-01
 8.400e-01 3.000e-01 -8.030e-01
 8.600e-01 3.000e-01 -7.328e-01
 8.800e-01 3.000e-01 -6.510e-01
 9.000e-01 3.000e-01 -5.590e-01
 9.200e-01 3.000e-01 -4.582e-01
 9.400e-01 3.000e-01 -3.501e-01
 9.600e-01 3.000e-01 -2.365e-01
 9.800e-01 3.000e-01 -1.192e-01
 0.000e+00 3.200e-01 3.684e-06
 2.000e-02 3.200e-01 1.134e-01
 4.000e-02 3.200e-01 2.250e-01
 6.000e-02 3.200e-01 3.331e-01
 8.000e-02 3.200e-01 4.359e-01
 1.000e-01 3.200e-01 5.319e-01
 1.200e-01 3.200e-01 6.194e-01
 1.400e-01 3.200e-01 6.972e-01
 1.600e-01 3.200e-01 7.640e-01
 1.800e-01 3.200e-01 8.187e-01
 2.000e-01 3.200e-01 8.606e-01
 2.200e-01 3.200e-01 8.888e-01
 2.400e-01 3.200e-01 9.031e-01
 2.600e-01 3.200e-01 9.031e-01
 2.800e-01 3.200e-01 8.888e-01
 3.000e-01 3.200e-01 8.606e-01
 3.200e-01 3.200e-01 8.187e-01
 3.400e-01 3.200e-01 7.640e-01
 3.600e-01 3.200e-01 6.972e-01
 3.800e-01 3.200e-01 6.194e-01
 4.000e-01 3.200e-01 5.318e-01
 4.200e-01 3.200e-01 4.358e-01
 4.400e-01 3.200e-01 3.330e-01
 4.600e-01 3.200e-01 2.249e-01
 4.800e-01 3.200e-01 1.133e-01
 5.000e-01 3.200e-01 -9.263e-05
 5.200e-01 3.200e-01 -1.135e-01
 5.400e-01 3.200e-01 -2.251e-01
 5.600e-01 3.200e-01 -3.332e-01
 5.800e-01 3.200e-01 -4.360e-01
 6.000e-01 3.200e-01 -5.319e-01
 6.200e-01 3.200e-01 -6.194e-01
 6.400e-01 3.200e-01 -6.972e-01
 6.600e-01 3.200e-01 -7.640e-01
 6.800e-01 3.200e-01 -8.187e-01
 7.000e-01 3.200e-01 -8.605e-01
 7.200e-01 3.200e-01 -8.888e-01
 7.400e-01 3.200e-01 -9.030e-01
 7.600e-01 3.200e-01 -9.030e-01
 7.800e-01 3.200e-01 -8.888e-01
 8.000e-01 3.200e-01 -8.605e-01
 8.200e-01 3.200e-01 -8.187e-01
 8.400e-01 3.200e-01 -7.640e-01
 8.600e-01 3.200e-01 -6.972e-01
 8.800e-01 3.200e-01 -6.194e-01
 9.000e-01 3.200e-01 -5.318e-01
 9.200e-01 3.200e-01 -4.359e-01
 9.400e-01 3.200e-01 -3.331e-01
 9.600e-01 3.200e-01 -2.250e-01
 9.800e-01 3.200e-01 -1.134e-01
 0.000e+00 3.400e-01 3.694e-06
 2.000e-02 3.400e-01 1.058e-01
 4.000e-02 3.400e-01 2.100e-01
 6.000e-02 3.400e-01 3.108e-01
 8.000e-02 3.400e-01 4.068e-01
 1.000e-01 3.400e-01 4.963e-01
 1.200e-01 3.400e-01 5.780e-01
 1.400e-01 3.400e-01 6.506e-01
 1.600e-01 3.400e-01 7.129e-01
 1.800e-01 3.400e-01 7.640e-01
 2.000e-01 3.400e-01 8.030e-01
 2.200e-01 3.400e-01 8.294e-01
 2.400e-01 3.400e-01 8.427e-01
 2.600e-01 3.400e-01 8.427e-01
 2.800e-01 3.400e-01 8.294e-01
 3.000e-01 3.400e-01 8.030e-01
 3.200e-01 3.400e-01 7.640e-01
 3.400e-01 3.400e-01 7.129e-01
 3.600e-01 3.400e-01 6.505e-01
 3.800e-01 3.400e-01 5.779e-01
 4.000e-01 3.400e-01 4.962e-01
 4.200e-01 3.400e-01 4.067e-01
 4.400e-01 3.400e-01 3.107e-01
 4.600e-01 3.400e-01 2.098e-01
 4.800e-01 3.400e-01 1.057e-01
 5.000e-01 3.400e-01 -1.479e-04
 5.200e-01 3.400e-01 -1.060e-01
 5.400e-01 3.400e-01 -2.101e-01
 5.600e-01 3.400e-01 -3.109e-01
 5.800e-01 3.400e-01 -4.068e-01
 6.000e-01 3.400e-01 -4.964e-01
 6.200e-01 3.400e-01 -5.780e-01
 6.400e-01 3.400e-01 -6.506e-01
 6.600e-01 3.400e-01 -7.129e-01
 6.800e-01 3.400e-01 -7.640e-01
 7.000e-01 3.400e-01 -8.030e-01
 7.200e-01 3.400e-01 -8.294e-01
 7.400e-01 3.400e-01 -8.426e-01
 7.600e-01 3.400e-01 -8.426e-01
 7.800e-01 3.400e-01 -8.294e-01
 8.000e-01 3.400e-01 -8.030e-01
 8.200e-01 3.400e-01 -7.640e-01
 8.400e-01 3.400e-01 -7.129e-01
 8.600e-01 3.400e-01 -6.506e-01
 8.800e-01 3.400e-01 -5.780e-01
 9.000e-01 3.400e-01 -4.963e-01
 9.200e-01 3.400e-01 -4.067e-01
 9.400e-01 3.400e-01 -3.108e-01
 9.600e-01 3.400e-01 -2.100e-01
 9.800e-01 3.400e-01 -1.058e-01
 0.000e+00 3.600e-01 3.696e-06
 2.000e-02 3.600e-01 9.658e-02
 4.000e-02 3.600e-01 1.916e-01
 6.000e-02 3.600e-01 2.837e-01
 8.000e-02 3.600e-01 3.712e-01
 1.000e-01 3.600e-01 4.529e-01
 1.200e-01 3.600e-01 5.275e-01
 1.400e-01 3.600e-01 5.937e-01
 1.600e-01 3.600e-01 6.506e-01
 1.800e-01 3.600e-01 6.972e-01
 2.000e-01 3.600e-01 7.328e-01
 2.200e-01 3.600e-01 7.569e-01
 2.400e-01 3.600e-01 7.690e-01
 2.600e-01 3.600e-01 7.690e-01
 2.800e-01 3.600e-01 7.569e-01
 3.000e-01 3.600e-01 7.328e-01
 3.200e-01 3.600e-01 6.972e-01
 3.400e-01 3.600e-01 6.505e-01
 3.600e-01 3.600e-01 5.936e-01
 3.800e-01 3.600e-01 5.274e-01
 4.000e-01 3.600e-01 4.528e-01
 4.200e-01 3.600e-01 3.711e-01
 4.400e-01 3.600e-01 2.835e-01
 4.600e-01 3.600e-01 1.914e-01
 4.800e-01 3.600e-01 9.636e-02
 5.000e-01 3.600e-01 -2.191e-04
 5.200e-01 3.600e-01 -9.678e-02
 5.400e-01 3.600e-01 -1.918e-01
 5.600e-01 3.600e-01 -2.838e-01
 5.800e-01 3.600e-01 -3.713e-01
 6.000e-01 3.600e-01 -4.530e-01
 6.200e-01 3.600e-01 -5.275e-01
 6.400e-01 3.600e-01 -5.937e-01
 6.600e-01 3.600e-01 -6.506e-01
 6.800e-01 3.600e-01 -6.972e-01
 7.000e-01 3.600e-01 -7.328e-01
 7.200e-01 3.600e-01 -7.569e-01
 7.400e-01 3.600e-01 -7.690e-01
 7.600e-01 3.600e-01 -7.690e-01
 7.800e-01 3.600e-01 -7.568e-01
 8.000e-01 3.600e-01 -7.328e-01
 8.200e-01 3.600e-01 -6.972e-01
 8.400e-01 3.600e-01 -6.505e-01
 8.600e-01 3.600e-01 -5.937e-01
 8.800e-01 3.600e-01 -5.274e-01
 9.000e-01 3.600e-01 -4.529e-01
 9.200e-01 3.600e-01 -3.712e-01
 9.400e-01 3.600e-01 -2.836e-01
 9.600e-01 3.600e-01 -1.916e-01
 9.800e-01 3.600e-01 -9.657e-02
 0.000e+00 3.800e-01 3.693e-06
 2.000e-02 3.800e-01 8.580e-02
 4.000e-02 3.800e-01 1.702e-01
 6.000e-02 3.800e-01 2.520e-01
 8.000e-02 3.800e-01 3.298e-01
 1.000e-01 3.800e-01 4.024e-01
 1.200e-01 3.800e-01 4.686e-01
 1.400e-01 3.800e-01 5.275e-01
 1.600e-01 3.800e-01 5.780e-01
 1.800e-01 3.800e-01 6.194e-01
 2.000e-01 3.800e-01 6.511e-01
 2.200e-01 3.800e-01 6.724e-01
 2.400e-01 3.800e-01 6.832e-01
 2.600e-01 3.800e-01 6.832e-01
 2.800e-01 3.800e-01 6.724e-01
 3.000e-01 3.800e-01 6.510e-01
 3.200e-01 3.800e-01 6.194e-01
 3.400e-01 3.800e-01 5.779e-01
 3.600e-01 3.800e-01 5.274e-01
 3.800e-01 3.800e-01 4.685e-01
 4.000e-01 3.800e-01 4.022e-01
 4.200e-01 3.800e-01 3.296e-01
 4.400e-01 3.800e-01 2.518e-01
 4.600e-01 3.800e-01 1.700e-01
 4.800e-01 3.800e-01 8.550e-02
 5.000e-01 3.800e-01 -3.055e-04
 5.200e-01 3.800e-01 -8.609e-02
 5.400e-01 3.800e-01 -1.705e-01
 5.600e-01 3.800e-01 -2.522e-01
 5.800e-01 3.800e-01 -3.300e-01
 6.000e-01 3.800e-01 -4.025e-01
 6.200e-01 3.800e-01 -4.687e-01
 6.400e-01 3.800e-01 -5.275e-01
 6.600e-01 3.800e-01 -5.780e-01
 6.800e-01 3.800e-01 -6.194e-01
 7.000e-01 3.800e-01 -6.510e-01
 7.200e-01 3.800e-01 -6.724e-01
 7.400e-01 3.800e-01 -6.832e-01
 7.600e-01 3.800e-01 -6.832e-01
 7.800e-01 3.800e-01 -6.724e-01
 8.000e-01 3.800e-01 -6.510e-01
 8.200e-01 3.800e-01 -6.194e-01
 8.400e-01 3.800e-01 -5.780e-01
 8.600e-01 3.800e-01 -5.274e-01
 8.800e-01 3.800e-01 -4.686e-01
 9.000e-01 3.800e-01 -4.024e-01
 9.200e-01 3.800e-01 -3.298e-01
 9.400e-01 3.800e-01 -2.520e-01
 9.600e-01 3.800e-01 -1.702e-01
 9.800e-01 3.800e-01 -8.579e-02
 0.000e+00 4.000e-01 3.686e-06
 2.000e-02 4.000e-01 7.367e-02
 4.000e-02 4.000e-01 1.462e-01
 6.000e-02 4.000e-01 2.164e-01
 8.000e-02 4.000e-01 2.832e-01
 1.000e-01 4.000e-01 3.455e-01
 1.200e-01 4.000e-01 4.024e-01
 1.400e-01 4.000e-01 4.529e-01
 1.600e-01 4.000e-01 4.963e-01
 1.800e-01 4.000e-01 5.319e-01
 2.000e-01 4.000e-01 5.590e-01
 2.200e-01 4.000e-01 5.774e-01
 2.400e-01 4.000e-01 5.866e-01
 2.600e-01 4.000e-01 5.866e-01
 2.800e-01 4.000e-01 5.774e-01
 3.000e-01 4.000e-01 5.590e-01
 3.200e-01 4.000e-01 5.318e-01
 3.400e-01 4.000e-01 4.962e-01
 3.600e-01 4.000e-01 4.528e-01
 3.800e-01 4.000e-01 4.022e-01
 4.000e-01 4.000e-01 3.453e-01
 4.200e-01 4.000e-01 2.829e-01
 4.400e-01 4.000e-01 2.161e-01
 4.600e-01 4.000e-01 1.458e-01
 4.800e-01 4.000e-01 7.328e-02
 5.000e-01 4.000e-01 -4.037e-04
 5.200e-01 4.000e-01 -7.406e-02
 5.400e-01 4.000e-01 -1.465e-01
 5.600e-01 4.000e-01 -2.167e-01
 5.800e-01 4.000e-01 -2.834e-01
 6.000e-01 4.000e-01 -3.457e-01
 6.200e-01 4.000e-01 -4.025e-01
 6.400e-01 4.000e-01 -4.530e-01
 6.600e-01 4.000e-01 -4.964e-01
 6.800e-01 4.000e-01 -5.319e-01
 7.000e-01 4.000e-01 -5.590e-01
 7.200e-01 4.000e-01 -5.774e-01
 7.400e-01 4.000e-01 -5.866e-01
 7.600e-01 4.000e-01 -5.866e-01
 7.800e-01 4.000e-01 -5.774e-01
 8.000e-01 4.000e-01 -5.590e-01
 8.200e-01 4.000e-01 -5.318e-01
 8.400e-01 4.000e-01 -4.963e-01
 8.600e-01 4.000e-01 -4.529e-01
 8.800e-01 4.000e-01 -4.024e-01
 9.000e-01 4.000e-01 -3.455e-01
 9.200e-01 4.000e-01 -2.832e-01
 9.400e-01 4.000e-01 -2.164e-01
 9.600e-01 4.000e-01 -1.462e-01
 9.800e-01 4.000e-01 -7.366e-02
 0.000e+00 4.200e-01 3.676e-06
 2.000e-02 4.200e-01 6.038e-02
 4.000e-02 4.200e-01 1.198e-01
 6.000e-02 4.200e-01 1.774e-01
 8.000e-02 4.200e-01 2.321e-01
 1.000e-01 4.200e-01 2.832e-01
 1.200e-01 4.200e-01 3.298e-01
 1.400e-01 4.200e-01 3.712e-01
 1.600e-01 4.200e-01 4.068e-01
 1.800e-01 4.200e-01 4.359e-01
 2.000e-01 4.200e-01 4.582e-01
 2.200e-01 4.200e-01 4.732e-01
 2.400e-01 4.200e-01 4.808e-01
 2.600e-01 4.200e-01 4.808e-01
 2.800e-01 4.200e-01 4.732e-01
 3.000e-01 4.200e-01 4.581e-01
 3.200e-01 4.200e-01 4.358e-01
 3.400e-01 4.200e-01 4.067e-01
 3.600e-01 4.200e-01 3.711e-01
 3.800e-01 4.200e-01 3.296e-01
 4.000e-01 4.200e-01 2.829e-01
 4.200e-01 4.200e-01 2.318e-01
 4.400e-01 4.200e-01 1.769e-01
 4.600e-01 4.200e-01 1.194e-01
 4.800e-01 4.200e-01 5.989e-02
 5.000e-01 4.200e-01 -5.073e-04
 5.200e-01 4.200e-01 -6.087e-02
 5.400e-01 4.200e-01 -1.203e-01
 5.600e-01 4.200e-01 -1.777e-01
 5.800e-01 4.200e-01 -2.324e-01
 6.000e-01 4.200e-01 -2.834e-01
 6.200e-01 4.200e-01 -3.300e-01
 6.400e-01 4.200e-01 -3.713e-01
 6.600e-01 4.200e-01 -4.068e-01
 6.800e-01 4.200e-01 -4.360e-01
 7.000e-01 4.200e-01 -4.582e-01
 7.200e-01 4.200e-01 -4.732e-01
 7.400e-01 4.200e-01 -4.808e-01
 7.600e-01 4.200e-01 -4.808e-01
 7.800e-01 4.200e-01 -4.732e-01
 8.000e-01 4.200e-01 -4.582e-01
 8.200e-01 4.200e-01 -4.359e-01
 8.400e-01 4.200e-01 -4.067e-01
 8.600e-01 4.200e-01 -3.712e-01
 8.800e-01 4.200e-01 -3.298e-01
 9.000e-01 4.200e-01 -2.832e-01
 9.200e-01 4.200e-01 -2.321e-01
 9.400e-01 4.200e-01 -1.773e-01
 9.600e-01 4.200e-01 -1.198e-01
 9.800e-01 4.200e-01 -6.037e-02
 0.000e+00 4.400e-01 3.666e-06
 2.000e-02 4.400e-01 4.614e-02
 4.000e-02 4.400e-01 9.156e-02
 6.000e-02 4.400e-01 1.355e-01
 8.000e-02 4.400e-01 1.774e-01
 1.000e-01 4.400e-01 2.164e-01
 1.200e-01 4.400e-01 2.520e-01
 1.400e-01 4.400e-01 2.837e-01
 1.600e-01 4.400e-01 3.108e-01
 1.800e-01 4.400e-01 3.331e-01
 2.000e-01 4.400e-01 3.501e-01
 2.200e-01 4.400e-01 3.616e-01
 2.400e-01 4.400e-01 3.674e-01
 2.600e-01 4.400e-01 3.674e-01
 2.800e-01 4.400e-01 3.616e-01
 3.000e-01 4.400e-01 3.501e-01
 3.200e-01 4.400e-01 3.330e-01
 3.400e-01 4.400e-01 3.107e-01
 3.600e-01 4.400e-01 2.835e-01
 3.800e-01 4.400e-01 2.518e-01
 4.000e-01 4.400e-01 2.161e-01
 4.200e-01 4.400e-01 1.769e-01
 4.400e-01 4.400e-01 1.350e-01
 4.600e-01 4.400e-01 9.100e-02
 4.800e-01 4.400e-01 4.555e-02
 5.000e-01 4.400e-01 -6.065e-04
 5.200e-01 4.400e-01 -4.673e-02
 5.400e-01 4.400e-01 -9.210e-02
 5.600e-01 4.400e-01 -1.360e-01
 5.800e-01 4.400e-01 -1.777e-01
 6.000e-01 4.400e-01 -2.167e-01
 6.200e-01 4.400e-01 -2.522e-01
 6.400e-01 4.400e-01 -2.838e-01
 6.600e-01 4.400e-01 -3.109e-01
 6.800e-01 4.400e-01 -3.332e-01
 7.000e-01 4.400e-01 -3.501e-01
 7.200e-01 4.400e-01 -3.616e-01
 7.400e-01 4.400e-01 -3.674e-01
 7.600e-01 4.400e-01 -3.674e-01
 7.800e-01 4.400e-01 -3.616e-01
 8.000e-01 4.400e-01 -3.501e-01
 8.200e-01 4.400e-01 -3.331e-01
 8.400e-01 4.400e-01 -3.108e-01
 8.600e-01 4.400e-01 -2.836e-01
 8.800e-01 4.400e-01 -2.520e-01
 9.000e-01 4.400e-01 -2.164e-01
 9.200e-01 4.400e-01 -1.773e-01
 9.400e-01 4.400e-01 -1.355e-01
 9.600e-01 4.400e-01 -9.154e-02
 9.800e-01 4.400e-01 -4.613e-02
 0.000e+00 4.600e-01 3.657e-06
 2.000e-02 4.600e-01 3.117e-02
 4.000e-02 4.600e-01 6.185e-02
 6.000e-02 4.600e-01 9.156e-02
 8.000e-02 4.600e-01 1.198e-01
 1.000e-01 4.600e-01 1.462e-01
 1.200e-01 4.600e-01 1.703e-01
 1.400e-01 4.600e-01 1.916e-01
 1.600e-01 4.600e-01 2.100e-01
 1.800e-01 4.600e-01 2.250e-01
 2.000e-01 4.600e-01 2.365e-01
 2.200e-01 4.600e-01 2.443e-01
 2.400e-01 4.600e-01 2.482e-01
 2.600e-01 4.600e-01 2.482e-01
 2.800e-01 4.600e-01 2.443e-01
 3.000e-01 4.600e-01 2.365e-01
 3.200e-01 4.600e-01 2.249e-01
 3.400e-01 4.600e-01 2.098e-01
 3.600e-01 4.600e-01 1.914e-01
 3.800e-01 4.600e-01 1.700e-01
 4.000e-01 4.600e-01 1.458e-01
 4.200e-01 4.600e-01 1.194e-01
 4.400e-01 4.600e-01 9.100e-02
 4.600e-01 4.600e-01 6.123e-02
 4.800e-01 4.600e-01 3.050e-02
 5.000e-01 4.600e-01 -6.899e-04
 5.200e-01 4.600e-01 -3.184e-02
 5.400e-01 4.600e-01 -6.247e-02
 5.600e-01 4.600e-01 -9.210e-02
 5.800e-01 4.600e-01 -1.203e-01
 6.000e-01 4.600e-01 -1.465e-01
 6.200e-01 4.600e-01 -1.705e-01
 6.400e-01 4.600e-01 -1.918e-01
 6.600e-01 4.600e-01 -2.101e-01
 6.800e-01 4.600e-01 -2.251e-01
 7.000e-01 4.600e-01 -2.366e-01
 7.200e-01 4.600e-01 -2.443e-01
 7.400e-01 4.600e-01 -2.482e-01
 7.600e-01 4.600e-01 -2.482e-01
 7.800e-01 4.600e-01 -2.443e-01
 8.000e-01 4.600e-01 -2.365e-01
 8.200e-01 4.600e-01 -2.250e-01
 8.400e-01 4.600e-01 -2.100e-01
 8.600e-01 4.600e-01 -1.916e-01
 8.800e-01 4.600e-01 -1.702e-01
 9.000e-01 4.600e-01 -1.462e-01
 9.200e-01 4.600e-01 -1.198e-01
 9.400e-01 4.600e-01 -9.154e-02
 9.600e-01 4.600e-01 -6.184e-02
 9.800e-01 4.600e-01 -3.116e-02
 0.000e+00 4.800e-01 3.651e-06
 2.000e-02 4.800e-01 1.571e-02
 4.000e-02 4.800e-01 3.118e-02
 6.000e-02 4.800e-01 4.615e-02
 8.000e-02 4.800e-01 6.039e-02
 1.000e-01 4.800e-01 7.368e-02
 1.200e-01 4.800e-01 8.581e-02
 1.400e-01 4.800e-01 9.659e-02
 1.600e-01 4.800e-01 1.058e-01
 1.800e-01 4.800e-01 1.134e-01
 2.000e-01 4.800e-01 1.192e-01
 2.200e-01 4.800e-01 1.231e-01
 2.400e-01 4.800e-01 1.251e-01
 2.600e-01 4.800e-01 1.251e-01
 2.800e-01 4.800e-01 1.231e-01
 3.000e-01 4.800e-01 1.191e-01
 3.200e-01 4.800e-01 1.133e-01
 3.400e-01 4.800e-01 1.057e-01
 3.600e-01 4.800e-01 9.636e-02
 3.800e-01 4.800e-01 8.550e-02
 4.000e-01 4.800e-01 7.328e-02
 4.200e-01 4.800e-01 5.989e-02
 4.400e-01 4.800e-01 4.555e-02
 4.600e-01 4.800e-01 3.050e-02
 4.800e-01 4.800e-01 1.498e-02
 5.000e-01 4.800e-01 -7.460e-04
 5.200e-01 4.800e-01 -1.644e-02
 5.400e-01 4.800e-01 -3.184e-02
 5.600e-01 4.800e-01 -4.673e-02
 5.800e-01 4.800e-01 -6.087e-02
 6.000e-01 4.800e-01 -7.406e-02
 6.200e-01 4.800e-01 -8.609e-02
 6.400e-01 4.800e-01 -9.678e-02
 6.600e-01 4.800e-01 -1.060e-01
 6.800e-01 4.800e-01 -1.135e-01
 7.000e-01 4.800e-01 -1.192e-01
 7.200e-01 4.800e-01 -1.231e-01
 7.400e-01 4.800e-01 -1.251e-01
 7.600e-01 4.800e-01 -1.251e-01
 7.800e-01 4.800e-01 -1.231e-01
 8.000e-01 4.800e-01 -1.192e-01
 8.200e-01 4.800e-01 -1.134e-01
 8.400e-01 4.800e-01 -1.058e-01
 8.600e-01 4.800e-01 -9.656e-02
 8.800e-01 4.800e-01 -8.578e-02
 9.000e-01 4.800e-01 -7.366e-02
 9.200e-01 4.800e-01 -6.037e-02
 9.400e-01 4.800e-01 -4.613e-02
 9.600e-01 4.800e-01 -3.116e-02
 9.800e-01 4.800e-01 -1.570e-02
 0.000e+00 5.000e-01 3.649e-06
 2.000e-02 5.000e-01 4.940e-06
 4.000e-02 5.000e-01 6.309e-06
 6.000e-02 5.000e-01 7.782e-06
 8.000e-02 5.000e-01 9.369e-06
 1.000e-01 5.000e-01 1.105e-05
 1.200e-01 5.000e-01 1.277e-05
 1.400e-01 5.000e-01 1.439e-05
 1.600e-01 5.000e-01 1.569e-05
 1.800e-01 5.000e-01 1.629e-05
 2.000e-01 5.000e-01 1.559e-05
 2.200e-01 5.000e-01 1.271e-05
 2.400e-01 5.000e-01 6.419e-06
 2.600e-01 5.000e-01 -4.977e-06
 2.800e-01 5.000e-01 -2.360e-05
 3.000e-01 5.000e-01 -5.195e-05
 3.200e-01 5.000e-01 -9.263e-05
 3.400e-01 5.000e-01 -1.479e-04
 3.600e-01 5.000e-01 -2.191e-04
 3.800e-01 5.000e-01 -3.055e-04
 4.000e-01 5.000e-01 -4.037e-04
 4.200e-01 5.000e-01 -5.073e-04
 4.400e-01 5.000e-01 -6.065e-04
 4.600e-01 5.000e-01 -6.899e-04
 4.800e-01 5.000e-01 -7.460e-04
 5.000e-01 5.000e-01 -7.659e-04
 5.200e-01 5.000e-01 -7.460e-04
 5.400e-01 5.000e-01 -6.899e-04
 5.600e-01 5.000e-01 -6.065e-04
 5.800e-01 5.000e-01 -5.073e-04
 6.000e-01 5.000e-01 -4.037e-04
 6.200e-01 5.000e-01 -3.055e-04
 6.400e-01 5.000e-01 -2.191e-04
 6.600e-01 5.000e-01 -1.479e-04
 6.800e-01 5.000e-01 -9.263e-05
 7.000e-01 5.000e-01 -5.195e-05
 7.200e-01 5.000e-01 -2.360e-05
 7.400e-01 5.000e-01 -4.977e-06
 7.600e-01 5.000e-01 6.419e-06
 7.800e-01 5.000e-01 1.271e-05
 8.000e-01 5.000e-01 1.559e-05
 8.200e-01 5.000e-01 1.629e-05
 8.400e-01 5.000e-01 1.569e-05
 8.600e-01 5.000e-01 1.439e-05
 8.800e-01 5.000e-01 1.277e-05
 9.000e-01 5.000e-01 1.105e-05
 9.200e-01 5.000e-01 9.369e-06
 9.400e-01 5.000e-01 7.782e-06
 9.600e-01 5.000e-01 6.309e-06
 9.800e-01 5.000e-01 4.940e-06
 0.000e+00 5.200e-01 3.651e-06
 2.000e-02 5.200e-01 -1.570e-02
 4.000e-02 5.200e-01 -3.116e-02
 6.000e-02 5.200e-01 -4.613e-02
 8.000e-02 5.200e-01 -6.037e-02
 1.000e-01 5.200e-01 -7.366e-02
 1.200e-01 5.200e-01 -8.578e-02
 1.400e-01 5.200e-01 -9.656e-02
 1.600e-01 5.200e-01 -1.058e-01
 1.800e-01 5.200e-01 -1.134e-01
 2.000e-01 5.200e-01 -1.192e-01
 2.200e-01 5.200e-01 -1.231e-01
 2.400e-01 5.200e-01 -1.251e-01
 2.600e-01 5.200e-01 -1.251e-01
 2.800e-01 5.200e-01 -1.231e-01
 3.000e-01 5.200e-01 -1.192e-01
 3.200e-01 5.200e-01 -1.135e-01
 3.400e-01 5.200e-01 -1.060e-01
 3.600e-01 5.200e-01 -9.678e-02
 3.800e-01 5.200e-01 -8.609e-02
 4.000e-01 5.200e-01 -7.406e-02
 4.200e-01 5.200e-01 -6.087e-02
 4.400e-01 5.200e-01 -4.673e-02
 4.600e-01 5.200e-01 -3.184e-02
 4.800e-01 5.200e-01 -1.644e-02
 5.000e-01 5.200e-01 -7.460e-04
 5.200e-01 5.200e-01 1.498e-02
 5.400e-01 5.200e-01 3.050e-02
 5.600e-01 5.200e-01 4.555e-02
 5.800e-01 5.200e-01 5.989e-02
 6.000e-01 5.200e-01 7.328e-02
 6.200e-01 5.200e-01 8.550e-02
 6.400e-01 5.200e-01 9.636e-02
 6.600e-01 5.200e-01 1.057e-01
 6.800e-01 5.200e-01 1.133e-01
 7.000e-01 5.200e-01 1.191e-01
 7.200e-01 5.200e-01 1.231e-01
 7.400e-01 5.200e-01 1.251e-01
 7.600e-01 5.200e-01 1.251e-01
 7.800e-01 5.200e-01 1.231e-01
 8.000e-01 5.200e-01 1.192e-01
 8.200e-01 5.200e-01 1.134e-01
 8.400e-01 5.200e-01 1.058e-01
 8.600e-01 5.200e-01 9.659e-02
 8.800e-01 5.200e-01 8.581e-02
 9.000e-01 5.200e-01 7.368e-02
 9.200e-01 5.200e-01 6.039e-02
 9.400e-01 5.200e-01 4.615e-02
 9.600e-01 5.200e-01 3.118e-02
 9.800e-01 5.200e-01 1.571e-02
 0.000e+00 5.400e-01 3.657e-06
 2.000e-02 5.400e-01 -3.116e-02
 4.000e-02 5.400e-01 -6.184e-02
 6.000e-02 5.400e-01 -9.154e-02
 8.000e-02 5.400e-01 -1.198e-01
 1.000e-01 5.400e-01 -1.462e-01
 1.200e-01 5.400e-01 -1.702e-01
 1.400e-01 5.400e-01 -1.916e-01
 1.600e-01 5.400e-01 -2.100e-01
 1.800e-01 5.400e-01 -2.250e-01
 2.000e-01 5.400e-01 -2.365e-01
 2.200e-01 5.400e-01 -2.443e-01
 2.400e-01 5.400e-01 -2.482e-01
 2.600e-01 5.400e-01 -2.482e-01
 2.800e-01 5.400e-01 -2.443e-01
 3.000e-01 5.400e-01 -2.366e-01
 3.200e-01 5.400e-01 -2.251e-01
 3.400e-01 5.400e-01 -2.101e-01
 3.600e-01 5.400e-01 -1.918e-01
 3.800e-01 5.400e-01 -1.705e-01
 4.000e-01 5.400e-01 -1.465e-01
 4.200e-01 5.400e-01 -1.203e-01
 4.400e-01 5.400e-01 -9.210e-02
 4.600e-01 5.400e-01 -6.247e-02
 4.800e-01 5.400e-01 -3.184e-02
 5.000e-01 5.400e-01 -6.899e-04
 5.200e-01 5.400e-01 3.050e-02
 5.400e-01 5.400e-01 6.123e-02
 5.600e-01 5.400e-01 9.100e-02
 5.800e-01 5.400e-01 1.194e-01
 6.000e-01 5.400e-01 1.458e-01
 6.200e-01 5.400e-01 1.700e-01
 6.400e-01 5.400e-01 1.914e-01
 6.600e-01 5.400e-01 2.098e-01
 6.800e-01 5.400e-01 2.249e-01
 7.000e-01 5.400e-01 2.365e-01
 7.200e-01 5.400e-01 2.443e-01
 7.400e-01 5.400e-01 2.482e-01
 7.600e-01 5.400e-01 2.482e-01
 7.800e-01 5.400e-01 2.443e-01
 8.000e-01 5.400e-01 2.365e-01
 8.200e-01 5.400e-01 2.250e-01
 8.400e-01 5.400e-01 2.100e-01
 8.600e-01 5.400e-01 1.916e-01
 8.800e-01 5.400e-01 1.703e-01
 9.000e-01 5.400e-01 1.462e-01
 9.200e-01 5.400e-01 1.198e-01
 9.400e-01 5.400e-01 9.156e-02
 9.600e-01 5.400e-01 6.185e-02
 9.800e-01 5.400e-01 3.117e-02
 0.000e+00 5.600e-01 3.666e-06
 2.000e-02 5.600e-01 -4.613e-02
 4.000e-02 5.600e-01 -9.154e-02
 6.000e-02 5.600e-01 -1.355e-01
 8.000e-02 5.600e-01 -1.773e-01
 1.000e-01 5.600e-01 -2.164e-01
 1.200e-01 5.600e-01 -2.520e-01
 1.400e-01 5.600e-01 -2.836e-01
 1.600e-01 5.600e-01 -3.108e-01
 1.800e-01 5.600e-01 -3.331e-01
 2.000e-01 5.600e-01 -3.501e-01
 2.200e-01 5.600e-01 -3.616e-01
 2.400e-01 5.600e-01 -3.674e-01
 2.600e-01 5.600e-01 -3.674e-01
 2.800e-01 5.600e-01 -3.616e-01
 3.000e-01 5.600e-01 -3.501e-01
 3.200e-01 5.600e-01 -3.332e-01
 3.400e-01 5.600e-01 -3.109e-01
 3.600e-01 5.600e-01 -2.838e-01
 3.800e-01 5.600e-01 -2.522e-01
 4.000e-01 5.600e-01 -2.167e-01
 4.200e-01 5.600e-01 -1.777e-01
 4.400e-01 5.600e-01 -1.360e-01
 4.600e-01 5.600e-01 -9.210e-02
 4.800e-01 5.600e-01 -4.673e-02
 5.000e-01 5.600e-01 -6.065e-04
 5.200e-01 5.600e-01 4.555e-02
 5.400e-01 5.600e-01 9.100e-02
 5.600e-01 5.600e-01 1.350e-01
 5.800e-01 5.600e-01 1.769e-01
 6.000e-01 5.600e-01 2.161e-01
 6.200e-01 5.600e-01 2.518e-01
 6.400e-01 5.600e-01 2.835e-01
 6.600e-01 5.600e-01 3.107e-01
 6.800e-01 5.600e-01 3.330e-01
 7.000e-01 5.600e-01 3.501e-01
 7.200e-01 5.600e-01 3.616e-01
 7.400e-01 5.600e-01 3.674e-01
 7.600e-01 5.600e-01 3.674e-01
 7.800e-01 5.600e-01 3.616e-01
 8.000e-01 5.600e-01 3.501e-01
 8.200e-01 5.600e-01 3.331e-01
 8.400e-01 5.600e-01 3.108e-01
 8.600e-01 5.600e-01 2.837e-01
 8.800e-01 5.600e-01 2.520e-01
 9.000e-01 5.600e-01 2.164e-01
 9.200e-01 5.600e-01 1.774e-01
 9.400e-01 5.600e-01 1.355e-01
 9.600e-01 5.600e-01 9.156e-02
 9.800e-01 5.600e-01 4.614e-02
 0.000e+00 5.800e-01 3.676e-06
 2.000e-02 5.800e-01 -6.037e-02
 4.000e-02 5.800e-01 -1.198e-01
 6.000e-02 5.800e-01 -1.773e-01
 8.000e-02 5.800e-01 -2.321e-01
 1.000e-01 5.800e-01 -2.832e-01
 1.200e-01 5.800e-01 -3.298e-01
 1.400e-01 5.800e-01 -3.712e-01
 1.600e-01 5.800e-01 -4.067e-01
 1.800e-01 5.800e-01 -4.359e-01
 2.000e-01 5.800e-01 -4.582e-01
 2.200e-01 5.800e-01 -4.732e-01
 2.400e-01 5.800e-01 -4.808e-01
 2.600e-01 5.800e-01 -4.808e-01
 2.800e-01 5.800e-01 -4.732e-01
 3.000e-01 5.800e-01 -4.582e-01
 3.200e-01 5.800e-01 -4.360e-01
 3.400e-01 5.800e-01 -4.068e-01
 3.600e-01 5.800e-01 -3.713e-01
 3.800e-01 5.800e-01 -3.300e-01
 4.000e-01 5.800e-01 -2.834e-01
 4.200e-01 5.800e-01 -2.324e-01
 4.400e-01 5.800e-01 -1.777e-01
 4.600e-01 5.800e-01 -1.203e-01
 4.800e-01 5.800e-01 -6.087e-02
 5.000e-01 5.800e-01 -5.073e-04
 5.200e-01 5.800e-01 5.989e-02
 5.400e-01 5.800e-01 1.194e-01
 5.600e-01 5.800e-01 1.769e-01
 5.800e-01 5.800e-01 2.318e-01
 6.000e-01 5.800e-01 2.829e-01
 6.200e-01 5.800e-01 3.296e-01
 6.400e-01 5.800e-01 3.711e-01
 6.600e-01 5.800e-01 4.067e-01
 6.800e-01 5.800e-01 4.358e-01
 7.000e-01 5.800e-01 4.581e-01
 7.200e-01 5.800e-01 4.732e-01
 7.400e-01 5.800e-01 4.808e-01
 7.600e-01 5.800e-01 4.808e-01
 7.800e-01 5.800e-01 4.732e-01
 8.000e-01 5.800e-01 4.582e-01
 8.200e-01 5.800e-01 4.359e-01
 8.400e-01 5.800e-01 4.068e-01
 8.600e-01 5.800e-01 3.712e-01
 8.800e-01 5.800e-01 3.298e-01
 9.000e-01 5.800e-01 2.832e-01
 9.200e-01 5.800e-01 2.321e-01
 9.400e-01 5.800e-01 1.774e-01
 9.600e-01 5.800e-01 1.198e-01
 9.800e-01 5.800e-01 6.038e-02
 0.000e+00 6.000e-01 3.686e-06
 2.000e-02 6.000e-01 -7.366e-02
 4.000e-02 6.000e-01 -1.462e-01
 6.000e-02 6.000e-01 -2.164e-01
 8.000e-02 6.000e-01 -2.832e-01
 1.000e-01 6.000e-01 -3.455e-01
 1.200e-01 6.000e-01 -4.024e-01
 1.400e-01 6.000e-01 -4.529e-01
 1.600e-01 6.000e-01 -4.963e-01
 1.800e-01 6.000e-01 -5.318e-01
 2.000e-01 6.000e-01 -5.590e-01
 2.200e-01 6.000e-01 -5.774e-01
 2.400e-01 6.000e-01 -5.866e-01
 2.600e-01 6.000e-01 -5.866e-01
 2.800e-01 6.000e-01 -5.774e-01
 3.000e-01 6.000e-01 -5.590e-01
 3.200e-01 6.000e-01 -5.319e-01
 3.400e-01 6.000e-01 -4.964e-01
 3.600e-01 6.000e-01 -4.530e-01
 3.800e-01 6.000e-01 -4.025e-01
 4.000e-01 6.000e-01 -3.457e-01
 4.200e-01 6.000e-01 -2.834e-01
 4.400e-01 6.000e-01 -2.167e-01
 4.600e-01 6.000e-01 -1.465e-01
 4.800e-01 6.000e-01 -7.406e-02
 5.000e-01 6.000e-01 -4.037e-04
 5.200e-01 6.000e-01 7.328e-02
 5.400e-01 6.000e-01 1.458e-01
 5.600e-01 6.000e-01 2.161e-01
 5.800e-01 6.000e-01 2.829e-01
 6.000e-01 6.000e-01 3.453e-01
 6.200e-01 6.000e-01 4.022e-01
 6.400e-01 6.000e-01 4.528e-01
 6.600e-01 6.000e-01 4.962e-01
 6.800e-01 6.000e-01 5.318e-01
 7.000e-01 6.000e-01 5.590e-01
 7.200e-01 6.000e-01 5.774e-01
 7.400e-01 6.000e-01 5.866e-01
 7.600e-01 6.000e-01 5.866e-01
 7.800e-01 6.000e-01 5.774e-01
 8.000e-01 6.000e-01 5.590e-01
 8.200e-01 6.000e-01 5.319e-01
 8.400e-01 6.000e-01 4.963e-01
 8.600e-01 6.000e-01 4.529e-01
 8.800e-01 6.000e-01 4.024e-01
 9.000e-01 6.000e-01 3.455e-01
 9.200e-01 6.000e-01 2.832e-01
 9.400e-01 6.000e-01 2.164e-01
 9.600e-01 6.000e-01 1.462e-01
 9.800e-01 6.000e-01 7.367e-02
 0.000e+00 6.200e-01 3.693e-06
 2.000e-02 6.200e-01 -8.579e-02
 4.000e-02 6.200e-01 -1.702e-01
 6.000e-02 6.200e-01 -2.520e-01
 8.000e-02 6.200e-01 -3.298e-01
 1.000e-01 6.200e-01 -4.024e-01
 1.200e-01 6.200e-01 -4.686e-01
 1.400e-01 6.200e-01 -5.274e-01
 1.600e-01 6.200e-01 -5.780e-01
 1.800e-01 6.200e-01 -6.194e-01
 2.000e-01 6.200e-01 -6.510e-01
 2.200e-01 6.200e-01 -6.724e-01
 2.400e-01 6.200e-01 -6.832e-01
 2.600e-01 6.200e-01 -6.832e-01
 2.800e-01 6.200e-01 -6.724e-01
 3.000e-01 6.200e-01 -6.510e-01
 3.200e-01 6.200e-01 -6.194e-01
 3.400e-01 6.200e-01 -5.780e-01
 3.600e-01 6.200e-01 -5.275e-01
 3.800e-01 6.200e-01 -4.687e-01
 4.000e-01 6.200e-01 -4.025e-01
 4.200e-01 6.200e-01 -3.300e-01
 4.400e-01 6.200e-01 -2.522e-01
 4.600e-01 6.200e-01 -1.705e-01
 4.800e-01 6.200e-01 -8.609e-02
 5.000e-01 6.200e-01 -3.055e-04
 5.200e-01 6.200e-01 8.550e-02
 5.400e-01 6.200e-01 1.700e-01
 5.600e-01 6.200e-01 2.518e-01
 5.800e-01 6.200e-01 3.296e-01
 6.000e-01 6.200e-01 4.022e-01
 6.200e-01 6.200e-01 4.685e-01
 6.400e-01 6.200e-01 5.274e-01
 6.600e-01 6.200e-01 5.779e-01
 6.800e-01 6.200e-01 6.194e-01
 7.000e-01 6.200e-01 6.510e-01
 7.200e-01 6.200e-01 6.724e-01
 7.400e-01 6.200e-01 6.832e-01
 7.600e-01 6.200e-01 6.832e-01
 7.800e-01 6.200e-01 6.724e-01
 8.000e-01 6.200e-01 6.511e-01
 8.200e-01 6.200e-01 6.194e-01
 8.400e-01 6.200e-01 5.780e-01
 8.600e-01 6.200e-01 5.275e-01
 8.800e-01 6.200e-01 4.686e-01
 9.000e-01 6.200e-01 4.024e-01
 9.200e-01 6.200e-01 3.298e-01
 9.400e-01 6.200e-01 2.520e-01
 9.600e-01 6.200e-01 1.702e-01
 9.800e-01 6.200e-01 8.580e-02
 0.000e+00 6.400e-01 3.696e-06
 2.000e-02 6.400e-01 -9.657e-02
 4.000e-02 6.400e-01 -1.916e-01
 6.000e-02 6.400e-01 -2.836e-01
 8.000e-02 6.400e-01 -3.712e-01
 1.000e-01 6.400e-01 -4.529e-01
 1.200e-01 6.400e-01 -5.274e-01
 1.400e-01 6.400e-01 -5.937e-01
 1.600e-01 6.400e-01 -6.505e-01
 1.800e-01 6.400e-01 -6.972e-01
 2.000e-01 6.400e-01 -7.328e-01
 2.200e-01 6.400e-01 -7.568e-01
 2.400e-01 6.400e-01 -7.690e-01
 2.600e-01 6.400e-01 -7.690e-01
 2.800e-01 6.400e-01 -7.569e-01
 3.000e-01 6.400e-01 -7.328e-01
 3.200e-01 6.400e-01 -6.972e-01
 3.400e-01 6.400e-01 -6.506e-01
 3.600e-01 6.400e-01 -5.937e-01
 3.800e-01 6.400e-01 -5.275e-01
 4.000e-01 6.400e-01 -4.530e-01
 4.200e-01 6.400e-01 -3.713e-01
 4.400e-01 6.400e-01 -2.838e-01
 4.600e-01 6.400e-01 -1.918e-01
 4.800e-01 6.400e-01 -9.678e-02
 5.000e-01 6.400e-01 -2.191e-04
 5.200e-01 6.400e-01 9.636e-02
 5.400e-01 6.400e-01 1.914e-01
 5.600e-01 6.400e-01 2.835e-01
 5.800e-01 6.400e-01 3.711e-01
 6.000e-01 6.400e-01 4.528e-01
 6.200e-01 6.400e-01 5.274e-01
 6.400e-01 6.400e-01 5.936e-01
 6.600e-01 6.400e-01 6.505e-01
 6.800e-01 6.400e-01 6.972e-01
 7.000e-01 6.400e-01 7.328e-01
 7.200e-01 6.400e-01 7.569e-01
 7.400e-01 6.400e-01 7.690e-01
 7.600e-01 6.400e-01 7.690e-01
 7.800e-01 6.400e-01 7.569e-01
 8.000e-01 6.400e-01 7.328e-01
 8.200e-01 6.400e-01 6.972e-01
 8.400e-01 6.400e-01 6.506e-01
 8.600e-01 6.400e-01 5.937e-01
 8.800e-01 6.400e-01 5.275e-01
 9.000e-01 6.400e-01 4.529e-01
 9.200e-01 6.400e-01 3.712e-01
 9.400e-01 6.400e-01 2.837e-01
 9.600e-01 6.400e-01 1.916e-01
 9.800e-01 6.400e-01 9.658e-02
 0.000e+00 6.600e-01 3.694e-06
 2.000e-02 6.600e-01 -1.058e-01
 4.000e-02 6.600e-01 -2.100e-01
 6.000e-02 6.600e-01 -3.108e-01
 8.000e-02 6.600e-01 -4.067e-01
 1.000e-01 6.600e-01 -4.963e-01
 1.200e-01 6.600e-01 -5.780e-01
 1.400e-01 6.600e-01 -6.506e-01
 1.600e-01 6.600e-01 -7.129e-01
 1.800e-01 6.600e-01 -7.640e-01
 2.000e-01 6.600e-01 -8.030e-01
 2.200e-01 6.600e-01 -8.294e-01
 2.400e-01 6.600e-01 -8.426e-01
 2.600e-01 6.600e-01 -8.426e-01
 2.800e-01 6.600e-01 -8.294e-01
 3.000e-01 6.600e-01 -8.030e-01
 3.200e-01 6.600e-01 -7.640e-01
 3.400e-01 6.600e-01 -7.129e-01
 3.600e-01 6.600e-01 -6.506e-01
 3.800e-01 6.600e-01 -5.780e-01
 4.000e-01 6.600e-01 -4.964e-01
 4.200e-01 6.600e-01 -4.068e-01
 4.400e-01 6.600e-01 -3.109e-01
 4.600e-01 6.600e-01 -2.101e-01
 4.800e-01 6.600e-01 -1.060e-01
 5.000e-01 6.600e-01 -1.479e-04
 5.200e-01 6.600e-01 1.057e-01
 5.400e-01 6.600e-01 2.098e-01
 5.600e-01 6.600e-01 3.107e-01
 5.800e-01 6.600e-01 4.067e-01
 6.000e-01 6.600e-01 4.962e-01
 6.200e-01 6.600e-01 5.779e-01
 6.400e-01 6.600e-01 6.505e-01
 6.600e-01 6.600e-01 7.129e-01
 6.800e-01 6.600e-01 7.640e-01
 7.000e-01 6.600e-01 8.030e-01
 7.200e-01 6.600e-01 8.294e-01
 7.400e-01 6.600e-01 8.427e-01
 7.600e-01 6.600e-01 8.427e-01
 7.800e-01 6.600e-01 8.294e-01
 8.000e-01 6.600e-01 8.030e-01
 8.200e-01 6.600e-01 7.640e-01
 8.400e-01 6.600e-01 7.129e-01
 8.600e-01 6.600e-01 6.506e-01
 8.800e-01 6.600e-01 5.780e-01
 9.000e-01 6.600e-01 4.963e-01
 9.200e-01 6.600e-01 4.068e-01
 9.400e-01 6.600e-01 3.108e-01
 9.600e-01 6.600e-01 2.100e-01
 9.800e-01 6.600e-01 1.058e-01
 0.000e+00 6.800e-01 3.684e-06
 2.000e-02 6.800e-01 -1.134e-01
 4.000e-02 6.800e-01 -2.250e-01
 6.000e-02 6.800e-01 -3.331e-01
 8.000e-02 6.800e-01 -4.359e-01
 1.000e-01 6.800e-01 -5.318e-01
 1.200e-01 6.800e-01 -6.194e-01
 1.400e-01 6.800e-01 -6.972e-01
 1.600e-01 6.800e-01 -7.640e-01
 1.800e-01 6.800e-01 -8.187e-01
 2.000e-01 6.800e-01 -8.605e-01
 2.200e-01 6.800e-01 -8.888e-01
 2.400e-01 6.800e-01 -9.030e-01
 2.600e-01 6.800e-01 -9.030e-01
 2.800e-01 6.800e-01 -8.888e-01
 3.000e-01 6.800e-01 -8.605e-01
 3.200e-01 6.800e-01 -8.187e-01
 3.400e-01 6.800e-01 -7.640e-01
 3.600e-01 6.800e-01 -6.972e-01
 3.800e-01 6.800e-01 -6.194e-01
 4.000e-01 6.800e-01 -5.319e-01
 4.200e-01 6.800e-01 -4.360e-01
 4.400e-01 6.800e-01 -3.332e-01
 4.600e-01 6.800e-01 -2.251e-01
 4.800e-01 6.800e-01 -1.135e-01
 5.000e-01 6.800e-01 -9.263e-05
 5.200e-01 6.800e-01 1.133e-01
 5.400e-01 6.800e-01 2.249e-01
 5.600e-01 6.800e-01 3.330e-01
 5.800e-01 6.800e-01 4.358e-01
 6.000e-01 6.800e-01 5.318e-01
 6.200e-01 6.800e-01 6.194e-01
 6.400e-01 6.800e-01 6.972e-01
 6.600e-01 6.800e-01 7.640e-01
 6.800e-01 6.800e-01 8.187e-01
 7.000e-01 6.800e-01 8.606e-01
 7.200e-01 6.800e-01 8.888e-01
 7.400e-01 6.800e-01 9.031e-01
 7.600e-01 6.800e-01 9.031e-01
 7.800e-01 6.800e-01 8.888e-01
 8.000e-01 6.800e-01 8.606e-01
 8.200e-01 6.800e-01 8.187e-01
 8.400e-01 6.800e-01 7.640e-01
 8.600e-01 6.800e-01 6.972e-01
 8.800e-01 6.800e-01 6.194e-01
 9.000e-01 6.800e-01 5.319e-01
 9.200e-01 6.800e-01 4.359e-01
 9.400e-01 6.800e-01 3.331e-01
 9.600e-01 6.800e-01 2.250e-01
 9.800e-01 6.800e-01 1.134e-01
 0.000e+00 7.000e-01 3.665e-06
 2.000e-02 7.000e-01 -1.192e-01
 4.000e-02 7.000e-01 -2.365e-01
 6.000e-02 7.000e-01 -3.501e-01
 8.000e-02 7.000e-01 -4.582e-01
 1.000e-01 7.000e-01 -5.590e-01
 1.200e-01 7.000e-01 -6.510e-01
 1.400e-01 7.000e-01 -7.328e-01
 1.600e-01 7.000e-01 -8.030e-01
 1.800e-01 7.000e-01 -8.605e-01
 2.000e-01 7.000e-01 -9.045e-01
 2.200e-01 7.000e-01 -9.342e-01
 2.400e-01 7.000e-01 -9.492e-01
 2.600e-01 7.000e-01 -9.492e-01
 2.800e-01 7.000e-01 -9.342e-01
 3.000e-01 7.000e-01 -9.045e-01
 3.200e-01 7.000e-01 -8.605e-01
 3.400e-01 7.000e-01 -8.030e-01
 3.600e-01 7.000e-01 -7.328e-01
 3.800e-01 7.000e-01 -6.510e-01
 4.000e-01 7.000e-01 -5.590e-01
 4.200e-01 7.000e-01 -4.582e-01
 4.400e-01 7.000e-01 -3.501e-01
 4.600e-01 7.000e-01 -2.366e-01
 4.800e-01 7.000e-01 -1.192e-01
 5.000e-01 7.000e-01 -5.195e-05
 5.200e-01 7.000e-01 1.191e-01
 5.400e-01 7.000e-01 2.365e-01
 5.600e-01 7.000e-01 3.501e-01
 5.800e-01 7.000e-01 4.581e-01
 6.000e-01 7.000e-01 5.590e-01
 6.200e-01 7.000e-01 6.510e-01
 6.400e-01 7.000e-01 7.328e-01
 6.600e-01 7.000e-01 8.030e-01
 6.800e-01 7.000e-01 8.606e-01
 7.000e-01 7.000e-01 9.045e-01
 7.200e-01 7.000e-01 9.342e-01
 7.400e-01 7.000e-01 9.492e-01
 7.600e-01 7.000e-01 9.492e-01
 7.800e-01 7.000e-01 9.342e-01
 8.000e-01 7.000e-01 9.045e-01
 8.200e-01 7.000e-01 8.606e-01
 8.400e-01 7.000e-01 8.030e-01
 8.600e-01 7.000e-01 7.328e-01
 8.800e-01 7.000e-01 6.511e-01
 9.000e-01 7.000e-01 5.590e-01
 9.200e-01 7.000e-01 4.582e-01
 9.400e-01 7.000e-01 3.501e-01
 9.600e-01 7.000e-01 2.365e-01
 9.800e-01 7.000e-01 1.192e-01
 0.000e+00 7.200e-01 3.637e-06
 2.000e-02 7.200e-01 -1.231e-01
 4.000e-02 7.200e-01 -2.443e-01
 6.000e-02 7.200e-01 -3.616e-01
 8.000e-02 7.200e-01 -4.732e-01
 1.000e-01 7.200e-01 -5.774e-01
 1.200e-01 7.200e-01 -6.724e-01
 1.400e-01 7.200e-01 -7.569e-01
 1.600e-01 7.200e-01 -8.294e-01
 1.800e-01 7.200e-01 -8.888e-01
 2.000e-01 7.200e-01 -9.342e-01
 2.200e-01 7.200e-01 -9.649e-01
 2.400e-01 7.200e-01 -9.803e-01
 2.600e-01 7.200e-01 -9.803e-01
 2.800e-01 7.200e-01 -9.649e-01
 3.000e-01 7.200e-01 -9.342e-01
 3.200e-01 7.200e-01 -8.888e-01
 3.400e-01 7.200e-01 -8.294e-01
 3.600e-01 7.200e-01 -7.569e-01
 3.800e-01 7.200e-01 -6.724e-01
 4.000e-01 7.200e-01 -5.774e-01
 4.200e-01 7.200e-01 -4.732e-01
 4.400e-01 7.200e-01 -3.616e-01
 4.600e-01 7.200e-01 -2.443e-01
 4.800e-01 7.200e-01 -1.231e-01
 5.000e-01 7.200e-01 -2.360e-05
 5.200e-01 7.200e-01 1.231e-01
 5.400e-01 7.200e-01 2.443e-01
 5.600e-01 7.200e-01 3.616e-01
 5.800e-01 7.200e-01 4.732e-01
 6.000e-01 7.200e-01 5.774e-01
 6.200e-01 7.200e-01 6.724e-01
 6.400e-01 7.200e-01 7.569e-01
 6.600e-01 7.200e-01 8.294e-01
 6.800e-01 7.200e-01 8.888e-01
 7.000e-01 7.200e-01 9.342e-01
 7.200e-01 7.200e-01 9.649e-01
 7.400e-01 7.200e-01 9.804e-01
 7.600e-01 7.200e-01 9.804e-01
 7.800e-01 7.200e-01 9.649e-01
 8.000e-01 7.200e-01 9.342e-01
 8.200e-01 7.200e-01 8.888e-01
 8.400e-01 7.200e-01 8.294e-01
 8.600e-01 7.200e-01 7.569e-01
 8.800e-01 7.200e-01 6.724e-01
 9.000e-01 7.200e-01 5.774e-01
 9.200e-01 7.200e-01 4.732e-01
 9.400e-01 7.200e-01 3.616e-01
 9.600e-01 7.200e-01 2.443e-01
 9.800e-01 7.200e-01 1.231e-01
 0.000e+00 7.400e-01 3.600e-06
 2.000e-02 7.400e-01 -1.251e-01
 4.000e-02 7.400e-01 -2.482e-01
 6.000e-02 7.400e-01 -3.674e-01
 8.000e-02 7.400e-01 -4.808e-01
 1.000e-01 7.400e-01 -5.866e-01
 1.200e-01 7.400e-01 -6.832e-01
 1.400e-01 7.400e-01 -7.690e-01
 1.600e-01 7.400e-01 -8.426e-01
 1.800e-01 7.400e-01 -9.030e-01
 2.000e-01 7.400e-01 -9.492e-01
 2.200e-01 7.400e-01 -9.803e-01
 2.400e-01 7.400e-01 -9.960e-01
 2.600e-01 7.400e-01 -9.960e-01
 2.800e-01 7.400e-01 -9.803e-01
 3.000e-01 7.400e-01 -9.492e-01
 3.200e-01 7.400e-01 -9.030e-01
 3.400e-01 7.400e-01 -8.426e-01
 3.600e-01 7.400e-01 -7.690e-01
 3.800e-01 7.400e-01 -6.832e-01
 4.000e-01 7.400e-01 -5.866e-01
 4.200e-01 7.400e-01 -4.808e-01
 4.400e-01 7.400e-01 -3.674e-01
 4.600e-01 7.400e-01 -2.482e-01
 4.800e-01 7.400e-01 -1.251e-01
 5.000e-01 7.400e-01 -4.977e-06
 5.200e-01 7.400e-01 1.251e-01
 5.400e-01 7.400e-01 2.482e-01
 5.600e-01 7.400e-01 3.674e-01
 5.800e-01 7.400e-01 4.808e-01
 6.000e-01 7.400e-01 5.866e-01
 6.200e-01 7.400e-01 6.832e-01
 6.400e-01 7.400e-01 7.690e-01
 6.600e-01 7.400e-01 8.427e-01
 6.800e-01 7.400e-01 9.031e-01
 7.000e-01 7.400e-01 9.492e-01
 7.200e-01 7.400e-01 9.804e-01
 7.400e-01 7.400e-01 9.961e-01
 7.600e-01 7.400e-01 9.961e-01
 7.800e-01 7.400e-01 9.804e-01
 8.000e-01 7.400e-01 9.492e-01
 8.200e-01 7.400e-01 9.031e-01
 8.400e-01 7.400e-01 8.427e-01
 8.600e-01 7.400e-01 7.690e-01
 8.800e-01 7.400e-01 6.832e-01
 9.000e-01 7.400e-01 5.866e-01
 9.200e-01 7.400e-01 4.808e-01
 9.400e-01 7.400e-01 3.674e-01
 9.600e-01 7.400e-01 2.482e-01
 9.800e-01 7.400e-01 1.251e-01
 0.000e+00 7.600e-01 3.552e-06
 2.000e-02 7.600e-01 -1.251e-01
 4.000e-02 7.600e-01 -2.482e-01
 6.000e-02 7.600e-01 -3.674e-01
 8.000e-02 7.600e-01 -4.808e-01
 1.000e-01 7.600e-01 -5.866e-01
 1.200e-01 7.600e-01 -6.832e-01
 1.400e-01 7.600e-01 -7.690e-01
 1.600e-01 7.600e-01 -8.426e-01
 1.800e-01 7.600e-01 -9.030e-01
 2.000e-01 7.600e-01 -9.492e-01
 2.200e-01 7.600e-01 -9.803e-01
 2.400e-01 7.600e-01 -9.960e-01
 2.600e-01 7.600e-01 -9.960e-01
 2.800e-01 7.600e-01 -9.803e-01
 3.000e-01 7.600e-01 -9.492e-01
 3.200e-01 7.600e-01 -9.030e-01
 3.400e-01 7.600e-01 -8.426e-01
 3.600e-01 7.600e-01 -7.690e-01
 3.800e-01 7.600e-01 -6.832e-01
 4.000e-01 7.600e-01 -5.866e-01
 4.200e-01 7.600e-01 -4.808e-01
 4.400e-01 7.600e-01 -3.674e-01
 4.600e-01 7.600e-01 -2.482e-01
 4.800e-01 7.600e-01 -1.251e-01
 5.000e-01 7.600e-01 6.419e-06
 5.200e-01 7.600e-01 1.251e-01
 5.400e-01 7.600e-01 2.482e-01
 5.600e-01 7.600e-01 3.674e-01
 5.800e-01 7.600e-01 4.808e-01
 6.000e-01 7.600e-01 5.866e-01
 6.200e-01 7.600e-01 6.832e-01
 6.400e-01 7.600e-01 7.690e-01
 6.600e-01 7.600e-01 8.427e-01
 6.800e-01 7.600e-01 9.031e-01
 7.000e-01 7.600e-01 9.492e-01
 7.200e-01 7.600e-01 9.804e-01
 7.400e-01 7.600e-01 9.961e-01
 7.600e-01 7.600e-01 9.961e-01
 7.800e-01 7.600e-01 9.804e-01
 8.000e-01 7.600e-01 9.492e-01
 8.200e-01 7.600e-01 9.031e-01
 8.400e-01 7.600e-01 8.427e-01
 8.600e-01 7.600e-01 7.690e-01
 8.800e-01 7.600e-01 6.832e-01
 9.000e-01 7.600e-01 5.866e-01
 9.200e-01 7.600e-01 4.808e-01
 9.400e-01 7.600e-01 3.674e-01
 9.600e-01 7.600e-01 2.482e-01
 9.800e-01 7.600e-01 1.251e-01
 0.000e+00 7.800e-01 3.495e-06
 2.000e-02 7.800e-01 -1.231e-01
 4.000e-02 7.800e-01 -2.443e-01
 6.000e-02 7.800e-01 -3.616e-01
 8.000e-02 7.800e-01 -4.732e-01
 1.000e-01 7.800e-01 -5.774e-01
 1.200e-01 7.800e-01 -6.724e-01
 1.400e-01 7.800e-01 -7.569e-01
 1.600e-01 7.800e-01 -8.294e-01
 1.800e-01 7.800e-01 -8.888e-01
 2.000e-01 7.800e-01 -9.342e-01
 2.200e-01 7.800e-01 -9.649e-01
 2.400e-01 7.800e-01 -9.803e-01
 2.600e-01 7.800e-01 -9.803e-01
 2.800e-01 7.800e-01 -9.649e-01
 3.000e-01 7.800e-01 -9.342e-01
 3.200e-01 7.800e-01 -8.888e-01
 3.400e-01 7.800e-01 -8.294e-01
 3.600e-01 7.800e-01 -7.568e-01
 3.800e-01 7.800e-01 -6.724e-01
 4.000e-01 7.800e-01 -5.774e-01
 4.200e-01 7.800e-01 -4.732e-01
 4.400e-01 7.800e-01 -3.616e-01
 4.600e-01 7.800e-01 -2.443e-01
 4.800e-01 7.800e-01 -1.231e-01
 5.000e-01 7.800e-01 1.271e-05
 5.200e-01 7.800e-01 1.231e-01
 5.400e-01 7.800e-01 2.443e-01
 5.600e-01 7.800e-01 3.616e-01
 5.800e-01 7.800e-01 4.732e-01
 6.000e-01 7.800e-01 5.774e-01
 6.200e-01 7.800e-01 6.724e-01
 6.400e-01 7.800e-01 7.569e-01
 6.600e-01 7.800e-01 8.294e-01
 6.800e-01 7.800e-01 8.888e-01
 7.000e-01 7.800e-01 9.342e-01
 7.200e-01 7.800e-01 9.649e-01
 7.400e-01 7.800e-01 9.804e-01
 7.600e-01 7.800e-01 9.804e-01
 7.800e-01 7.800e-01 9.649e-01
 8.000e-01 7.800e-01 9.342e-01
 8.200e-01 7.800e-01 8.888e-01
 8.400e-01 7.800e-01 8.294e-01
 8.600e-01 7.800e-01 7.569e-01
 8.800e-01 7.800e-01 6.724e-01
 9.000e-01 7.800e-01 5.774e-01
 9.200e-01 7.800e-01 4.732e-01
 9.400e-01 7.800e-01 3.616e-01
 9.600e-01 7.800e-01 2.443e-01
 9.800e-01 7.800e-01 1.231e-01
 0.000e+00 8.000e-01 3.429e-06
 2.000e-02 8.000e-01 -1.192e-01
 4.000e-02 8.000e-01 -2.365e-01
 6.000e-02 8.000e-01 -3.501e-01
 8.000e-02 8.000e-01 -4.582e-01
 1.000e-01 8.000e-01 -5.590e-01
 1.200e-01 8.000e-01 -6.510e-01
 1.400e-01 8.000e-01 -7.328e-01
 1.600e-01 8.000e-01 -8.030e-01
 1.800e-01 8.000e-01 -8.605e-01
 2.000e-01 8.000e-01 -9.045e-01
 2.200e-01 8.000e-01 -9.342e-01
 2.400e-01 8.000e-01 -9.492e-01
 2.600e-01 8.000e-01 -9.492e-01
 2.800e-01 8.000e-01 -9.342e-01
 3.000e-01 8.000e-01 -9.045e-01
 3.200e-01 8.000e-01 -8.605e-01
 3.400e-01 8.000e-01 -8.030e-01
 3.600e-01 8.000e-01 -7.328e-01
 3.800e-01 8.000e-01 -6.510e-01
 4.000e-01 8.000e-01 -5.590e-01
 4.200e-01 8.000e-01 -4.582e-01
 4.400e-01 8.000e-01 -3.501e-01
 4.600e-01 8.000e-01 -2.365e-01
 4.800e-01 8.000e-01 -1.192e-01
 5.000e-01 8.000e-01 1.559e-05
 5.200e-01 8.000e-01 1.192e-01
 5.400e-01 8.000e-01 2.365e-01
 5.600e-01 8.000e-01 3.501e-01
 5.800e-01 8.000e-01 4.582e-01
 6.000e-01 8.000e-01 5.590e-01
 6.200e-01 8.000e-01 6.511e-01
 6.400e-01 8.000e-01 7.328e-01
 6.600e-01 8.000e-01 8.030e-01
 6.800e-01 8.000e-01 8.606e-01
 7.000e-01 8.000e-01 9.045e-01
 7.200e-01 8.000e-01 9.342e-01
 7.400e-01 8.000e-01 9.492e-01
 7.600e-01 8.000e-01 9.492e-01
 7.800e-01 8.000e-01 9.342e-01
 8.000e-01 8.000e-01 9.045e-01
 8.200e-01 8.000e-01 8.606e-01
 8.400e-01 8.000e-01 8.030e-01
 8.600e-01 8.000e-01 7.328e-01
 8.800e-01 8.000e-01 6.511e-01
 9.000e-01 8.000e-01 5.590e-01
 9.200e-01 8.000e-01 4.582e-01
 9.400e-01 8.000e-01 3.501e-01
 9.600e-01 8.000e-01 2.365e-01
 9.800e-01 8.000e-01 1.192e-01
 0.000e+00 8.200e-01 3.354e-06
 2.000e-02 8.200e-01 -1.134e-01
 4.000e-02 8.200e-01 -2.250e-01
 6.000e-02 8.200e-01 -3.331e-01
 8.000e-02 8.200e-01 -4.359e-01
 1.000e-01 8.200e-01 -5.318e-01
 1.200e-01 8.200e-01 -6.194e-01
 1.400e-01 8.200e-01 -6.972e-01
 1.600e-01 8.200e-01 -7.640e-01
 1.800e-01 8.200e-01 -8.187e-01
 2.000e-01 8.200e-01 -8.605e-01
 2.200e-01 8.200e-01 -8.888e-01
 2.400e-01 8.200e-01 -9.030e-01
 2.600e-01 8.200e-01 -9.030e-01
 2.800e-01 8.200e-01 -8.888e-01
 3.000e-01 8.200e-01 -8.605e-01
 3.200e-01 8.200e-01 -8.187e-01
 3.400e-01 8.200e-01 -7.640e-01
 3.600e-01 8.200e-01 -6.972e-01
 3.800e-01 8.200e-01 -6.194e-01
 4.000e-01 8.200e-01 -5.318e-01
 4.200e-01 8.200e-01 -4.359e-01
 4.400e-01 8.200e-01 -3.331e-01
 4.600e-01 8.200e-01 -2.250e-01
 4.800e-01 8.200e-01 -1.134e-01
 5.000e-01 8.200e-01 1.629e-05
 5.200e-01 8.200e-01 1.134e-01
 5.400e-01 8.200e-01 2.250e-01
 5.600e-01 8.200e-01 3.331e-01
 5.800e-01 8.200e-01 4.359e-01
 6.000e-01 8.200e-01 5.319e-01
 6.200e-01 8.200e-01 6.194e-01
 6.400e-01 8.200e-01 6.972e-01
 6.600e-01 8.200e-01 7.640e-01
 6.800e-01 8.200e-01 8.187e-01
 7.000e-01 8.200e-01 8.606e-01
 7.200e-01 8.200e-01 8.888e-01
 7.400e-01 8.200e-01 9.031e-01
 7.600e-01 8.200e-01 9.031e-01
 7.800e-01 8.200e-01 8.888e-01
 8.000e-01 8.200e-01 8.606e-01
 8.200e-01 8.200e-01 8.187e-01
 8.400e-01 8.200e-01 7.640e-01
 8.600e-01 8.200e-01 6.972e-01
 8.800e-01 8.200e-01 6.194e-01
 9.000e-01 8.200e-01 5.319e-01
 9.200e-01 8.200e-01 4.359e-01
 9.400e-01 8.200e-01 3.331e-01
 9.600e-01 8.200e-01 2.250e-01
 9.800e-01 8.200e-01 1.134e-01
 0.000e+00 8.400e-01 3.271e-06
 2.000e-02 8.400e-01 -1.058e-01
 4.000e-02 8.400e-01 -2.100e-01
 6.000e-02 8.400e-01 -3.108e-01
 8.000e-02 8.400e-01 -4.068e-01
 1.000e-01 8.400e-01 -4.963e-01
 1.200e-01 8.400e-01 -5.780e-01
 1.400e-01 8.400e-01 -6.506e-01
 1.600e-01 8.400e-01 -7.129e-01
 1.800e-01 8.400e-01 -7.640e-01
 2.000e-01 8.400e-01 -8.030e-01
 2.200e-01 8.400e-01 -8.294e-01
 2.400e-01 8.400e-01 -8.426e-01
 2.600e-01 8.400e-01 -8.426e-01
 2.800e-01 8.400e-01 -8.294e-01
 3.000e-01 8.400e-01 -8.030e-01
 3.200e-01 8.400e-01 -7.640e-01
 3.400e-01 8.400e-01 -7.129e-01
 3.600e-01 8.400e-01 -6.505e-01
 3.800e-01 8.400e-01 -5.780e-01
 4.000e-01 8.400e-01 -4.963e-01
 4.200e-01 8.400e-01 -4.067e-01
 4.400e-01 8.400e-01 -3.108e-01
 4.600e-01 8.400e-01 -2.100e-01
 4.800e-01 8.400e-01 -1.058e-01
 5.000e-01 8.400e-01 1.569e-05
 5.200e-01 8.400e-01 1.058e-01
 5.400e-01 8.400e-01 2.100e-01
 5.600e-01 8.400e-01 3.108e-01
 5.800e-01 8.400e-01 4.068e-01
 6.000e-01 8.400e-01 4.963e-01
 6.200e-01 8.400e-01 5.780e-01
 6.400e-01 8.400e-01 6.506e-01
 6.600e-01 8.400e-01 7.129e-01
 6.800e-01 8.400e-01 7.640e-01
 7.000e-01 8.400e-01 8.030e-01
 7.200e-01 8.400e-01 8.294e-01
 7.400e-01 8.400e-01 8.427e-01
 7.600e-01 8.400e-01 8.427e-01
 7.800e-01 8.400e-01 8.294e-01
 8.000e-01 8.400e-01 8.030e-01
 8.200e-01 8.400e-01 7.640e-01
 8.400e-01 8.400e-01 7.129e-01
 8.600e-01 8.400e-01 6.506e-01
 8.800e-01 8.400e-01 5.780e-01
 9.000e-01 8.400e-01 4.963e-01
 9.200e-01 8.400e-01 4.068e-01
 9.400e-01 8.400e-01 3.108e-01
 9.600e-01 8.400e-01 2.100e-01
 9.800e-01 8.400e-01 1.058e-01
 0.000e+00 8.600e-01 3.180e-06
 2.000e-02 8.600e-01 -9.657e-02
 4.000e-02 8.600e-01 -1.916e-01
 6.000e-02 8.600e-01 -2.836e-01
 8.000e-02 8.600e-01 -3.712e-01
 1.000e-01 8.600e-01 -4.529e-01
 1.200e-01 8.600e-01 -5.274e-01
 1.400e-01 8.600e-01 -5.937e-01
 1.600e-01 8.600e-01 -6.506e-01
 1.800e-01 8.600e-01 -6.972e-01
 2.000e-01 8.600e-01 -7.328e-01
 2.200e-01 8.600e-01 -7.569e-01
 2.400e-01 8.600e-01 -7.690e-01
 2.600e-01 8.600e-01 -7.690e-01
 2.800e-01 8.600e-01 -7.569e-01
 3.000e-01 8.600e-01 -7.328e-01
 3.200e-01 8.600e-01 -6.972e-01
 3.400e-01 8.600e-01 -6.506e-01
 3.600e-01 8.600e-01 -5.937e-01
 3.800e-01 8.600e-01 -5.274e-01
 4.000e-01 8.600e-01 -4.529e-01
 4.200e-01 8.600e-01 -3.712e-01
 4.400e-01 8.600e-01 -2.836e-01
 4.600e-01 8.600e-01 -1.916e-01
 4.800e-01 8.600e-01 -9.656e-02
 5.000e-01 8.600e-01 1.439e-05
 5.200e-01 8.600e-01 9.659e-02
 5.400e-01 8.600e-01 1.916e-01
 5.600e-01 8.600e-01 2.837e-01
 5.800e-01 8.600e-01 3.712e-01
 6.000e-01 8.600e-01 4.529e-01
 6.200e-01 8.600e-01 5.275e-01
 6.400e-01 8.600e-01 5.937e-01
 6.600e-01 8.600e-01 6.506e-01
 6.800e-01 8.600e-01 6.972e-01
 7.000e-01 8.600e-01 7.328e-01
 7.200e-01 8.600e-01 7.569e-01
 7.400e-01 8.600e-01 7.690e-01
 7.600e-01 8.600e-01 7.690e-01
 7.800e-01 8.600e-01 7.569e-01
 8.000e-01 8.600e-01 7.328e-01
 8.200e-01 8.600e-01 6.972e-01
 8.400e-01 8.600e-01 6.506e-01
 8.600e-01 8.600e-01 5.937e-01
 8.800e-01 8.600e-01 5.275e-01
 9.000e-01 8.600e-01 4.529e-01
 9.200e-01 8.600e-01 3.712e-01
 9.400e-01 8.600e-01 2.836e-01
 9.600e-01 8.600e-01 1.916e-01
 9.800e-01 8.600e-01 9.657e-02
 0.000e+00 8.800e-01 3.082e-06
 2.000e-02 8.800e-01 -8.579e-02
 4.000e-02 8.800e-01 -1.702e-01
 6.000e-02 8.800e-01 -2.520e-01
 8.000e-02 8.800e-01 -3.298e-01
 1.000e-01 8.800e-01 -4.024e-01
 1.200e-01 8.800e-01 -4.686e-01
 1.400e-01 8.800e-01 -5.274e-01
 1.600e-01 8.800e-01 -5.780e-01
 1.800e-01 8.800e-01 -6.194e-01
 2.000e-01 8.800e-01 -6.510e-01
 2.200e-01 8.800e-01 -6.724e-01
 2.400e-01 8.800e-01 -6.832e-01
 2.600e-01 8.800e-01 -6.832e-01
 2.800e-01 8.800e-01 -6.724e-01
 3.000e-01 8.800e-01 -6.510e-01
 3.200e-01 8.800e-01 -6.194e-01
 3.400e-01 8.800e-01 -5.780e-01
 3.600e-01 8.800e-01 -5.274e-01
 3.800e-01 8.800e-01 -4.686e-01
 4.000e-01 8.800e-01 -4.024e-01
 4.200e-01 8.800e-01 -3.298e-01
 4.400e-01 8.800e-01 -2.520e-01
 4.600e-01 8.800e-01 -1.702e-01
 4.800e-01 8.800e-01 -8.578e-02
 5.000e-01 8.800e-01 1.277e-05
 5.200e-01 8.800e-01 8.581e-02
 5.400e-01 8.800e-01 1.703e-01
 5.600e-01 8.800e-01 2.520e-01
 5.800e-01 8.800e-01 3.298e-01
 6.000e-01 8.800e-01 4.024e-01
 6.200e-01 8.800e-01 4.686e-01
 6.400e-01 8.800e-01 5.275e-01
 6.600e-01 8.800e-01 5.780e-01
 6.800e-01 8.800e-01 6.194e-01
 7.000e-01 8.800e-01 6.511e-01
 7.200e-01 8.800e-01 6.724e-01
 7.400e-01 8.800e-01 6.832e-01
 7.600e-01 8.800e-01 6.832e-01
 7.800e-01 8.800e-01 6.724e-01
 8.000e-01 8.800e-01 6.511e-01
 8.200e-01 8.800e-01 6.194e-01
 8.400e-01 8.800e-01 5.780e-01
 8.600e-01 8.800e-01 5.275e-01
 8.800e-01 8.800e-01 4.686e-01
 9.000e-01 8.800e-01 4.024e-01
 9.200e-01 8.800e-01 3.298e-01
 9.400e-01 8.800e-01 2.520e-01
 9.600e-01 8.800e-01 1.702e-01
 9.800e-01 8.800e-01 8.580e-02
 0.000e+00 9.000e-01 2.975e-06
 2.000e-02 9.000e-01 -7.367e-02
 4.000e-02 9.000e-01 -1.462e-01
 6.000e-02 9.000e-01 -2.164e-01
 8.000e-02 9.000e-01 -2.832e-01
 1.000e-01 9.000e-01 -3.455e-01
 1.200e-01 9.000e-01 -4.024e-01
 1.400e-01 9.000e-01 -4.529e-01
 1.600e-01 9.000e-01 -4.963e-01
 1.800e-01 9.000e-01 -5.318e-01
 2.000e-01 9.000e-01 -5.590e-01
 2.200e-01 9.000e-01 -5.774e-01
 2.400e-01 9.000e-01 -5.866e-01
 2.600e-01 9.000e-01 -5.866e-01
 2.800e-01 9.000e-01 -5.774e-01
 3.000e-01 9.000e-01 -5.590e-01
 3.200e-01 9.000e-01 -5.318e-01
 3.400e-01 9.000e-01 -4.963e-01
 3.600e-01 9.000e-01 -4.529e-01
 3.800e-01 9.000e-01 -4.024e-01
 4.000e-01 9.000e-01 -3.455e-01
 4.200e-01 9.000e-01 -2.832e-01
 4.400e-01 9.000e-01 -2.164e-01
 4.600e-01 9.000e-01 -1.462e-01
 4.800e-01 9.000e-01 -7.366e-02
 5.000e-01 9.000e-01 1.105e-05
 5.200e-01 9.000e-01 7.368e-02
 5.400e-01 9.000e-01 1.462e-01
 5.600e-01 9.000e-01 2.164e-01
 5.800e-01 9.000e-01 2.832e-01
 6.000e-01 9.000e-01 3.455e-01
 6.200e-01 9.000e-01 4.024e-01
 6.400e-01 9.000e-01 4.529e-01
 6.600e-01 9.000e-01 4.963e-01
 6.800e-01 9.000e-01 5.319e-01
 7.000e-01 9.000e-01 5.590e-01
 7.200e-01 9.000e-01 5.774e-01
 7.400e-01 9.000e-01 5.866e-01
 7.600e-01 9.000e-01 5.866e-01
 7.800e-01 9.000e-01 5.774e-01
 8.000e-01 9.000e-01 5.590e-01
 8.200e-01 9.000e-01 5.319e-01
 8.400e-01 9.000e-01 4.963e-01
 8.600e-01 9.000e-01 4.529e-01
 8.800e-01 9.000e-01 4.024e-01
 9.000e-01 9.000e-01 3.455e-01
 9.200e-01 9.000e-01 2.832e-01
 9.400e-01 9.000e-01 2.164e-01
 9.600e-01 9.000e-01 1.462e-01
 9.800e-01 9.000e-01 7.367e-02
 0.000e+00 9.200e-01 2.858e-06
 2.000e-02 9.200e-01 -6.038e-02
 4.000e-02 9.200e-01 -1.198e-01
 6.000e-02 9.200e-01 -1.773e-01
 8.000e-02 9.200e-01 -2.321e-01
 1.000e-01 9.200e-01 -2.832e-01
 1.200e-01 9.200e-01 -3.298e-01
 1.400e-01 9.200e-01 -3.712e-01
 1.600e-01 9.200e-01 -4.068e-01
 1.800e-01 9.200e-01 -4.359e-01
 2.000e-01 9.200e-01 -4.582e-01
 2.200e-01 9.200e-01 -4.732e-01
 2.400e-01 9.200e-01 -4.808e-01
 2.600e-01 9.200e-01 -4.808e-01
 2.800e-01 9.200e-01 -4.732e-01
 3.000e-01 9.200e-01 -4.582e-01
 3.200e-01 9.200e-01 -4.359e-01
 3.400e-01 9.200e-01 -4.067e-01
 3.600e-01 9.200e-01 -3.712e-01
 3.800e-01 9.200e-01 -3.298e-01
 4.000e-01 9.200e-01 -2.832e-01
 4.200e-01 9.200e-01 -2.321e-01
 4.400e-01 9.200e-01 -1.773e-01
 4.600e-01 9.200e-01 -1.198e-01
 4.800e-01 9.200e-01 -6.037e-02
 5.000e-01 9.200e-01 9.369e-06
 5.200e-01 9.200e-01 6.039e-02
 5.400e-01 9.200e-01 1.198e-01
 5.600e-01 9.200e-01 1.774e-01
 5.800e-01 9.200e-01 2.321e-01
 6.000e-01 9.200e-01 2.832e-01
 6.200e-01 9.200e-01 3.298e-01
 6.400e-01 9.200e-01 3.712e-01
 6.600e-01 9.200e-01 4.068e-01
 6.800e-01 9.200e-01 4.359e-01
 7.000e-01 9.200e-01 4.582e-01
 7.200e-01 9.200e-01 4.732e-01
 7.400e-01 9.200e-01 4.808e-01
 7.600e-01 9.200e-01 4.808e-01
 7.800e-01 9.200e-01 4.732e-01
 8.000e-01 9.200e-01 4.582e-01
 8.200e-01 9.200e-01 4.359e-01
 8.400e-01 9.200e-01 4.068e-01
 8.600e-01 9.200e-01 3.712e-01
 8.800e-01 9.200e-01 3.298e-01
 9.000e-01 9.200e-01 2.832e-01
 9.200e-01 9.200e-01 2.321e-01
 9.400e-01 9.200e-01 1.773e-01
 9.600e-01 9.200e-01 1.198e-01
 9.800e-01 9.200e-01 6.038e-02
 0.000e+00 9.400e-01 2.730e-06
 2.000e-02 9.400e-01 -4.614e-02
 4.000e-02 9.400e-01 -9.155e-02
 6.000e-02 9.400e-01 -1.355e-01
 8.000e-02 9.400e-01 -1.773e-01
 1.000e-01 9.400e-01 -2.164e-01
 1.200e-01 9.400e-01 -2.520e-01
 1.400e-01 9.400e-01 -2.836e-01
 1.600e-01 9.400e-01 -3.108e-01
 1.800e-01 9.400e-01 -3.331e-01
 2.000e-01 9.400e-01 -3.501e-01
 2.200e-01 9.400e-01 -3.616e-01
 2.400e-01 9.400e-01 -3.674e-01
 2.600e-01 9.400e-01 -3.674e-01
 2.800e-01 9.400e-01 -3.616e-01
 3.000e-01 9.400e-01 -3.501e-01
 3.200e-01 9.400e-01 -3.331e-01
 3.400e-01 9.400e-01 -3.108e-01
 3.600e-01 9.400e-01 -2.836e-01
 3.800e-01 9.400e-01 -2.520e-01
 4.000e-01 9.400e-01 -2.164e-01
 4.200e-01 9.400e-01 -1.773e-01
 4.400e-01 9.400e-01 -1.355e-01
 4.600e-01 9.400e-01 -9.154e-02
 4.800e-01 9.400e-01 -4.613e-02
 5.000e-01 9.400e-01 7.782e-06
 5.200e-01 9.400e-01 4.615e-02
 5.400e-01 9.400e-01 9.156e-02
 5.600e-01 9.400e-01 1.355e-01
 5.800e-01 9.400e-01 1.774e-01
 6.000e-01 9.400e-01 2.164e-01
 6.200e-01 9.400e-01 2.520e-01
 6.400e-01 9.400e-01 2.837e-01
 6.600e-01 9.400e-01 3.108e-01
 6.800e-01 9.400e-01 3.331e-01
 7.000e-01 9.400e-01 3.501e-01
 7.200e-01 9.400e-01 3.616e-01
 7.400e-01 9.400e-01 3.674e-01
 7.600e-01 9.400e-01 3.674e-01
 7.800e-01 9.400e-01 3.616e-01
 8.000e-01 9.400e-01 3.501e-01
 8.200e-01 9.400e-01 3.331e-01
 8.400e-01 9.400e-01 3.108e-01
 8.600e-01 9.400e-01 2.836e-01
 8.800e-01 9.400e-01 2.520e-01
 9.000e-01 9.400e-01 2.164e-01
 9.200e-01 9.400e-01 1.773e-01
 9.400e-01 9.400e-01 1.355e-01
 9.600e-01 9.400e-01 9.155e-02
 9.800e-01 9.400e-01 4.614e-02
 0.000e+00 9.600e-01 2.584e-06
 2.000e-02 9.600e-01 -3.117e-02
 4.000e-02 9.600e-01 -6.184e-02
 6.000e-02 9.600e-01 -9.155e-02
 8.000e-02 9.600e-01 -1.198e-01
 1.000e-01 9.600e-01 -1.462e-01
 1.200e-01 9.600e-01 -1.702e-01
 1.400e-01 9.600e-01 -1.916e-01
 1.600e-01 9.600e-01 -2.100e-01
 1.800e-01 9.600e-01 -2.250e-01
 2.000e-01 9.600e-01 -2.365e-01
 2.200e-01 9.600e-01 -2.443e-01
 2.400e-01 9.600e-01 -2.482e-01
 2.600e-01 9.600e-01 -2.482e-01
 2.800e-01 9.600e-01 -2.443e-01
 3.000e-01 9.600e-01 -2.365e-01
 3.200e-01 9.600e-01 -2.250e-01
 3.400e-01 9.600e-01 -2.100e-01
 3.600e-01 9.600e-01 -1.916e-01
 3.800e-01 9.600e-01 -1.702e-01
 4.000e-01 9.600e-01 -1.462e-01
 4.200e-01 9.600e-01 -1.198e-01
 4.400e-01 9.600e-01 -9.154e-02
 4.600e-01 9.600e-01 -6.184e-02
 4.800e-01 9.600e-01 -3.116e-02
 5.000e-01 9.600e-01 6.309e-06
 5.200e-01 9.600e-01 3.118e-02
 5.400e-01 9.600e-01 6.185e-02
 5.600e-01 9.600e-01 9.156e-02
 5.800e-01 9.600e-01 1.198e-01
 6.000e-01 9.600e-01 1.462e-01
 6.200e-01 9.600e-01 1.702e-01
 6.400e-01 9.600e-01 1.916e-01
 6.600e-01 9.600e-01 2.100e-01
 6.800e-01 9.600e-01 2.250e-01
 7.000e-01 9.600e-01 2.365e-01
 7.200e-01 9.600e-01 2.443e-01
 7.400e-01 9.600e-01 2.482e-01
 7.600e-01 9.600e-01 2.482e-01
 7.800e-01 9.600e-01 2.443e-01
 8.000e-01 9.600e-01 2.365e-01
 8.200e-01 9.600e-01 2.250e-01
 8.400e-01 9.600e-01 2.100e-01
 8.600e-01 9.600e-01 1.916e-01
 8.800e-01 9.600e-01 1.702e-01
 9.000e-01 9.600e-01 1.462e-01
 9.200e-01 9.600e-01 1.198e-01
 9.400e-01 9.600e-01 9.155e-02
 9.600e-01 9.600e-01 6.185e-02
 9.800e-01 9.600e-01 3.117e-02
 0.000e+00 9.800e-01 2.414e-06
 2.000e-02 9.800e-01 -1.571e-02
 4.000e-02 9.800e-01 -3.117e-02
 6.000e-02 9.800e-01 -4.614e-02
 8.000e-02 9.800e-01 -6.038e-02
 1.000e-01 9.800e-01 -7.367e-02
 1.200e-01 9.800e-01 -8.579e-02
 1.400e-01 9.800e-01 -9.657e-02
 1.600e-01 9.800e-01 -1.058e-01
 1.800e-01 9.800e-01 -1.134e-01
 2.000e-01 9.800e-01 -1.192e-01
 2.200e-01 9.800e-01 -1.231e-01
 2.400e-01 9.800e-01 -1.251e-01
 2.600e-01 9.800e-01 -1.251e-01
 2.800e-01 9.800e-01 -1.231e-01
 3.000e-01 9.800e-01 -1.192e-01
 3.200e-01 9.800e-01 -1.134e-01
 3.400e-01 9.800e-01 -1.058e-01
 3.600e-01 9.800e-01 -9.657e-02
 3.800e-01 9.800e-01 -8.579e-02
 4.000e-01 9.800e-01 -7.366e-02
 4.200e-01 9.800e-01 -6.037e-02
 4.400e-01 9.800e-01 -4.613e-02
 4.600e-01 9.800e-01 -3.116e-02
 4.800e-01 9.800e-01 -1.570e-02
 5.000e-01 9.800e-01 4.940e-06
 5.200e-01 9.800e-01 1.571e-02
 5.400e-01 9.800e-01 3.117e-02
 5.600e-01 9.800e-01 4.614e-02
 5.800e-01 9.800e-01 6.038e-02
 6.000e-01 9.800e-01 7.367e-02
 6.200e-01 9.800e-01 8.580e-02
 6.400e-01 9.800e-01 9.658e-02
 6.600e-01 9.800e-01 1.058e-01
 6.800e-01 9.800e-01 1.134e-01
 7.000e-01 9.800e-01 1.192e-01
 7.200e-01 9.800e-01 1.231e-01
 7.400e-01 9.800e-01 1.251e-01
 7.600e-01 9.800e-01 1.251e-01
 7.800e-01 9.800e-01 1.231e-01
 8.000e-01 9.800e-01 1.192e-01
 8.200e-01 9.800e-01 1.134e-01
 8.400e-01 9.800e-01 1.058e-01
 8.600e-01 9.800e-01 9.657e-02
 8.800e-01 9.800e-01 8.580e-02
 9.000e-01 9.800e-01 7.367e-02
 9.200e-01 9.800e-01 6.038e-02
 9.400e-01 9.800e-01 4.614e-02
 9.600e-01 9.800e-01 3.117e-02
 9.800e-01 9.800e-01 1.571e-02


==> Data/2D_Solve_UtN_ite2.txt <==
    x    y    z
 0.000e+00 0.000e+00 1.219e-02
 2.000e-02 0.000e+00 1.326e-02
 4.000e-02 0.000e+00 1.396e-02
 6.000e-02 0.000e+00 1.431e-02
 8.000e-02 0.000e+00 1.432e-02
 1.000e-01 0.000e+00 1.395e-02
 1.200e-01 0.000e+00 1.318e-02
 1.400e-01 0.000e+00 1.195e-02
 1.600e-01 0.000e+00 1.021e-02
 1.800e-01 0.000e+00 7.904e-03
 2.000e-01 0.000e+00 4.982e-03
 2.200e-01 0.000e+00 1.399e-03
 2.400e-01 0.000e+00 -2.874e-03
 2.600e-01 0.000e+00 -7.844e-03
 2.800e-01 0.000e+00 -1.349e-02
 3.000e-01 0.000e+00 -1.975e-02
 3.200e-01 0.000e+00 -2.652e-02
 3.400e-01 0.000e+00 -3.366e-02
 3.600e-01 0.000e+00 -4.095e-02
 3.800e-01 0.000e+00 -4.817e-02
 4.000e-01 0.000e+00 -5.503e-02
 4.200e-01 0.000e+00 -6.121e-02
 4.400e-01 0.000e+00 -6.643e-02
 4.600e-01 0.000e+00 -7.041e-02
 4.800e-01 0.000e+00 -7.289e-02
 5.000e-01 0.000e+00 -7.374e-02
 5.200e-01 0.000e+00 -7.289e-02
 5.400e-01 0.000e+00 -7.041e-02
 5.600e-01 0.000e+00 -6.643e-02
 5.800e-01 0.000e+00 -6.121e-02
 6.000e-01 0.000e+00 -5.503e-02
 6.200e-01 0.000e+00 -4.817e-02
 6.400e-01 0.000e+00 -4.095e-02
 6.600e-01 0.000e+00 -3.366e-02
 6.800e-01 0.000e+00 -2.652e-02
 7.000e-01 0.000e+00 -1.975e-02
 7.200e-01 0.000e+00 -1.349e-02
 7.400e-01 0.000e+00 -7.844e-03
 7.600e-01 0.000e+00 -2.874e-03
 7.800e-01 0.000e+00 1.399e-03
 8.000e-01 0.000e+00 4.982e-03
 8.200e-01 0.000e+00 7.904e-03
 8.400e-01 0.000e+00 1.021e-02
 8.600e-01 0.000e+00 1.195e-02
 8.800e-01 0.000e+00 1.318e-02
 9.000e-01 0.000e+00 1.395e-02
 9.200e-01 0.000e+00 1.432e-02
 9.400e-01 0.000e+00 1.431e-02
 9.600e-01 0.000e+00 1.396e-02
 9.800e-01 0.000e+00 1.326e-02
 0.000e+00 2.000e-02 1.326e-02
 2.000e-02 2.000e-02 3.026e-02
 4.000e-02 2.000e-02 4.661e-02
 6.000e-02 2.000e-02 6.210e-02
 8.000e-02 2.000e-02 7.649e-02
 1.000e-01 2.000e-02 8.952e-02
 1.200e-01 2.000e-02 1.009e-01
 1.400e-01 2.000e-02 1.104e-01
 1.600e-01 2.000e-02 1.178e-01
 1.800e-01 2.000e-02 1.228e-01
 2.000e-01 2.000e-02 1.252e-01
 2.200e-01 2.000e-02 1.249e-01
 2.400e-01 2.000e-02 1.217e-01
 2.600e-01 2.000e-02 1.155e-01
 2.800e-01 2.000e-02 1.064e-01
 3.000e-01 2.000e-02 9.452e-02
 3.200e-01 2.000e-02 7.992e-02
 3.400e-01 2.000e-02 6.293e-02
 3.600e-01 2.000e-02 4.392e-02
 3.800e-01 2.000e-02 2.338e-02
 4.000e-01 2.000e-02 1.867e-03
 4.200e-01 2.000e-02 -1.999e-02
 4.400e-01 2.000e-02 -4.155e-02
 4.600e-01 2.000e-02 -6.216e-02
 4.800e-01 2.000e-02 -8.124e-02
 5.000e-01 2.000e-02 -9.829e-02
 5.200e-01 2.000e-02 -1.130e-01
 5.400e-01 2.000e-02 -1.251e-01
 5.600e-01 2.000e-02 -1.347e-01
 5.800e-01 2.000e-02 -1.417e-01
 6.000e-01 2.000e-02 -1.465e-01
 6.200e-01 2.000e-02 -1.493e-01
 6.400e-01 2.000e-02 -1.502e-01
 6.600e-01 2.000e-02 -1.496e-01
 6.800e-01 2.000e-02 -1.476e-01
 7.000e-01 2.000e-02 -1.444e-01
 7.200e-01 2.000e-02 -1.401e-01
 7.400e-01 2.000e-02 -1.347e-01
 7.600e-01 2.000e-02 -1.284e-01
 7.800e-01 2.000e-02 -1.211e-01
 8.000e-01 2.000e-02 -1.129e-01
 8.200e-01 2.000e-02 -1.036e-01
 8.400e-01 2.000e-02 -9.342e-02
 8.600e-01 2.000e-02 -8.228e-02
 8.800e-01 2.000e-02 -7.026e-02
 9.000e-01 2.000e-02 -5.745e-02
 9.200e-01 2.000e-02 -4.396e-02
 9.400e-01 2.000e-02 -2.994e-02
 9.600e-01 2.000e-02 -1.557e-02
 9.800e-01 2.000e-02 -1.085e-03
 0.000e+00 4.000e-02 1.396e-02
 2.000e-02 4.000e-02 4.661e-02
 4.000e-02 4.000e-02 7.836e-02
 6.000e-02 4.000e-02 1.088e-01
 8.000e-02 4.000e-02 1.373e-01
 1.000e-01 4.000e-02 1.636e-01
 1.200e-01 4.000e-02 1.870e-01
 1.400e-01 4.000e-02 2.071e-01
 1.600e-01 4.000e-02 2.235e-01
 1.800e-01 4.000e-02 2.358e-01
 2.000e-01 4.000e-02 2.435e-01
 2.200e-01 4.000e-02 2.465e-01
 2.400e-01 4.000e-02 2.445e-01
 2.600e-01 4.000e-02 2.373e-01
 2.800e-01 4.000e-02 2.250e-01
 3.000e-01 4.000e-02 2.076e-01
 3.200e-01 4.000e-02 1.854e-01
 3.400e-01 4.000e-02 1.588e-01
 3.600e-01 4.000e-02 1.283e-01
 3.800e-01 4.000e-02 9.463e-02
 4.000e-01 4.000e-02 5.866e-02
 4.200e-01 4.000e-02 2.132e-02
 4.400e-01 4.000e-02 -1.640e-02
 4.600e-01 4.000e-02 -5.348e-02
 4.800e-01 4.000e-02 -8.897e-02
 5.000e-01 4.000e-02 -1.221e-01
 5.200e-01 4.000e-02 -1.521e-01
 5.400e-01 4.000e-02 -1.786e-01
 5.600e-01 4.000e-02 -2.015e-01
 5.800e-01 4.000e-02 -2.207e-01
 6.000e-01 4.000e-02 -2.363e-01
 6.200e-01 4.000e-02 -2.484e-01
 6.400e-01 4.000e-02 -2.573e-01
 6.600e-01 4.000e-02 -2.632e-01
 6.800e-01 4.000e-02 -2.663e-01
 7.000e-01 4.000e-02 -2.666e-01
 7.200e-01 4.000e-02 -2.643e-01
 7.400e-01 4.000e-02 -2.594e-01
 7.600e-01 4.000e-02 -2.518e-01
 7.800e-01 4.000e-02 -2.416e-01
 8.000e-01 4.000e-02 -2.288e-01
 8.200e-01 4.000e-02 -2.134e-01
 8.400e-01 4.000e-02 -1.955e-01
 8.600e-01 4.000e-02 -1.752e-01
 8.800e-01 4.000e-02 -1.526e-01
 9.000e-01 4.000e-02 -1.280e-01
 9.200e-01 4.000e-02 -1.016e-01
 9.400e-01 4.000e-02 -7.385e-02
 9.600e-01 4.000e-02 -4.501e-02
 9.800e-01 4.000e-02 -1.557e-02
 0.000e+00 6.000e-02 1.431e-02
 2.000e-02 6.000e-02 6.210e-02
 4.000e-02 6.000e-02 1.088e-01
 6.000e-02 6.000e-02 1.536e-01
 8.000e-02 6.000e-02 1.959e-01
 1.000e-01 6.000e-02 2.349e-01
 1.200e-01 6.000e-02 2.700e-01
 1.400e-01 6.000e-02 3.004e-01
 1.600e-01 6.000e-02 3.256e-01
 1.800e-01 6.000e-02 3.450e-01
 2.000e-01 6.000e-02 3.580e-01
 2.200e-01 6.000e-02 3.642e-01
 2.400e-01 6.000e-02 3.634e-01
 2.600e-01 6.000e-02 3.553e-01
 2.800e-01 6.000e-02 3.399e-01
 3.000e-01 6.000e-02 3.172e-01
 3.200e-01 6.000e-02 2.877e-01
 3.400e-01 6.000e-02 2.517e-01
 3.600e-01 6.000e-02 2.100e-01
 3.800e-01 6.000e-02 1.636e-01
 4.000e-01 6.000e-02 1.135e-01
 4.200e-01 6.000e-02 6.095e-02
 4.400e-01 6.000e-02 7.409e-03
 4.600e-01 6.000e-02 -4.579e-02
 4.800e-01 6.000e-02 -9.733e-02
 5.000e-01 6.000e-02 -1.460e-01
 5.200e-01 6.000e-02 -1.910e-01
 5.400e-01 6.000e-02 -2.315e-01
 5.600e-01 6.000e-02 -2.672e-01
 5.800e-01 6.000e-02 -2.980e-01
 6.000e-01 6.000e-02 -3.239e-01
 6.200e-01 6.000e-02 -3.450e-01
 6.400e-01 6.000e-02 -3.615e-01
 6.600e-01 6.000e-02 -3.736e-01
 6.800e-01 6.000e-02 -3.814e-01
 7.000e-01 6.000e-02 -3.851e-01
 7.200e-01 6.000e-02 -3.846e-01
 7.400e-01 6.000e-02 -3.800e-01
 7.600e-01 6.000e-02 -3.713e-01
 7.800e-01 6.000e-02 -3.583e-01
 8.000e-01 6.000e-02 -3.412e-01
 8.200e-01 6.000e-02 -3.199e-01
 8.400e-01 6.000e-02 -2.945e-01
 8.600e-01 6.000e-02 -2.654e-01
 8.800e-01 6.000e-02 -2.326e-01
 9.000e-01 6.000e-02 -1.966e-01
 9.200e-01 6.000e-02 -1.578e-01
 9.400e-01 6.000e-02 -1.167e-01
 9.600e-01 6.000e-02 -7.385e-02
 9.800e-01 6.000e-02 -2.994e-02
 0.000e+00 8.000e-02 1.432e-02
 2.000e-02 8.000e-02 7.649e-02
 4.000e-02 8.000e-02 1.373e-01
 6.000e-02 8.000e-02 1.959e-01
 8.000e-02 8.000e-02 2.512e-01
 1.000e-01 8.000e-02 3.025e-01
 1.200e-01 8.000e-02 3.487e-01
 1.400e-01 8.000e-02 3.890e-01
 1.600e-01 8.000e-02 4.225e-01
 1.800e-01 8.000e-02 4.487e-01
 2.000e-01 8.000e-02 4.667e-01
 2.200e-01 8.000e-02 4.761e-01
 2.400e-01 8.000e-02 4.764e-01
 2.600e-01 8.000e-02 4.674e-01
 2.800e-01 8.000e-02 4.490e-01
 3.000e-01 8.000e-02 4.213e-01
 3.200e-01 8.000e-02 3.846e-01
 3.400e-01 8.000e-02 3.396e-01
 3.600e-01 8.000e-02 2.871e-01
 3.800e-01 8.000e-02 2.283e-01
 4.000e-01 8.000e-02 1.645e-01
 4.200e-01 8.000e-02 9.725e-02
 4.400e-01 8.000e-02 2.838e-02
 4.600e-01 8.000e-02 -4.041e-02
 4.800e-01 8.000e-02 -1.074e-01
 5.000e-01 8.000e-02 -1.712e-01
 5.200e-01 8.000e-02 -2.303e-01
 5.400e-01 8.000e-02 -2.841e-01
 5.600e-01 8.000e-02 -3.319e-01
 5.800e-01 8.000e-02 -3.736e-01
 6.000e-01 8.000e-02 -4.090e-01
 6.200e-01 8.000e-02 -4.384e-01
 6.400e-01 8.000e-02 -4.619e-01
 6.600e-01 8.000e-02 -4.797e-01
 6.800e-01 8.000e-02 -4.919e-01
 7.000e-01 8.000e-02 -4.985e-01
 7.200e-01 8.000e-02 -4.996e-01
 7.400e-01 8.000e-02 -4.952e-01
 7.600e-01 8.000e-02 -4.852e-01
 7.800e-01 8.000e-02 -4.696e-01
 8.000e-01 8.000e-02 -4.483e-01
 8.200e-01 8.000e-02 -4.214e-01
 8.400e-01 8.000e-02 -3.890e-01
 8.600e-01 8.000e-02 -3.515e-01
 8.800e-01 8.000e-02 -3.090e-01
 9.000e-01 8.000e-02 -2.622e-01
 9.200e-01 8.000e-02 -2.116e-01
 9.400e-01 8.000e-02 -1.578e-01
 9.600e-01 8.000e-02 -1.016e-01
 9.800e-01 8.000e-02 -4.396e-02
 0.000e+00 1.000e-01 1.395e-02
 2.000e-02 1.000e-01 8.952e-02
 4.000e-02 1.000e-01 1.636e-01
 6.000e-02 1.000e-01 2.349e-01
 8.000e-02 1.000e-01 3.025e-01
 1.000e-01 1.000e-01 3.651e-01
 1.200e-01 1.000e-01 4.217e-01
 1.400e-01 1.000e-01 4.712e-01
 1.600e-01 1.000e-01 5.126e-01
 1.800e-01 1.000e-01 5.450e-01
 2.000e-01 1.000e-01 5.678e-01
 2.200e-01 1.000e-01 5.801e-01
 2.400e-01 1.000e-01 5.814e-01
 2.600e-01 1.000e-01 5.716e-01
 2.800e-01 1.000e-01 5.503e-01
 3.000e-01 1.000e-01 5.177e-01
 3.200e-01 1.000e-01 4.743e-01
 3.400e-01 1.000e-01 4.206e-01
 3.600e-01 1.000e-01 3.578e-01
 3.800e-01 1.000e-01 2.871e-01
 4.000e-01 1.000e-01 2.101e-01
 4.200e-01 1.000e-01 1.289e-01
 4.400e-01 1.000e-01 4.533e-02
 4.600e-01 1.000e-01 -3.834e-02
 4.800e-01 1.000e-01 -1.201e-01
 5.000e-01 1.000e-01 -1.980e-01
 5.200e-01 1.000e-01 -2.705e-01
 5.400e-01 1.000e-01 -3.367e-01
 5.600e-01 1.000e-01 -3.957e-01
 5.800e-01 1.000e-01 -4.473e-01
 6.000e-01 1.000e-01 -4.914e-01
 6.200e-01 1.000e-01 -5.282e-01
 6.400e-01 1.000e-01 -5.578e-01
 6.600e-01 1.000e-01 -5.805e-01
 6.800e-01 1.000e-01 -5.964e-01
 7.000e-01 1.000e-01 -6.056e-01
 7.200e-01 1.000e-01 -6.080e-01
 7.400e-01 1.000e-01 -6.036e-01
 7.600e-01 1.000e-01 -5.923e-01
 7.800e-01 1.000e-01 -5.740e-01
 8.000e-01 1.000e-01 -5.488e-01
 8.200e-01 1.000e-01 -5.166e-01
 8.400e-01 1.000e-01 -4.777e-01
 8.600e-01 1.000e-01 -4.323e-01
 8.800e-01 1.000e-01 -3.808e-01
 9.000e-01 1.000e-01 -3.239e-01
 9.200e-01 1.000e-01 -2.622e-01
 9.400e-01 1.000e-01 -1.966e-01
 9.600e-01 1.000e-01 -1.280e-01
 9.800e-01 1.000e-01 -5.745e-02
 0.000e+00 1.200e-01 1.318e-02
 2.000e-02 1.200e-01 1.009e-01
 4.000e-02 1.200e-01 1.870e-01
 6.000e-02 1.200e-01 2.700e-01
 8.000e-02 1.200e-01 3.487e-01
 1.000e-01 1.200e-01 4.217e-01
 1.200e-01 1.200e-01 4.877e-01
 1.400e-01 1.200e-01 5.456e-01
 1.600e-01 1.200e-01 5.942e-01
 1.800e-01 1.200e-01 6.324e-01
 2.000e-01 1.200e-01 6.594e-01
 2.200e-01 1.200e-01 6.743e-01
 2.400e-01 1.200e-01 6.766e-01
 2.600e-01 1.200e-01 6.658e-01
 2.800e-01 1.200e-01 6.418e-01
 3.000e-01 1.200e-01 6.047e-01
 3.200e-01 1.200e-01 5.549e-01
 3.400e-01 1.200e-01 4.931e-01
 3.600e-01 1.200e-01 4.205e-01
 3.800e-01 1.200e-01 3.386e-01
 4.000e-01 1.200e-01 2.493e-01
 4.200e-01 1.200e-01 1.548e-01
 4.400e-01 1.200e-01 5.754e-02
 4.600e-01 1.200e-01 -4.008e-02
 4.800e-01 1.200e-01 -1.356e-01
 5.000e-01 1.200e-01 -2.267e-01
 5.200e-01 1.200e-01 -3.116e-01
 5.400e-01 1.200e-01 -3.889e-01
 5.600e-01 1.200e-01 -4.581e-01
 5.800e-01 1.200e-01 -5.185e-01
 6.000e-01 1.200e-01 -5.703e-01
 6.200e-01 1.200e-01 -6.135e-01
 6.400e-01 1.200e-01 -6.484e-01
 6.600e-01 1.200e-01 -6.752e-01
 6.800e-01 1.200e-01 -6.941e-01
 7.000e-01 1.200e-01 -7.052e-01
 7.200e-01 1.200e-01 -7.085e-01
 7.400e-01 1.200e-01 -7.038e-01
 7.600e-01 1.200e-01 -6.912e-01
 7.800e-01 1.200e-01 -6.704e-01
 8.000e-01 1.200e-01 -6.414e-01
 8.200e-01 1.200e-01 -6.043e-01
 8.400e-01 1.200e-01 -5.593e-01
 8.600e-01 1.200e-01 -5.067e-01
 8.800e-01 1.200e-01 -4.469e-01
 9.000e-01 1.200e-01 -3.808e-01
 9.200e-01 1.200e-01 -3.090e-01
 9.400e-01 1.200e-01 -2.326e-01
 9.600e-01 1.200e-01 -1.526e-01
 9.800e-01 1.200e-01 -7.026e-02
 0.000e+00 1.400e-01 1.195e-02
 2.000e-02 1.400e-01 1.104e-01
 4.000e-02 1.400e-01 2.071e-01
 6.000e-02 1.400e-01 3.004e-01
 8.000e-02 1.400e-01 3.890e-01
 1.000e-01 1.400e-01 4.712e-01
 1.200e-01 1.400e-01 5.456e-01
 1.400e-01 1.400e-01 6.109e-01
 1.600e-01 1.400e-01 6.658e-01
 1.800e-01 1.400e-01 7.091e-01
 2.000e-01 1.400e-01 7.398e-01
 2.200e-01 1.400e-01 7.570e-01
 2.400e-01 1.400e-01 7.600e-01
 2.600e-01 1.400e-01 7.484e-01
 2.800e-01 1.400e-01 7.219e-01
 3.000e-01 1.400e-01 6.806e-01
 3.200e-01 1.400e-01 6.249e-01
 3.400e-01 1.400e-01 5.556e-01
 3.600e-01 1.400e-01 4.741e-01
 3.800e-01 1.400e-01 3.821e-01
 4.000e-01 1.400e-01 2.815e-01
 4.200e-01 1.400e-01 1.749e-01
 4.400e-01 1.400e-01 6.497e-02
 4.600e-01 1.400e-01 -4.538e-02
 4.800e-01 1.400e-01 -1.534e-01
 5.000e-01 1.400e-01 -2.565e-01
 5.200e-01 1.400e-01 -3.525e-01
 5.400e-01 1.400e-01 -4.400e-01
 5.600e-01 1.400e-01 -5.181e-01
 5.800e-01 1.400e-01 -5.863e-01
 6.000e-01 1.400e-01 -6.447e-01
 6.200e-01 1.400e-01 -6.933e-01
 6.400e-01 1.400e-01 -7.326e-01
 6.600e-01 1.400e-01 -7.627e-01
 6.800e-01 1.400e-01 -7.839e-01
 7.000e-01 1.400e-01 -7.964e-01
 7.200e-01 1.400e-01 -8.001e-01
 7.400e-01 1.400e-01 -7.949e-01
 7.600e-01 1.400e-01 -7.807e-01
 7.800e-01 1.400e-01 -7.574e-01
 8.000e-01 1.400e-01 -7.250e-01
 8.200e-01 1.400e-01 -6.834e-01
 8.400e-01 1.400e-01 -6.329e-01
 8.600e-01 1.400e-01 -5.738e-01
 8.800e-01 1.400e-01 -5.067e-01
 9.000e-01 1.400e-01 -4.323e-01
 9.200e-01 1.400e-01 -3.515e-01
 9.400e-01 1.400e-01 -2.654e-01
 9.600e-01 1.400e-01 -1.752e-01
 9.800e-01 1.400e-01 -8.228e-02
 0.000e+00 1.600e-01 1.021e-02
 2.000e-02 1.600e-01 1.178e-01
 4.000e-02 1.600e-01 2.235e-01
 6.000e-02 1.600e-01 3.256e-01
 8.000e-02 1.600e-01 4.225e-01
 1.000e-01 1.600e-01 5.126e-01
 1.200e-01 1.600e-01 5.942e-01
 1.400e-01 1.600e-01 6.658e-01
 1.600e-01 1.600e-01 7.261e-01
 1.800e-01 1.600e-01 7.737e-01
 2.000e-01 1.600e-01 8.075e-01
 2.200e-01 1.600e-01 8.266e-01
 2.400e-01 1.600e-01 8.302e-01
 2.600e-01 1.600e-01 8.177e-01
 2.800e-01 1.600e-01 7.889e-01
 3.000e-01 1.600e-01 7.438e-01
 3.200e-01 1.600e-01 6.830e-01
 3.400e-01 1.600e-01 6.073e-01
 3.600e-01 1.600e-01 5.181e-01
 3.800e-01 1.600e-01 4.171e-01
 4.000e-01 1.600e-01 3.067e-01
 4.200e-01 1.600e-01 1.895e-01
 4.400e-01 1.600e-01 6.860e-02
 4.600e-01 1.600e-01 -5.291e-02
 4.800e-01 1.600e-01 -1.719e-01
 5.000e-01 1.600e-01 -2.856e-01
 5.200e-01 1.600e-01 -3.915e-01
 5.400e-01 1.600e-01 -4.879e-01
 5.600e-01 1.600e-01 -5.739e-01
 5.800e-01 1.600e-01 -6.490e-01
 6.000e-01 1.600e-01 -7.130e-01
 6.200e-01 1.600e-01 -7.663e-01
 6.400e-01 1.600e-01 -8.091e-01
 6.600e-01 1.600e-01 -8.418e-01
 6.800e-01 1.600e-01 -8.648e-01
 7.000e-01 1.600e-01 -8.781e-01
 7.200e-01 1.600e-01 -8.818e-01
 7.400e-01 1.600e-01 -8.759e-01
 7.600e-01 1.600e-01 -8.601e-01
 7.800e-01 1.600e-01 -8.345e-01
 8.000e-01 1.600e-01 -7.988e-01
 8.200e-01 1.600e-01 -7.531e-01
 8.400e-01 1.600e-01 -6.977e-01
 8.600e-01 1.600e-01 -6.329e-01
 8.800e-01 1.600e-01 -5.593e-01
 9.000e-01 1.600e-01 -4.777e-01
 9.200e-01 1.600e-01 -3.890e-01
 9.400e-01 1.600e-01 -2.945e-01
 9.600e-01 1.600e-01 -1.955e-01
 9.800e-01 1.600e-01 -9.342e-02
 0.000e+00 1.800e-01 7.904e-03
 2.000e-02 1.800e-01 1.228e-01
 4.000e-02 1.800e-01 2.358e-01
 6.000e-02 1.800e-01 3.450e-01
 8.000e-02 1.800e-01 4.487e-01
 1.000e-01 1.800e-01 5.450e-01
 1.200e-01 1.800e-01 6.324e-01
 1.400e-01 1.800e-01 7.091e-01
 1.600e-01 1.800e-01 7.737e-01
 1.800e-01 1.800e-01 8.247e-01
 2.000e-01 1.800e-01 8.610e-01
 2.200e-01 1.800e-01 8.816e-01
 2.400e-01 1.800e-01 8.855e-01
 2.600e-01 1.800e-01 8.723e-01
 2.800e-01 1.800e-01 8.416e-01
 3.000e-01 1.800e-01 7.935e-01
 3.200e-01 1.800e-01 7.286e-01
 3.400e-01 1.800e-01 6.477e-01
 3.600e-01 1.800e-01 5.523e-01
 3.800e-01 1.800e-01 4.443e-01
 4.000e-01 1.800e-01 3.261e-01
 4.200e-01 1.800e-01 2.005e-01
 4.400e-01 1.800e-01 7.078e-02
 4.600e-01 1.800e-01 -5.983e-02
 4.800e-01 1.800e-01 -1.880e-01
 5.000e-01 1.800e-01 -3.106e-01
 5.200e-01 1.800e-01 -4.249e-01
 5.400e-01 1.800e-01 -5.292e-01
 5.600e-01 1.800e-01 -6.223e-01
 5.800e-01 1.800e-01 -7.035e-01
 6.000e-01 1.800e-01 -7.727e-01
 6.200e-01 1.800e-01 -8.302e-01
 6.400e-01 1.800e-01 -8.762e-01
 6.600e-01 1.800e-01 -9.112e-01
 6.800e-01 1.800e-01 -9.355e-01
 7.000e-01 1.800e-01 -9.494e-01
 7.200e-01 1.800e-01 -9.529e-01
 7.400e-01 1.800e-01 -9.461e-01
 7.600e-01 1.800e-01 -9.287e-01
 7.800e-01 1.800e-01 -9.007e-01
 8.000e-01 1.800e-01 -8.621e-01
 8.200e-01 1.800e-01 -8.128e-01
 8.400e-01 1.800e-01 -7.531e-01
 8.600e-01 1.800e-01 -6.834e-01
 8.800e-01 1.800e-01 -6.043e-01
 9.000e-01 1.800e-01 -5.166e-01
 9.200e-01 1.800e-01 -4.214e-01
 9.400e-01 1.800e-01 -3.199e-01
 9.600e-01 1.800e-01 -2.134e-01
 9.800e-01 1.800e-01 -1.036e-01
 0.000e+00 2.000e-01 4.982e-03
 2.000e-02 2.000e-01 1.252e-01
 4.000e-02 2.000e-01 2.435e-01
 6.000e-02 2.000e-01 3.580e-01
 8.000e-02 2.000e-01 4.667e-01
 1.000e-01 2.000e-01 5.678e-01
 1.200e-01 2.000e-01 6.594e-01
 1.400e-01 2.000e-01 7.398e-01
 1.600e-01 2.000e-01 8.075e-01
 1.800e-01 2.000e-01 8.610e-01
 2.000e-01 2.000e-01 8.991e-01
 2.200e-01 2.000e-01 9.206e-01
 2.400e-01 2.000e-01 9.248e-01
 2.600e-01 2.000e-01 9.110e-01
 2.800e-01 2.000e-01 8.790e-01
 3.000e-01 2.000e-01 8.289e-01
 3.200e-01 2.000e-01 7.613e-01
 3.400e-01 2.000e-01 6.771e-01
 3.600e-01 2.000e-01 5.778e-01
 3.800e-01 2.000e-01 4.654e-01
 4.000e-01 2.000e-01 3.423e-01
 4.200e-01 2.000e-01 2.113e-01
 4.400e-01 2.000e-01 7.568e-02
 4.600e-01 2.000e-01 -6.125e-02
 4.800e-01 2.000e-01 -1.961e-01
 5.000e-01 2.000e-01 -3.257e-01
 5.200e-01 2.000e-01 -4.471e-01
 5.400e-01 2.000e-01 -5.584e-01
 5.600e-01 2.000e-01 -6.581e-01
 5.800e-01 2.000e-01 -7.454e-01
 6.000e-01 2.000e-01 -8.200e-01
 6.200e-01 2.000e-01 -8.819e-01
 6.400e-01 2.000e-01 -9.314e-01
 6.600e-01 2.000e-01 -9.689e-01
 6.800e-01 2.000e-01 -9.948e-01
 7.000e-01 2.000e-01 -1.009e+00
 7.200e-01 2.000e-01 -1.013e+00
 7.400e-01 2.000e-01 -1.005e+00
 7.600e-01 2.000e-01 -9.859e-01
 7.800e-01 2.000e-01 -9.558e-01
 8.000e-01 2.000e-01 -9.145e-01
 8.200e-01 2.000e-01 -8.621e-01
 8.400e-01 2.000e-01 -7.988e-01
 8.600e-01 2.000e-01 -7.250e-01
 8.800e-01 2.000e-01 -6.414e-01
 9.000e-01 2.000e-01 -5.488e-01
 9.200e-01 2.000e-01 -4.483e-01
 9.400e-01 2.000e-01 -3.412e-01
 9.600e-01 2.000e-01 -2.288e-01
 9.800e-01 2.000e-01 -1.129e-01
 0.000e+00 2.200e-01 1.399e-03
 2.000e-02 2.200e-01 1.249e-01
 4.000e-02 2.200e-01 2.465e-01
 6.000e-02 2.200e-01 3.642e-01
 8.000e-02 2.200e-01 4.761e-01
 1.000e-01 2.200e-01 5.801e-01
 1.200e-01 2.200e-01 6.743e-01
 1.400e-01 2.200e-01 7.570e-01
 1.600e-01 2.200e-01 8.266e-01
 1.800e-01 2.200e-01 8.816e-01
 2.000e-01 2.200e-01 9.206e-01
 2.200e-01 2.200e-01 9.427e-01
 2.400e-01 2.200e-01 9.471e-01
 2.600e-01 2.200e-01 9.331e-01
 2.800e-01 2.200e-01 9.006e-01
 3.000e-01 2.200e-01 8.499e-01
 3.200e-01 2.200e-01 7.816e-01
 3.400e-01 2.200e-01 6.966e-01
 3.600e-01 2.200e-01 5.966e-01
 3.800e-01 2.200e-01 4.834e-01
 4.000e-01 2.200e-01 3.594e-01
 4.200e-01 2.200e-01 2.272e-01
 4.400e-01 2.200e-01 8.977e-02
 4.600e-01 2.200e-01 -4.978e-02
 4.800e-01 2.200e-01 -1.882e-01
 5.000e-01 2.200e-01 -3.225e-01
 5.200e-01 2.200e-01 -4.497e-01
 5.400e-01 2.200e-01 -5.674e-01
 5.600e-01 2.200e-01 -6.740e-01
 5.800e-01 2.200e-01 -7.683e-01
 6.000e-01 2.200e-01 -8.494e-01
 6.200e-01 2.200e-01 -9.171e-01
 6.400e-01 2.200e-01 -9.714e-01
 6.600e-01 2.200e-01 -1.012e+00
 6.800e-01 2.200e-01 -1.041e+00
 7.000e-01 2.200e-01 -1.056e+00
 7.200e-01 2.200e-01 -1.060e+00
 7.400e-01 2.200e-01 -1.051e+00
 7.600e-01 2.200e-01 -1.031e+00
 7.800e-01 2.200e-01 -9.993e-01
 8.000e-01 2.200e-01 -9.558e-01
 8.200e-01 2.200e-01 -9.007e-01
 8.400e-01 2.200e-01 -8.345e-01
 8.600e-01 2.200e-01 -7.574e-01
 8.800e-01 2.200e-01 -6.704e-01
 9.000e-01 2.200e-01 -5.740e-01
 9.200e-01 2.200e-01 -4.696e-01
 9.400e-01 2.200e-01 -3.583e-01
 9.600e-01 2.200e-01 -2.416e-01
 9.800e-01 2.200e-01 -1.211e-01
 0.000e+00 2.400e-01 -2.874e-03
 2.000e-02 2.400e-01 1.217e-01
 4.000e-02 2.400e-01 2.445e-01
 6.000e-02 2.400e-01 3.634e-01
 8.000e-02 2.400e-01 4.764e-01
 1.000e-01 2.400e-01 5.814e-01
 1.200e-01 2.400e-01 6.766e-01
 1.400e-01 2.400e-01 7.600e-01
 1.600e-01 2.400e-01 8.302e-01
 1.800e-01 2.400e-01 8.855e-01
 2.000e-01 2.400e-01 9.248e-01
 2.200e-01 2.400e-01 9.471e-01
 2.400e-01 2.400e-01 9.516e-01
 2.600e-01 2.400e-01 9.380e-01
 2.800e-01 2.400e-01 9.063e-01
 3.000e-01 2.400e-01 8.569e-01
 3.200e-01 2.400e-01 7.905e-01
 3.400e-01 2.400e-01 7.083e-01
 3.600e-01 2.400e-01 6.119e-01
 3.800e-01 2.400e-01 5.030e-01
 4.000e-01 2.400e-01 3.835e-01
 4.200e-01 2.400e-01 2.558e-01
 4.400e-01 2.400e-01 1.221e-01
 4.600e-01 2.400e-01 -1.515e-02
 4.800e-01 2.400e-01 -1.532e-01
 5.000e-01 2.400e-01 -2.895e-01
 5.200e-01 2.400e-01 -4.211e-01
 5.400e-01 2.400e-01 -5.454e-01
 5.600e-01 2.400e-01 -6.601e-01
 5.800e-01 2.400e-01 -7.634e-01
 6.000e-01 2.400e-01 -8.537e-01
 6.200e-01 2.400e-01 -9.300e-01
 6.400e-01 2.400e-01 -9.916e-01
 6.600e-01 2.400e-01 -1.038e+00
 6.800e-01 2.400e-01 -1.071e+00
 7.000e-01 2.400e-01 -1.089e+00
 7.200e-01 2.400e-01 -1.094e+00
 7.400e-01 2.400e-01 -1.086e+00
 7.600e-01 2.400e-01 -1.065e+00
 7.800e-01 2.400e-01 -1.031e+00
 8.000e-01 2.400e-01 -9.859e-01
 8.200e-01 2.400e-01 -9.287e-01
 8.400e-01 2.400e-01 -8.601e-01
 8.600e-01 2.400e-01 -7.807e-01
 8.800e-01 2.400e-01 -6.912e-01
 9.000e-01 2.400e-01 -5.923e-01
 9.200e-01 2.400e-01 -4.852e-01
 9.400e-01 2.400e-01 -3.713e-01
 9.600e-01 2.400e-01 -2.518e-01
 9.800e-01 2.400e-01 -1.284e-01
 0.000e+00 2.600e-01 -7.844e-03
 2.000e-02 2.600e-01 1.155e-01
 4.000e-02 2.600e-01 2.373e-01
 6.000e-02 2.600e-01 3.553e-01
 8.000e-02 2.600e-01 4.674e-01
 1.000e-01 2.600e-01 5.716e-01
 1.200e-01 2.600e-01 6.658e-01
 1.400e-01 2.600e-01 7.484e-01
 1.600e-01 2.600e-01 8.177e-01
 1.800e-01 2.600e-01 8.723e-01
 2.000e-01 2.600e-01 9.110e-01
 2.200e-01 2.600e-01 9.331e-01
 2.400e-01 2.600e-01 9.380e-01
 2.600e-01 2.600e-01 9.256e-01
 2.800e-01 2.600e-01 8.963e-01
 3.000e-01 2.600e-01 8.507e-01
 3.200e-01 2.600e-01 7.899e-01
 3.400e-01 2.600e-01 7.152e-01
 3.600e-01 2.600e-01 6.281e-01
 3.800e-01 2.600e-01 5.301e-01
 4.000e-01 2.600e-01 4.225e-01
 4.200e-01 2.600e-01 3.068e-01
 4.400e-01 2.600e-01 1.841e-01
 4.600e-01 2.600e-01 5.570e-02
 4.800e-01 2.600e-01 -7.697e-02
 5.000e-01 2.600e-01 -2.120e-01
 5.200e-01 2.600e-01 -3.468e-01
 5.400e-01 2.600e-01 -4.784e-01
 5.600e-01 2.600e-01 -6.039e-01
 5.800e-01 2.600e-01 -7.199e-01
 6.000e-01 2.600e-01 -8.237e-01
 6.200e-01 2.600e-01 -9.131e-01
 6.400e-01 2.600e-01 -9.863e-01
 6.600e-01 2.600e-01 -1.043e+00
 6.800e-01 2.600e-01 -1.083e+00
 7.000e-01 2.600e-01 -1.106e+00
 7.200e-01 2.600e-01 -1.114e+00
 7.400e-01 2.600e-01 -1.107e+00
 7.600e-01 2.600e-01 -1.086e+00
 7.800e-01 2.600e-01 -1.051e+00
 8.000e-01 2.600e-01 -1.005e+00
 8.200e-01 2.600e-01 -9.461e-01
 8.400e-01 2.600e-01 -8.759e-01
 8.600e-01 2.600e-01 -7.949e-01
 8.800e-01 2.600e-01 -7.038e-01
 9.000e-01 2.600e-01 -6.036e-01
 9.200e-01 2.600e-01 -4.952e-01
 9.400e-01 2.600e-01 -3.800e-01
 9.600e-01 2.600e-01 -2.594e-01
 9.800e-01 2.600e-01 -1.347e-01
 0.000e+00 2.800e-01 -1.349e-02
 2.000e-02 2.800e-01 1.064e-01
 4.000e-02 2.800e-01 2.250e-01
 6.000e-02 2.800e-01 3.399e-01
 8.000e-02 2.800e-01 4.490e-01
 1.000e-01 2.800e-01 5.503e-01
 1.200e-01 2.800e-01 6.418e-01
 1.400e-01 2.800e-01 7.219e-01
 1.600e-01 2.800e-01 7.889e-01
 1.800e-01 2.800e-01 8.416e-01
 2.000e-01 2.800e-01 8.790e-01
 2.200e-01 2.800e-01 9.006e-01
 2.400e-01 2.800e-01 9.063e-01
 2.600e-01 2.800e-01 8.963e-01
 2.800e-01 2.800e-01 8.714e-01
 3.000e-01 2.800e-01 8.329e-01
 3.200e-01 2.800e-01 7.823e-01
 3.400e-01 2.800e-01 7.210e-01
 3.600e-01 2.800e-01 6.506e-01
 3.800e-01 2.800e-01 5.721e-01
 4.000e-01 2.800e-01 4.859e-01
 4.200e-01 2.800e-01 3.919e-01
 4.400e-01 2.800e-01 2.895e-01
 4.600e-01 2.800e-01 1.780e-01
 4.800e-01 2.800e-01 5.701e-02
 5.000e-01 2.800e-01 -7.295e-02
 5.200e-01 2.800e-01 -2.100e-01
 5.400e-01 2.800e-01 -3.507e-01
 5.600e-01 2.800e-01 -4.907e-01
 5.800e-01 2.800e-01 -6.251e-01
 6.000e-01 2.800e-01 -7.489e-01
 6.200e-01 2.800e-01 -8.580e-01
 6.400e-01 2.800e-01 -9.492e-01
 6.600e-01 2.800e-01 -1.021e+00
 6.800e-01 2.800e-01 -1.072e+00
 7.000e-01 2.800e-01 -1.104e+00
 7.200e-01 2.800e-01 -1.118e+00
 7.400e-01 2.800e-01 -1.114e+00
 7.600e-01 2.800e-01 -1.094e+00
 7.800e-01 2.800e-01 -1.060e+00
 8.000e-01 2.800e-01 -1.013e+00
 8.200e-01 2.800e-01 -9.529e-01
 8.400e-01 2.800e-01 -8.818e-01
 8.600e-01 2.800e-01 -8.001e-01
 8.800e-01 2.800e-01 -7.085e-01
 9.000e-01 2.800e-01 -6.080e-01
 9.200e-01 2.800e-01 -4.996e-01
 9.400e-01 2.800e-01 -3.846e-01
 9.600e-01 2.800e-01 -2.643e-01
 9.800e-01 2.800e-01 -1.401e-01
 0.000e+00 3.000e-01 -1.975e-02
 2.000e-02 3.000e-01 9.452e-02
 4.000e-02 3.000e-01 2.076e-01
 6.000e-02 3.000e-01 3.172e-01
 8.000e-02 3.000e-01 4.213e-01
 1.000e-01 3.000e-01 5.177e-01
 1.200e-01 3.000e-01 6.047e-01
 1.400e-01 3.000e-01 6.806e-01
 1.600e-01 3.000e-01 7.438e-01
 1.800e-01 3.000e-01 7.935e-01
 2.000e-01 3.000e-01 8.289e-01
 2.200e-01 3.000e-01 8.499e-01
 2.400e-01 3.000e-01 8.569e-01
 2.600e-01 3.000e-01 8.507e-01
 2.800e-01 3.000e-01 8.329e-01
 3.000e-01 3.000e-01 8.055e-01
 3.200e-01 3.000e-01 7.706e-01
 3.400e-01 3.000e-01 7.301e-01
 3.600e-01 3.000e-01 6.854e-01
 3.800e-01 3.000e-01 6.369e-01
 4.000e-01 3.000e-01 5.835e-01
 4.200e-01 3.000e-01 5.231e-01
 4.400e-01 3.000e-01 4.524e-01
 4.600e-01 3.000e-01 3.676e-01
 4.800e-01 3.000e-01 2.657e-01
 5.000e-01 3.000e-01 1.451e-01
 5.200e-01 3.000e-01 6.583e-03
 5.400e-01 3.000e-01 -1.458e-01
 5.600e-01 3.000e-01 -3.058e-01
 5.800e-01 3.000e-01 -4.659e-01
 6.000e-01 3.000e-01 -6.183e-01
 6.200e-01 3.000e-01 -7.560e-01
 6.400e-01 3.000e-01 -8.735e-01
 6.600e-01 3.000e-01 -9.676e-01
 6.800e-01 3.000e-01 -1.037e+00
 7.000e-01 3.000e-01 -1.082e+00
 7.200e-01 3.000e-01 -1.104e+00
 7.400e-01 3.000e-01 -1.106e+00
 7.600e-01 3.000e-01 -1.089e+00
 7.800e-01 3.000e-01 -1.056e+00
 8.000e-01 3.000e-01 -1.009e+00
 8.200e-01 3.000e-01 -9.494e-01
 8.400e-01 3.000e-01 -8.781e-01
 8.600e-01 3.000e-01 -7.964e-01
 8.800e-01 3.000e-01 -7.052e-01
 9.000e-01 3.000e-01 -6.056e-01
 9.200e-01 3.000e-01 -4.985e-01
 9.400e-01 3.000e-01 -3.851e-01
 9.600e-01 3.000e-01 -2.666e-01
 9.800e-01 3.000e-01 -1.444e-01
 0.000e+00 3.200e-01 -2.652e-02
 2.000e-02 3.200e-01 7.992e-02
 4.000e-02 3.200e-01 1.854e-01
 6.000e-02 3.200e-01 2.877e-01
 8.000e-02 3.200e-01 3.846e-01
 1.000e-01 3.200e-01 4.743e-01
 1.200e-01 3.200e-01 5.549e-01
 1.400e-01 3.200e-01 6.249e-01
 1.600e-01 3.200e-01 6.830e-01
 1.800e-01 3.200e-01 7.286e-01
 2.000e-01 3.200e-01 7.613e-01
 2.200e-01 3.200e-01 7.816e-01
 2.400e-01 3.200e-01 7.905e-01
 2.600e-01 3.200e-01 7.899e-01
 2.800e-01 3.200e-01 7.823e-01
 3.000e-01 3.200e-01 7.706e-01
 3.200e-01 3.200e-01 7.579e-01
 3.400e-01 3.200e-01 7.467e-01
 3.600e-01 3.200e-01 7.381e-01
 3.800e-01 3.200e-01 7.317e-01
 4.000e-01 3.200e-01 7.245e-01
 4.200e-01 3.200e-01 7.114e-01
 4.400e-01 3.200e-01 6.854e-01
 4.600e-01 3.200e-01 6.387e-01
 4.800e-01 3.200e-01 5.642e-01
 5.000e-01 3.200e-01 4.575e-01
 5.200e-01 3.200e-01 3.180e-01
 5.400e-01 3.200e-01 1.505e-01
 5.600e-01 3.200e-01 -3.630e-02
 5.800e-01 3.200e-01 -2.313e-01
 6.000e-01 3.200e-01 -4.226e-01
 6.200e-01 3.200e-01 -5.994e-01
 6.400e-01 3.200e-01 -7.532e-01
 6.600e-01 3.200e-01 -8.786e-01
 6.800e-01 3.200e-01 -9.731e-01
 7.000e-01 3.200e-01 -1.037e+00
 7.200e-01 3.200e-01 -1.072e+00
 7.400e-01 3.200e-01 -1.083e+00
 7.600e-01 3.200e-01 -1.071e+00
 7.800e-01 3.200e-01 -1.041e+00
 8.000e-01 3.200e-01 -9.948e-01
 8.200e-01 3.200e-01 -9.355e-01
 8.400e-01 3.200e-01 -8.648e-01
 8.600e-01 3.200e-01 -7.839e-01
 8.800e-01 3.200e-01 -6.941e-01
 9.000e-01 3.200e-01 -5.964e-01
 9.200e-01 3.200e-01 -4.919e-01
 9.400e-01 3.200e-01 -3.814e-01
 9.600e-01 3.200e-01 -2.663e-01
 9.800e-01 3.200e-01 -1.476e-01
 0.000e+00 3.400e-01 -3.366e-02
 2.000e-02 3.400e-01 6.293e-02
 4.000e-02 3.400e-01 1.588e-01
 6.000e-02 3.400e-01 2.517e-01
 8.000e-02 3.400e-01 3.396e-01
 1.000e-01 3.400e-01 4.206e-01
 1.200e-01 3.400e-01 4.931e-01
 1.400e-01 3.400e-01 5.556e-01
 1.600e-01 3.400e-01 6.073e-01
 1.800e-01 3.400e-01 6.477e-01
 2.000e-01 3.400e-01 6.771e-01
 2.200e-01 3.400e-01 6.966e-01
 2.400e-01 3.400e-01 7.083e-01
 2.600e-01 3.400e-01 7.152e-01
 2.800e-01 3.400e-01 7.210e-01
 3.000e-01 3.400e-01 7.301e-01
 3.200e-01 3.400e-01 7.467e-01
 3.400e-01 3.400e-01 7.738e-01
 3.600e-01 3.400e-01 8.126e-01
 3.800e-01 3.400e-01 8.615e-01
 4.000e-01 3.400e-01 9.149e-01
 4.200e-01 3.400e-01 9.639e-01
 4.400e-01 3.400e-01 9.965e-01
 4.600e-01 3.400e-01 9.998e-01
 4.800e-01 3.400e-01 9.616e-01
 5.000e-01 3.400e-01 8.737e-01
 5.200e-01 3.400e-01 7.334e-01
 5.400e-01 3.400e-01 5.467e-01
 5.600e-01 3.400e-01 3.255e-01
 5.800e-01 3.400e-01 8.554e-02
 6.000e-01 3.400e-01 -1.561e-01
 6.200e-01 3.400e-01 -3.838e-01
 6.400e-01 3.400e-01 -5.848e-01
 6.600e-01 3.400e-01 -7.510e-01
 6.800e-01 3.400e-01 -8.786e-01
 7.000e-01 3.400e-01 -9.676e-01
 7.200e-01 3.400e-01 -1.021e+00
 7.400e-01 3.400e-01 -1.043e+00
 7.600e-01 3.400e-01 -1.038e+00
 7.800e-01 3.400e-01 -1.012e+00
 8.000e-01 3.400e-01 -9.689e-01
 8.200e-01 3.400e-01 -9.112e-01
 8.400e-01 3.400e-01 -8.418e-01
 8.600e-01 3.400e-01 -7.627e-01
 8.800e-01 3.400e-01 -6.752e-01
 9.000e-01 3.400e-01 -5.805e-01
 9.200e-01 3.400e-01 -4.797e-01
 9.400e-01 3.400e-01 -3.736e-01
 9.600e-01 3.400e-01 -2.632e-01
 9.800e-01 3.400e-01 -1.496e-01
 0.000e+00 3.600e-01 -4.095e-02
 2.000e-02 3.600e-01 4.392e-02
 4.000e-02 3.600e-01 1.283e-01
 6.000e-02 3.600e-01 2.100e-01
 8.000e-02 3.600e-01 2.871e-01
 1.000e-01 3.600e-01 3.578e-01
 1.200e-01 3.600e-01 4.205e-01
 1.400e-01 3.600e-01 4.741e-01
 1.600e-01 3.600e-01 5.181e-01
 1.800e-01 3.600e-01 5.523e-01
 2.000e-01 3.600e-01 5.778e-01
 2.200e-01 3.600e-01 5.966e-01
 2.400e-01 3.600e-01 6.119e-01
 2.600e-01 3.600e-01 6.281e-01
 2.800e-01 3.600e-01 6.506e-01
 3.000e-01 3.600e-01 6.854e-01
 3.200e-01 3.600e-01 7.381e-01
 3.400e-01 3.600e-01 8.126e-01
 3.600e-01 3.600e-01 9.101e-01
 3.800e-01 3.600e-01 1.027e+00
 4.000e-01 3.600e-01 1.155e+00
 4.200e-01 3.600e-01 1.281e+00
 4.400e-01 3.600e-01 1.386e+00
 4.600e-01 3.600e-01 1.451e+00
 4.800e-01 3.600e-01 1.457e+00
 5.000e-01 3.600e-01 1.393e+00
 5.200e-01 3.600e-01 1.252e+00
 5.400e-01 3.600e-01 1.042e+00
 5.600e-01 3.600e-01 7.784e-01
 5.800e-01 3.600e-01 4.835e-01
 6.000e-01 3.600e-01 1.803e-01
 6.200e-01 3.600e-01 -1.095e-01
 6.400e-01 3.600e-01 -3.684e-01
 6.600e-01 3.600e-01 -5.848e-01
 6.800e-01 3.600e-01 -7.532e-01
 7.000e-01 3.600e-01 -8.735e-01
 7.200e-01 3.600e-01 -9.492e-01
 7.400e-01 3.600e-01 -9.863e-01
 7.600e-01 3.600e-01 -9.916e-01
 7.800e-01 3.600e-01 -9.714e-01
 8.000e-01 3.600e-01 -9.314e-01
 8.200e-01 3.600e-01 -8.762e-01
 8.400e-01 3.600e-01 -8.091e-01
 8.600e-01 3.600e-01 -7.326e-01
 8.800e-01 3.600e-01 -6.484e-01
 9.000e-01 3.600e-01 -5.578e-01
 9.200e-01 3.600e-01 -4.619e-01
 9.400e-01 3.600e-01 -3.615e-01
 9.600e-01 3.600e-01 -2.573e-01
 9.800e-01 3.600e-01 -1.502e-01
 0.000e+00 3.800e-01 -4.817e-02
 2.000e-02 3.800e-01 2.338e-02
 4.000e-02 3.800e-01 9.463e-02
 6.000e-02 3.800e-01 1.636e-01
 8.000e-02 3.800e-01 2.283e-01
 1.000e-01 3.800e-01 2.871e-01
 1.200e-01 3.800e-01 3.386e-01
 1.400e-01 3.800e-01 3.821e-01
 1.600e-01 3.800e-01 4.171e-01
 1.800e-01 3.800e-01 4.443e-01
 2.000e-01 3.800e-01 4.654e-01
 2.200e-01 3.800e-01 4.834e-01
 2.400e-01 3.800e-01 5.030e-01
 2.600e-01 3.800e-01 5.301e-01
 2.800e-01 3.800e-01 5.721e-01
 3.000e-01 3.800e-01 6.369e-01
 3.200e-01 3.800e-01 7.317e-01
 3.400e-01 3.800e-01 8.615e-01
 3.600e-01 3.800e-01 1.027e+00
 3.800e-01 3.800e-01 1.224e+00
 4.000e-01 3.800e-01 1.439e+00
 4.200e-01 3.800e-01 1.653e+00
 4.400e-01 3.800e-01 1.842e+00
 4.600e-01 3.800e-01 1.978e+00
 4.800e-01 3.800e-01 2.037e+00
 5.000e-01 3.800e-01 1.999e+00
 5.200e-01 3.800e-01 1.857e+00
 5.400e-01 3.800e-01 1.620e+00
 5.600e-01 3.800e-01 1.309e+00
 5.800e-01 3.800e-01 9.512e-01
 6.000e-01 3.800e-01 5.772e-01
 6.200e-01 3.800e-01 2.160e-01
 6.400e-01 3.800e-01 -1.095e-01
 6.600e-01 3.800e-01 -3.838e-01
 6.800e-01 3.800e-01 -5.994e-01
 7.000e-01 3.800e-01 -7.560e-01
 7.200e-01 3.800e-01 -8.580e-01
 7.400e-01 3.800e-01 -9.131e-01
 7.600e-01 3.800e-01 -9.300e-01
 7.800e-01 3.800e-01 -9.171e-01
 8.000e-01 3.800e-01 -8.819e-01
 8.200e-01 3.800e-01 -8.302e-01
 8.400e-01 3.800e-01 -7.663e-01
 8.600e-01 3.800e-01 -6.933e-01
 8.800e-01 3.800e-01 -6.135e-01
 9.000e-01 3.800e-01 -5.282e-01
 9.200e-01 3.800e-01 -4.384e-01
 9.400e-01 3.800e-01 -3.450e-01
 9.600e-01 3.800e-01 -2.484e-01
 9.800e-01 3.800e-01 -1.493e-01
 0.000e+00 4.000e-01 -5.503e-02
 2.000e-02 4.000e-01 1.867e-03
 4.000e-02 4.000e-01 5.866e-02
 6.000e-02 4.000e-01 1.135e-01
 8.000e-02 4.000e-01 1.645e-01
 1.000e-01 4.000e-01 2.101e-01
 1.200e-01 4.000e-01 2.493e-01
 1.400e-01 4.000e-01 2.815e-01
 1.600e-01 4.000e-01 3.067e-01
 1.800e-01 4.000e-01 3.261e-01
 2.000e-01 4.000e-01 3.423e-01
 2.200e-01 4.000e-01 3.594e-01
 2.400e-01 4.000e-01 3.835e-01
 2.600e-01 4.000e-01 4.225e-01
 2.800e-01 4.000e-01 4.859e-01
 3.000e-01 4.000e-01 5.835e-01
 3.200e-01 4.000e-01 7.245e-01
 3.400e-01 4.000e-01 9.149e-01
 3.600e-01 4.000e-01 1.155e+00
 3.800e-01 4.000e-01 1.439e+00
 4.000e-01 4.000e-01 1.749e+00
 4.200e-01 4.000e-01 2.060e+00
 4.400e-01 4.000e-01 2.341e+00
 4.600e-01 4.000e-01 2.555e+00
 4.800e-01 4.000e-01 2.670e+00
 5.000e-01 4.000e-01 2.662e+00
 5.200e-01 4.000e-01 2.519e+00
 5.400e-01 4.000e-01 2.254e+00
 5.600e-01 4.000e-01 1.891e+00
 5.800e-01 4.000e-01 1.465e+00
 6.000e-01 4.000e-01 1.015e+00
 6.200e-01 4.000e-01 5.772e-01
 6.400e-01 4.000e-01 1.803e-01
 6.600e-01 4.000e-01 -1.561e-01
 6.800e-01 4.000e-01 -4.226e-01
 7.000e-01 4.000e-01 -6.183e-01
 7.200e-01 4.000e-01 -7.489e-01
 7.400e-01 4.000e-01 -8.237e-01
 7.600e-01 4.000e-01 -8.537e-01
 7.800e-01 4.000e-01 -8.494e-01
 8.000e-01 4.000e-01 -8.200e-01
 8.200e-01 4.000e-01 -7.727e-01
 8.400e-01 4.000e-01 -7.130e-01
 8.600e-01 4.000e-01 -6.447e-01
 8.800e-01 4.000e-01 -5.703e-01
 9.000e-01 4.000e-01 -4.914e-01
 9.200e-01 4.000e-01 -4.090e-01
 9.400e-01 4.000e-01 -3.239e-01
 9.600e-01 4.000e-01 -2.363e-01
 9.800e-01 4.000e-01 -1.465e-01
 0.000e+00 4.200e-01 -6.121e-02
 2.000e-02 4.200e-01 -1.999e-02
 4.000e-02 4.200e-01 2.132e-02
 6.000e-02 4.200e-01 6.095e-02
 8.000e-02 4.200e-01 9.725e-02
 1.000e-01 4.200e-01 1.289e-01
 1.200e-01 4.200e-01 1.548e-01
 1.400e-01 4.200e-01 1.749e-01
 1.600e-01 4.200e-01 1.895e-01
 1.800e-01 4.200e-01 2.005e-01
 2.000e-01 4.200e-01 2.113e-01
 2.200e-01 4.200e-01 2.272e-01
 2.400e-01 4.200e-01 2.558e-01
 2.600e-01 4.200e-01 3.068e-01
 2.800e-01 4.200e-01 3.919e-01
 3.000e-01 4.200e-01 5.231e-01
 3.200e-01 4.200e-01 7.114e-01
 3.400e-01 4.200e-01 9.639e-01
 3.600e-01 4.200e-01 1.281e+00
 3.800e-01 4.200e-01 1.653e+00
 4.000e-01 4.200e-01 2.060e+00
 4.200e-01 4.200e-01 2.471e+00
 4.400e-01 4.200e-01 2.845e+00
 4.600e-01 4.200e-01 3.138e+00
 4.800e-01 4.200e-01 3.311e+00
 5.000e-01 4.200e-01 3.333e+00
 5.200e-01 4.200e-01 3.191e+00
 5.400e-01 4.200e-01 2.897e+00
 5.600e-01 4.200e-01 2.483e+00
 5.800e-01 4.200e-01 1.990e+00
 6.000e-01 4.200e-01 1.465e+00
 6.200e-01 4.200e-01 9.512e-01
 6.400e-01 4.200e-01 4.835e-01
 6.600e-01 4.200e-01 8.554e-02
 6.800e-01 4.200e-01 -2.313e-01
 7.000e-01 4.200e-01 -4.659e-01
 7.200e-01 4.200e-01 -6.251e-01
 7.400e-01 4.200e-01 -7.199e-01
 7.600e-01 4.200e-01 -7.634e-01
 7.800e-01 4.200e-01 -7.683e-01
 8.000e-01 4.200e-01 -7.454e-01
 8.200e-01 4.200e-01 -7.035e-01
 8.400e-01 4.200e-01 -6.490e-01
 8.600e-01 4.200e-01 -5.863e-01
 8.800e-01 4.200e-01 -5.185e-01
 9.000e-01 4.200e-01 -4.473e-01
 9.200e-01 4.200e-01 -3.736e-01
 9.400e-01 4.200e-01 -2.980e-01
 9.600e-01 4.200e-01 -2.207e-01
 9.800e-01 4.200e-01 -1.417e-01
 0.000e+00 4.400e-01 -6.643e-02
 2.000e-02 4.400e-01 -4.155e-02
 4.000e-02 4.400e-01 -1.640e-02
 6.000e-02 4.400e-01 7.409e-03
 8.000e-02 4.400e-01 2.838e-02
 1.000e-01 4.400e-01 4.533e-02
 1.200e-01 4.400e-01 5.754e-02
 1.400e-01 4.400e-01 6.497e-02
 1.600e-01 4.400e-01 6.860e-02
 1.800e-01 4.400e-01 7.078e-02
 2.000e-01 4.400e-01 7.568e-02
 2.200e-01 4.400e-01 8.977e-02
 2.400e-01 4.400e-01 1.221e-01
 2.600e-01 4.400e-01 1.841e-01
 2.800e-01 4.400e-01 2.895e-01
 3.000e-01 4.400e-01 4.524e-01
 3.200e-01 4.400e-01 6.854e-01
 3.400e-01 4.400e-01 9.965e-01
 3.600e-01 4.400e-01 1.386e+00
 3.800e-01 4.400e-01 1.842e+00
 4.000e-01 4.400e-01 2.341e+00
 4.200e-01 4.400e-01 2.845e+00
 4.400e-01 4.400e-01 3.307e+00
 4.600e-01 4.400e-01 3.675e+00
 4.800e-01 4.400e-01 3.903e+00
 5.000e-01 4.400e-01 3.954e+00
 5.200e-01 4.400e-01 3.813e+00
 5.400e-01 4.400e-01 3.495e+00
 5.600e-01 4.400e-01 3.035e+00
 5.800e-01 4.400e-01 2.483e+00
 6.000e-01 4.400e-01 1.891e+00
 6.200e-01 4.400e-01 1.309e+00
 6.400e-01 4.400e-01 7.784e-01
 6.600e-01 4.400e-01 3.255e-01
 6.800e-01 4.400e-01 -3.630e-02
 7.000e-01 4.400e-01 -3.058e-01
 7.200e-01 4.400e-01 -4.907e-01
 7.400e-01 4.400e-01 -6.039e-01
 7.600e-01 4.400e-01 -6.601e-01
 7.800e-01 4.400e-01 -6.740e-01
 8.000e-01 4.400e-01 -6.581e-01
 8.200e-01 4.400e-01 -6.223e-01
 8.400e-01 4.400e-01 -5.739e-01
 8.600e-01 4.400e-01 -5.181e-01
 8.800e-01 4.400e-01 -4.581e-01
 9.000e-01 4.400e-01 -3.957e-01
 9.200e-01 4.400e-01 -3.319e-01
 9.400e-01 4.400e-01 -2.672e-01
 9.600e-01 4.400e-01 -2.015e-01
 9.800e-01 4.400e-01 -1.347e-01
 0.000e+00 4.600e-01 -7.041e-02
 2.000e-02 4.600e-01 -6.216e-02
 4.000e-02 4.600e-01 -5.348e-02
 6.000e-02 4.600e-01 -4.579e-02
 8.000e-02 4.600e-01 -4.041e-02
 1.000e-01 4.600e-01 -3.834e-02
 1.200e-01 4.600e-01 -4.008e-02
 1.400e-01 4.600e-01 -4.538e-02
 1.600e-01 4.600e-01 -5.291e-02
 1.800e-01 4.600e-01 -5.983e-02
 2.000e-01 4.600e-01 -6.125e-02
 2.200e-01 4.600e-01 -4.978e-02
 2.400e-01 4.600e-01 -1.515e-02
 2.600e-01 4.600e-01 5.570e-02
 2.800e-01 4.600e-01 1.780e-01
 3.000e-01 4.600e-01 3.676e-01
 3.200e-01 4.600e-01 6.387e-01
 3.400e-01 4.600e-01 9.998e-01
 3.600e-01 4.600e-01 1.451e+00
 3.800e-01 4.600e-01 1.978e+00
 4.000e-01 4.600e-01 2.555e+00
 4.200e-01 4.600e-01 3.138e+00
 4.400e-01 4.600e-01 3.675e+00
 4.600e-01 4.600e-01 4.108e+00
 4.800e-01 4.600e-01 4.383e+00
 5.000e-01 4.600e-01 4.461e+00
 5.200e-01 4.600e-01 4.324e+00
 5.400e-01 4.600e-01 3.989e+00
 5.600e-01 4.600e-01 3.495e+00
 5.800e-01 4.600e-01 2.897e+00
 6.000e-01 4.600e-01 2.254e+00
 6.200e-01 4.600e-01 1.620e+00
 6.400e-01 4.600e-01 1.042e+00
 6.600e-01 4.600e-01 5.467e-01
 6.800e-01 4.600e-01 1.505e-01
 7.000e-01 4.600e-01 -1.458e-01
 7.200e-01 4.600e-01 -3.507e-01
 7.400e-01 4.600e-01 -4.784e-01
 7.600e-01 4.600e-01 -5.454e-01
 7.800e-01 4.600e-01 -5.674e-01
 8.000e-01 4.600e-01 -5.584e-01
 8.200e-01 4.600e-01 -5.292e-01
 8.400e-01 4.600e-01 -4.879e-01
 8.600e-01 4.600e-01 -4.400e-01
 8.800e-01 4.600e-01 -3.889e-01
 9.000e-01 4.600e-01 -3.367e-01
 9.200e-01 4.600e-01 -2.841e-01
 9.400e-01 4.600e-01 -2.315e-01
 9.600e-01 4.600e-01 -1.786e-01
 9.800e-01 4.600e-01 -1.251e-01
 0.000e+00 4.800e-01 -7.289e-02
 2.000e-02 4.800e-01 -8.124e-02
 4.000e-02 4.800e-01 -8.897e-02
 6.000e-02 4.800e-01 -9.733e-02
 8.000e-02 4.800e-01 -1.074e-01
 1.000e-01 4.800e-01 -1.201e-01
 1.200e-01 4.800e-01 -1.356e-01
 1.400e-01 4.800e-01 -1.534e-01
 1.600e-01 4.800e-01 -1.719e-01
 1.800e-01 4.800e-01 -1.880e-01
 2.000e-01 4.800e-01 -1.961e-01
 2.200e-01 4.800e-01 -1.882e-01
 2.400e-01 4.800e-01 -1.532e-01
 2.600e-01 4.800e-01 -7.697e-02
 2.800e-01 4.800e-01 5.701e-02
 3.000e-01 4.800e-01 2.657e-01
 3.200e-01 4.800e-01 5.642e-01
 3.400e-01 4.800e-01 9.616e-01
 3.600e-01 4.800e-01 1.457e+00
 3.800e-01 4.800e-01 2.037e+00
 4.000e-01 4.800e-01 2.670e+00
 4.200e-01 4.800e-01 3.311e+00
 4.400e-01 4.800e-01 3.903e+00
 4.600e-01 4.800e-01 4.383e+00
 4.800e-01 4.800e-01 4.694e+00
 5.000e-01 4.800e-01 4.794e+00
 5.200e-01 4.800e-01 4.665e+00
 5.400e-01 4.800e-01 4.324e+00
 5.600e-01 4.800e-01 3.813e+00
 5.800e-01 4.800e-01 3.191e+00
 6.000e-01 4.800e-01 2.519e+00
 6.200e-01 4.800e-01 1.857e+00
 6.400e-01 4.800e-01 1.252e+00
 6.600e-01 4.800e-01 7.334e-01
 6.800e-01 4.800e-01 3.180e-01
 7.000e-01 4.800e-01 6.583e-03
 7.200e-01 4.800e-01 -2.100e-01
 7.400e-01 4.800e-01 -3.468e-01
 7.600e-01 4.800e-01 -4.211e-01
 7.800e-01 4.800e-01 -4.497e-01
 8.000e-01 4.800e-01 -4.471e-01
 8.200e-01 4.800e-01 -4.249e-01
 8.400e-01 4.800e-01 -3.915e-01
 8.600e-01 4.800e-01 -3.525e-01
 8.800e-01 4.800e-01 -3.116e-01
 9.000e-01 4.800e-01 -2.705e-01
 9.200e-01 4.800e-01 -2.303e-01
 9.400e-01 4.800e-01 -1.910e-01
 9.600e-01 4.800e-01 -1.521e-01
 9.800e-01 4.800e-01 -1.130e-01
 0.000e+00 5.000e-01 -7.374e-02
 2.000e-02 5.000e-01 -9.829e-02
 4.000e-02 5.000e-01 -1.221e-01
 6.000e-02 5.000e-01 -1.460e-01
 8.000e-02 5.000e-01 -1.712e-01
 1.000e-01 5.000e-01 -1.980e-01
 1.200e-01 5.000e-01 -2.267e-01
 1.400e-01 5.000e-01 -2.565e-01
 1.600e-01 5.000e-01 -2.856e-01
 1.800e-01 5.000e-01 -3.106e-01
 2.000e-01 5.000e-01 -3.257e-01
 2.200e-01 5.000e-01 -3.225e-01
 2.400e-01 5.000e-01 -2.895e-01
 2.600e-01 5.000e-01 -2.120e-01
 2.800e-01 5.000e-01 -7.295e-02
 3.000e-01 5.000e-01 1.451e-01
 3.200e-01 5.000e-01 4.575e-01
 3.400e-01 5.000e-01 8.737e-01
 3.600e-01 5.000e-01 1.393e+00
 3.800e-01 5.000e-01 1.999e+00
 4.000e-01 5.000e-01 2.662e+00
 4.200e-01 5.000e-01 3.333e+00
 4.400e-01 5.000e-01 3.954e+00
 4.600e-01 5.000e-01 4.461e+00
 4.800e-01 5.000e-01 4.794e+00
 5.000e-01 5.000e-01 4.911e+00
 5.200e-01 5.000e-01 4.794e+00
 5.400e-01 5.000e-01 4.461e+00
 5.600e-01 5.000e-01 3.954e+00
 5.800e-01 5.000e-01 3.333e+00
 6.000e-01 5.000e-01 2.662e+00
 6.200e-01 5.000e-01 1.999e+00
 6.400e-01 5.000e-01 1.393e+00
 6.600e-01 5.000e-01 8.737e-01
 6.800e-01 5.000e-01 4.575e-01
 7.000e-01 5.000e-01 1.451e-01
 7.200e-01 5.000e-01 -7.295e-02
 7.400e-01 5.000e-01 -2.120e-01
 7.600e-01 5.000e-01 -2.895e-01
 7.800e-01 5.000e-01 -3.225e-01
 8.000e-01 5.000e-01 -3.257e-01
 8.200e-01 5.000e-01 -3.106e-01
 8.400e-01 5.000e-01 -2.856e-01
 8.600e-01 5.000e-01 -2.565e-01
 8.800e-01 5.000e-01 -2.267e-01
 9.000e-01 5.000e-01 -1.980e-01
 9.200e-01 5.000e-01 -1.712e-01
 9.400e-01 5.000e-01 -1.460e-01
 9.600e-01 5.000e-01 -1.221e-01
 9.800e-01 5.000e-01 -9.829e-02
 0.000e+00 5.200e-01 -7.289e-02
 2.000e-02 5.200e-01 -1.130e-01
 4.000e-02 5.200e-01 -1.521e-01
 6.000e-02 5.200e-01 -1.910e-01
 8.000e-02 5.200e-01 -2.303e-01
 1.000e-01 5.200e-01 -2.705e-01
 1.200e-01 5.200e-01 -3.116e-01
 1.400e-01 5.200e-01 -3.525e-01
 1.600e-01 5.200e-01 -3.915e-01
 1.800e-01 5.200e-01 -4.249e-01
 2.000e-01 5.200e-01 -4.471e-01
 2.200e-01 5.200e-01 -4.497e-01
 2.400e-01 5.200e-01 -4.211e-01
 2.600e-01 5.200e-01 -3.468e-01
 2.800e-01 5.200e-01 -2.100e-01
 3.000e-01 5.200e-01 6.583e-03
 3.200e-01 5.200e-01 3.180e-01
 3.400e-01 5.200e-01 7.334e-01
 3.600e-01 5.200e-01 1.252e+00
 3.800e-01 5.200e-01 1.857e+00
 4.000e-01 5.200e-01 2.519e+00
 4.200e-01 5.200e-01 3.191e+00
 4.400e-01 5.200e-01 3.813e+00
 4.600e-01 5.200e-01 4.324e+00
 4.800e-01 5.200e-01 4.665e+00
 5.000e-01 5.200e-01 4.794e+00
 5.200e-01 5.200e-01 4.694e+00
 5.400e-01 5.200e-01 4.383e+00
 5.600e-01 5.200e-01 3.903e+00
 5.800e-01 5.200e-01 3.311e+00
 6.000e-01 5.200e-01 2.670e+00
 6.200e-01 5.200e-01 2.037e+00
 6.400e-01 5.200e-01 1.457e+00
 6.600e-01 5.200e-01 9.616e-01
 6.800e-01 5.200e-01 5.642e-01
 7.000e-01 5.200e-01 2.657e-01
 7.200e-01 5.200e-01 5.701e-02
 7.400e-01 5.200e-01 -7.697e-02
 7.600e-01 5.200e-01 -1.532e-01
 7.800e-01 5.200e-01 -1.882e-01
 8.000e-01 5.200e-01 -1.961e-01
 8.200e-01 5.200e-01 -1.880e-01
 8.400e-01 5.200e-01 -1.719e-01
 8.600e-01 5.200e-01 -1.534e-01
 8.800e-01 5.200e-01 -1.356e-01
 9.000e-01 5.200e-01 -1.201e-01
 9.200e-01 5.200e-01 -1.074e-01
 9.400e-01 5.200e-01 -9.733e-02
 9.600e-01 5.200e-01 -8.897e-02
 9.800e-01 5.200e-01 -8.124e-02
 0.000e+00 5.400e-01 -7.041e-02
 2.000e-02 5.400e-01 -1.251e-01
 4.000e-02 5.400e-01 -1.786e-01
 6.000e-02 5.400e-01 -2.315e-01
 8.000e-02 5.400e-01 -2.841e-01
 1.000e-01 5.400e-01 -3.367e-01
 1.200e-01 5.400e-01 -3.889e-01
 1.400e-01 5.400e-01 -4.400e-01
 1.600e-01 5.400e-01 -4.879e-01
 1.800e-01 5.400e-01 -5.292e-01
 2.000e-01 5.400e-01 -5.584e-01
 2.200e-01 5.400e-01 -5.674e-01
 2.400e-01 5.400e-01 -5.454e-01
 2.600e-01 5.400e-01 -4.784e-01
 2.800e-01 5.400e-01 -3.507e-01
 3.000e-01 5.400e-01 -1.458e-01
 3.200e-01 5.400e-01 1.505e-01
 3.400e-01 5.400e-01 5.467e-01
 3.600e-01 5.400e-01 1.042e+00
 3.800e-01 5.400e-01 1.620e+00
 4.000e-01 5.400e-01 2.254e+00
 4.200e-01 5.400e-01 2.897e+00
 4.400e-01 5.400e-01 3.495e+00
 4.600e-01 5.400e-01 3.989e+00
 4.800e-01 5.400e-01 4.324e+00
 5.000e-01 5.400e-01 4.461e+00
 5.200e-01 5.400e-01 4.383e+00
 5.400e-01 5.400e-01 4.108e+00
 5.600e-01 5.400e-01 3.675e+00
 5.800e-01 5.400e-01 3.138e+00
 6.000e-01 5.400e-01 2.555e+00
 6.200e-01 5.400e-01 1.978e+00
 6.400e-01 5.400e-01 1.451e+00
 6.600e-01 5.400e-01 9.998e-01
 6.800e-01 5.400e-01 6.387e-01
 7.000e-01 5.400e-01 3.676e-01
 7.200e-01 5.400e-01 1.780e-01
 7.400e-01 5.400e-01 5.570e-02
 7.600e-01 5.400e-01 -1.515e-02
 7.800e-01 5.400e-01 -4.978e-02
 8.000e-01 5.400e-01 -6.125e-02
 8.200e-01 5.400e-01 -5.983e-02
 8.400e-01 5.400e-01 -5.291e-02
 8.600e-01 5.400e-01 -4.538e-02
 8.800e-01 5.400e-01 -4.008e-02
 9.000e-01 5.400e-01 -3.834e-02
 9.200e-01 5.400e-01 -4.041e-02
 9.400e-01 5.400e-01 -4.579e-02
 9.600e-01 5.400e-01 -5.348e-02
 9.800e-01 5.400e-01 -6.216e-02
 0.000e+00 5.600e-01 -6.643e-02
 2.000e-02 5.600e-01 -1.347e-01
 4.000e-02 5.600e-01 -2.015e-01
 6.000e-02 5.600e-01 -2.672e-01
 8.000e-02 5.600e-01 -3.319e-01
 1.000e-01 5.600e-01 -3.957e-01
 1.200e-01 5.600e-01 -4.581e-01
 1.400e-01 5.600e-01 -5.181e-01
 1.600e-01 5.600e-01 -5.739e-01
 1.800e-01 5.600e-01 -6.223e-01
 2.000e-01 5.600e-01 -6.581e-01
 2.200e-01 5.600e-01 -6.740e-01
 2.400e-01 5.600e-01 -6.601e-01
 2.600e-01 5.600e-01 -6.039e-01
 2.800e-01 5.600e-01 -4.907e-01
 3.000e-01 5.600e-01 -3.058e-01
 3.200e-01 5.600e-01 -3.630e-02
 3.400e-01 5.600e-01 3.255e-01
 3.600e-01 5.600e-01 7.784e-01
 3.800e-01 5.600e-01 1.309e+00
 4.000e-01 5.600e-01 1.891e+00
 4.200e-01 5.600e-01 2.483e+00
 4.400e-01 5.600e-01 3.035e+00
 4.600e-01 5.600e-01 3.495e+00
 4.800e-01 5.600e-01 3.813e+00
 5.000e-01 5.600e-01 3.954e+00
 5.200e-01 5.600e-01 3.903e+00
 5.400e-01 5.600e-01 3.675e+00
 5.600e-01 5.600e-01 3.307e+00
 5.800e-01 5.600e-01 2.845e+00
 6.000e-01 5.600e-01 2.341e+00
 6.200e-01 5.600e-01 1.842e+00
 6.400e-01 5.600e-01 1.386e+00
 6.600e-01 5.600e-01 9.965e-01
 6.800e-01 5.600e-01 6.854e-01
 7.000e-01 5.600e-01 4.524e-01
 7.200e-01 5.600e-01 2.895e-01
 7.400e-01 5.600e-01 1.841e-01
 7.600e-01 5.600e-01 1.221e-01
 7.800e-01 5.600e-01 8.977e-02
 8.000e-01 5.600e-01 7.568e-02
 8.200e-01 5.600e-01 7.078e-02
 8.400e-01 5.600e-01 6.860e-02
 8.600e-01 5.600e-01 6.497e-02
 8.800e-01 5.600e-01 5.754e-02
 9.000e-01 5.600e-01 4.533e-02
 9.200e-01 5.600e-01 2.838e-02
 9.400e-01 5.600e-01 7.409e-03
 9.600e-01 5.600e-01 -1.640e-02
 9.800e-01 5.600e-01 -4.155e-02
 0.000e+00 5.800e-01 -6.121e-02
 2.000e-02 5.800e-01 -1.417e-01
 4.000e-02 5.800e-01 -2.207e-01
 6.000e-02 5.800e-01 -2.980e-01
 8.000e-02 5.800e-01 -3.736e-01
 1.000e-01 5.800e-01 -4.473e-01
 1.200e-01 5.800e-01 -5.185e-01
 1.400e-01 5.800e-01 -5.863e-01
 1.600e-01 5.800e-01 -6.490e-01
 1.800e-01 5.800e-01 -7.035e-01
 2.000e-01 5.800e-01 -7.454e-01
 2.200e-01 5.800e-01 -7.683e-01
 2.400e-01 5.800e-01 -7.634e-01
 2.600e-01 5.800e-01 -7.199e-01
 2.800e-01 5.800e-01 -6.251e-01
 3.000e-01 5.800e-01 -4.659e-01
 3.200e-01 5.800e-01 -2.313e-01
 3.400e-01 5.800e-01 8.554e-02
 3.600e-01 5.800e-01 4.835e-01
 3.800e-01 5.800e-01 9.512e-01
 4.000e-01 5.800e-01 1.465e+00
 4.200e-01 5.800e-01 1.990e+00
 4.400e-01 5.800e-01 2.483e+00
 4.600e-01 5.800e-01 2.897e+00
 4.800e-01 5.800e-01 3.191e+00
 5.000e-01 5.800e-01 3.333e+00
 5.200e-01 5.800e-01 3.311e+00
 5.400e-01 5.800e-01 3.138e+00
 5.600e-01 5.800e-01 2.845e+00
 5.800e-01 5.800e-01 2.471e+00
 6.000e-01 5.800e-01 2.060e+00
 6.200e-01 5.800e-01 1.653e+00
 6.400e-01 5.800e-01 1.281e+00
 6.600e-01 5.800e-01 9.639e-01
 6.800e-01 5.800e-01 7.114e-01
 7.000e-01 5.800e-01 5.231e-01
 7.200e-01 5.800e-01 3.919e-01
 7.400e-01 5.800e-01 3.068e-01
 7.600e-01 5.800e-01 2.558e-01
 7.800e-01 5.800e-01 2.272e-01
 8.000e-01 5.800e-01 2.113e-01
 8.200e-01 5.800e-01 2.005e-01
 8.400e-01 5.800e-01 1.895e-01
 8.600e-01 5.800e-01 1.749e-01
 8.800e-01 5.800e-01 1.548e-01
 9.000e-01 5.800e-01 1.289e-01
 9.200e-01 5.800e-01 9.725e-02
 9.400e-01 5.800e-01 6.095e-02
 9.600e-01 5.800e-01 2.132e-02
 9.800e-01 5.800e-01 -1.999e-02
 0.000e+00 6.000e-01 -5.503e-02
 2.000e-02 6.000e-01 -1.465e-01
 4.000e-02 6.000e-01 -2.363e-01
 6.000e-02 6.000e-01 -3.239e-01
 8.000e-02 6.000e-01 -4.090e-01
 1.000e-01 6.000e-01 -4.914e-01
 1.200e-01 6.000e-01 -5.703e-01
 1.400e-01 6.000e-01 -6.447e-01
 1.600e-01 6.000e-01 -7.130e-01
 1.800e-01 6.000e-01 -7.727e-01
 2.000e-01 6.000e-01 -8.200e-01
 2.200e-01 6.000e-01 -8.494e-01
 2.400e-01 6.000e-01 -8.537e-01
 2.600e-01 6.000e-01 -8.237e-01
 2.800e-01 6.000e-01 -7.489e-01
 3.000e-01 6.000e-01 -6.183e-01
 3.200e-01 6.000e-01 -4.226e-01
 3.400e-01 6.000e-01 -1.561e-01
 3.600e-01 6.000e-01 1.803e-01
 3.800e-01 6.000e-01 5.772e-01
 4.000e-01 6.000e-01 1.015e+00
 4.200e-01 6.000e-01 1.465e+00
 4.400e-01 6.000e-01 1.891e+00
 4.600e-01 6.000e-01 2.254e+00
 4.800e-01 6.000e-01 2.519e+00
 5.000e-01 6.000e-01 2.662e+00
 5.200e-01 6.000e-01 2.670e+00
 5.400e-01 6.000e-01 2.555e+00
 5.600e-01 6.000e-01 2.341e+00
 5.800e-01 6.000e-01 2.060e+00
 6.000e-01 6.000e-01 1.749e+00
 6.200e-01 6.000e-01 1.439e+00
 6.400e-01 6.000e-01 1.155e+00
 6.600e-01 6.000e-01 9.149e-01
 6.800e-01 6.000e-01 7.245e-01
 7.000e-01 6.000e-01 5.835e-01
 7.200e-01 6.000e-01 4.859e-01
 7.400e-01 6.000e-01 4.225e-01
 7.600e-01 6.000e-01 3.835e-01
 7.800e-01 6.000e-01 3.594e-01
 8.000e-01 6.000e-01 3.423e-01
 8.200e-01 6.000e-01 3.261e-01
 8.400e-01 6.000e-01 3.067e-01
 8.600e-01 6.000e-01 2.815e-01
 8.800e-01 6.000e-01 2.493e-01
 9.000e-01 6.000e-01 2.101e-01
 9.200e-01 6.000e-01 1.645e-01
 9.400e-01 6.000e-01 1.135e-01
 9.600e-01 6.000e-01 5.866e-02
 9.800e-01 6.000e-01 1.867e-03
 0.000e+00 6.200e-01 -4.817e-02
 2.000e-02 6.200e-01 -1.493e-01
 4.000e-02 6.200e-01 -2.484e-01
 6.000e-02 6.200e-01 -3.450e-01
 8.000e-02 6.200e-01 -4.384e-01
 1.000e-01 6.200e-01 -5.282e-01
 1.200e-01 6.200e-01 -6.135e-01
 1.400e-01 6.200e-01 -6.933e-01
 1.600e-01 6.200e-01 -7.663e-01
 1.800e-01 6.200e-01 -8.302e-01
 2.000e-01 6.200e-01 -8.819e-01
 2.200e-01 6.200e-01 -9.171e-01
 2.400e-01 6.200e-01 -9.300e-01
 2.600e-01 6.200e-01 -9.131e-01
 2.800e-01 6.200e-01 -8.580e-01
 3.000e-01 6.200e-01 -7.560e-01
 3.200e-01 6.200e-01 -5.994e-01
 3.400e-01 6.200e-01 -3.838e-01
 3.600e-01 6.200e-01 -1.095e-01
 3.800e-01 6.200e-01 2.160e-01
 4.000e-01 6.200e-01 5.772e-01
 4.200e-01 6.200e-01 9.512e-01
 4.400e-01 6.200e-01 1.309e+00
 4.600e-01 6.200e-01 1.620e+00
 4.800e-01 6.200e-01 1.857e+00
 5.000e-01 6.200e-01 1.999e+00
 5.200e-01 6.200e-01 2.037e+00
 5.400e-01 6.200e-01 1.978e+00
 5.600e-01 6.200e-01 1.842e+00
 5.800e-01 6.200e-01 1.653e+00
 6.000e-01 6.200e-01 1.439e+00
 6.200e-01 6.200e-01 1.224e+00
 6.400e-01 6.200e-01 1.027e+00
 6.600e-01 6.200e-01 8.615e-01
 6.800e-01 6.200e-01 7.317e-01
 7.000e-01 6.200e-01 6.369e-01
 7.200e-01 6.200e-01 5.721e-01
 7.400e-01 6.200e-01 5.301e-01
 7.600e-01 6.200e-01 5.030e-01
 7.800e-01 6.200e-01 4.834e-01
 8.000e-01 6.200e-01 4.654e-01
 8.200e-01 6.200e-01 4.443e-01
 8.400e-01 6.200e-01 4.171e-01
 8.600e-01 6.200e-01 3.821e-01
 8.800e-01 6.200e-01 3.386e-01
 9.000e-01 6.200e-01 2.871e-01
 9.200e-01 6.200e-01 2.283e-01
 9.400e-01 6.200e-01 1.636e-01
 9.600e-01 6.200e-01 9.463e-02
 9.800e-01 6.200e-01 2.338e-02
 0.000e+00 6.400e-01 -4.095e-02
 2.000e-02 6.400e-01 -1.502e-01
 4.000e-02 6.400e-01 -2.573e-01
 6.000e-02 6.400e-01 -3.615e-01
 8.000e-02 6.400e-01 -4.619e-01
 1.000e-01 6.400e-01 -5.578e-01
 1.200e-01 6.400e-01 -6.484e-01
 1.400e-01 6.400e-01 -7.326e-01
 1.600e-01 6.400e-01 -8.091e-01
 1.800e-01 6.400e-01 -8.762e-01
 2.000e-01 6.400e-01 -9.314e-01
 2.200e-01 6.400e-01 -9.714e-01
 2.400e-01 6.400e-01 -9.916e-01
 2.600e-01 6.400e-01 -9.863e-01
 2.800e-01 6.400e-01 -9.492e-01
 3.000e-01 6.400e-01 -8.735e-01
 3.200e-01 6.400e-01 -7.532e-01
 3.400e-01 6.400e-01 -5.848e-01
 3.600e-01 6.400e-01 -3.684e-01
 3.800e-01 6.400e-01 -1.095e-01
 4.000e-01 6.400e-01 1.803e-01
 4.200e-01 6.400e-01 4.835e-01
 4.400e-01 6.400e-01 7.784e-01
 4.600e-01 6.400e-01 1.042e+00
 4.800e-01 6.400e-01 1.252e+00
 5.000e-01 6.400e-01 1.393e+00
 5.200e-01 6.400e-01 1.457e+00
 5.400e-01 6.400e-01 1.451e+00
 5.600e-01 6.400e-01 1.386e+00
 5.800e-01 6.400e-01 1.281e+00
 6.000e-01 6.400e-01 1.155e+00
 6.200e-01 6.400e-01 1.027e+00
 6.400e-01 6.400e-01 9.101e-01
 6.600e-01 6.400e-01 8.126e-01
 6.800e-01 6.400e-01 7.381e-01
 7.000e-01 6.400e-01 6.854e-01
 7.200e-01 6.400e-01 6.506e-01
 7.400e-01 6.400e-01 6.281e-01
 7.600e-01 6.400e-01 6.119e-01
 7.800e-01 6.400e-01 5.966e-01
 8.000e-01 6.400e-01 5.778e-01
 8.200e-01 6.400e-01 5.523e-01
 8.400e-01 6.400e-01 5.181e-01
 8.600e-01 6.400e-01 4.741e-01
 8.800e-01 6.400e-01 4.205e-01
 9.000e-01 6.400e-01 3.578e-01
 9.200e-01 6.400e-01 2.871e-01
 9.400e-01 6.400e-01 2.100e-01
 9.600e-01 6.400e-01 1.283e-01
 9.800e-01 6.400e-01 4.392e-02
 0.000e+00 6.600e-01 -3.366e-02
 2.000e-02 6.600e-01 -1.496e-01
 4.000e-02 6.600e-01 -2.632e-01
 6.000e-02 6.600e-01 -3.736e-01
 8.000e-02 6.600e-01 -4.797e-01
 1.000e-01 6.600e-01 -5.805e-01
 1.200e-01 6.600e-01 -6.752e-01
 1.400e-01 6.600e-01 -7.627e-01
 1.600e-01 6.600e-01 -8.418e-01
 1.800e-01 6.600e-01 -9.112e-01
 2.000e-01 6.600e-01 -9.689e-01
 2.200e-01 6.600e-01 -1.012e+00
 2.400e-01 6.600e-01 -1.038e+00
 2.600e-01 6.600e-01 -1.043e+00
 2.800e-01 6.600e-01 -1.021e+00
 3.000e-01 6.600e-01 -9.676e-01
 3.200e-01 6.600e-01 -8.786e-01
 3.400e-01 6.600e-01 -7.510e-01
 3.600e-01 6.600e-01 -5.848e-01
 3.800e-01 6.600e-01 -3.838e-01
 4.000e-01 6.600e-01 -1.561e-01
 4.200e-01 6.600e-01 8.554e-02
 4.400e-01 6.600e-01 3.255e-01
 4.600e-01 6.600e-01 5.467e-01
 4.800e-01 6.600e-01 7.334e-01
 5.000e-01 6.600e-01 8.737e-01
 5.200e-01 6.600e-01 9.616e-01
 5.400e-01 6.600e-01 9.998e-01
 5.600e-01 6.600e-01 9.965e-01
 5.800e-01 6.600e-01 9.639e-01
 6.000e-01 6.600e-01 9.149e-01
 6.200e-01 6.600e-01 8.615e-01
 6.400e-01 6.600e-01 8.126e-01
 6.600e-01 6.600e-01 7.738e-01
 6.800e-01 6.600e-01 7.467e-01
 7.000e-01 6.600e-01 7.301e-01
 7.200e-01 6.600e-01 7.210e-01
 7.400e-01 6.600e-01 7.152e-01
 7.600e-01 6.600e-01 7.083e-01
 7.800e-01 6.600e-01 6.966e-01
 8.000e-01 6.600e-01 6.771e-01
 8.200e-01 6.600e-01 6.477e-01
 8.400e-01 6.600e-01 6.073e-01
 8.600e-01 6.600e-01 5.556e-01
 8.800e-01 6.600e-01 4.931e-01
 9.000e-01 6.600e-01 4.206e-01
 9.200e-01 6.600e-01 3.396e-01
 9.400e-01 6.600e-01 2.517e-01
 9.600e-01 6.600e-01 1.588e-01
 9.800e-01 6.600e-01 6.293e-02
 0.000e+00 6.800e-01 -2.652e-02
 2.000e-02 6.800e-01 -1.476e-01
 4.000e-02 6.800e-01 -2.663e-01
 6.000e-02 6.800e-01 -3.814e-01
 8.000e-02 6.800e-01 -4.919e-01
 1.000e-01 6.800e-01 -5.964e-01
 1.200e-01 6.800e-01 -6.941e-01
 1.400e-01 6.800e-01 -7.839e-01
 1.600e-01 6.800e-01 -8.648e-01
 1.800e-01 6.800e-01 -9.355e-01
 2.000e-01 6.800e-01 -9.948e-01
 2.200e-01 6.800e-01 -1.041e+00
 2.400e-01 6.800e-01 -1.071e+00
 2.600e-01 6.800e-01 -1.083e+00
 2.800e-01 6.800e-01 -1.072e+00
 3.000e-01 6.800e-01 -1.037e+00
 3.200e-01 6.800e-01 -9.731e-01
 3.400e-01 6.800e-01 -8.786e-01
 3.600e-01 6.800e-01 -7.532e-01
 3.800e-01 6.800e-01 -5.994e-01
 4.000e-01 6.800e-01 -4.226e-01
 4.200e-01 6.800e-01 -2.313e-01
 4.400e-01 6.800e-01 -3.630e-02
 4.600e-01 6.800e-01 1.505e-01
 4.800e-01 6.800e-01 3.180e-01
 5.000e-01 6.800e-01 4.575e-01
 5.200e-01 6.800e-01 5.642e-01
 5.400e-01 6.800e-01 6.387e-01
 5.600e-01 6.800e-01 6.854e-01
 5.800e-01 6.800e-01 7.114e-01
 6.000e-01 6.800e-01 7.245e-01
 6.200e-01 6.800e-01 7.317e-01
 6.400e-01 6.800e-01 7.381e-01
 6.600e-01 6.800e-01 7.467e-01
 6.800e-01 6.800e-01 7.579e-01
 7.000e-01 6.800e-01 7.706e-01
 7.200e-01 6.800e-01 7.823e-01
 7.400e-01 6.800e-01 7.899e-01
 7.600e-01 6.800e-01 7.905e-01
 7.800e-01 6.800e-01 7.816e-01
 8.000e-01 6.800e-01 7.613e-01
 8.200e-01 6.800e-01 7.286e-01
 8.400e-01 6.800e-01 6.830e-01
 8.600e-01 6.800e-01 6.249e-01
 8.800e-01 6.800e-01 5.549e-01
 9.000e-01 6.800e-01 4.743e-01
 9.200e-01 6.800e-01 3.846e-01
 9.400e-01 6.800e-01 2.877e-01
 9.600e-01 6.800e-01 1.854e-01
 9.800e-01 6.800e-01 7.992e-02
 0.000e+00 7.000e-01 -1.975e-02
 2.000e-02 7.000e-01 -1.444e-01
 4.000e-02 7.000e-01 -2.666e-01
 6.000e-02 7.000e-01 -3.851e-01
 8.000e-02 7.000e-01 -4.985e-01
 1.000e-01 7.000e-01 -6.056e-01
 1.200e-01 7.000e-01 -7.052e-01
 1.400e-01 7.000e-01 -7.964e-01
 1.600e-01 7.000e-01 -8.781e-01
 1.800e-01 7.000e-01 -9.494e-01
 2.000e-01 7.000e-01 -1.009e+00
 2.200e-01 7.000e-01 -1.056e+00
 2.400e-01 7.000e-01 -1.089e+00
 2.600e-01 7.000e-01 -1.106e+00
 2.800e-01 7.000e-01 -1.104e+00
 3.000e-01 7.000e-01 -1.082e+00
 3.200e-01 7.000e-01 -1.037e+00
 3.400e-01 7.000e-01 -9.676e-01
 3.600e-01 7.000e-01 -8.735e-01
 3.800e-01 7.000e-01 -7.560e-01
 4.000e-01 7.000e-01 -6.183e-01
 4.200e-01 7.000e-01 -4.659e-01
 4.400e-01 7.000e-01 -3.058e-01
 4.600e-01 7.000e-01 -1.458e-01
 4.800e-01 7.000e-01 6.583e-03
 5.000e-01 7.000e-01 1.451e-01
 5.200e-01 7.000e-01 2.657e-01
 5.400e-01 7.000e-01 3.676e-01
 5.600e-01 7.000e-01 4.524e-01
 5.800e-01 7.000e-01 5.231e-01
 6.000e-01 7.000e-01 5.835e-01
 6.200e-01 7.000e-01 6.369e-01
 6.400e-01 7.000e-01 6.854e-01
 6.600e-01 7.000e-01 7.301e-01
 6.800e-01 7.000e-01 7.706e-01
 7.000e-01 7.000e-01 8.055e-01
 7.200e-01 7.000e-01 8.329e-01
 7.400e-01 7.000e-01 8.507e-01
 7.600e-01 7.000e-01 8.569e-01
 7.800e-01 7.000e-01 8.499e-01
 8.000e-01 7.000e-01 8.289e-01
 8.200e-01 7.000e-01 7.935e-01
 8.400e-01 7.000e-01 7.438e-01
 8.600e-01 7.000e-01 6.806e-01
 8.800e-01 7.000e-01 6.047e-01
 9.000e-01 7.000e-01 5.177e-01
 9.200e-01 7.000e-01 4.213e-01
 9.400e-01 7.000e-01 3.172e-01
 9.600e-01 7.000e-01 2.076e-01
 9.800e-01 7.000e-01 9.452e-02
 0.000e+00 7.200e-01 -1.349e-02
 2.000e-02 7.200e-01 -1.401e-01
 4.000e-02 7.200e-01 -2.643e-01
 6.000e-02 7.200e-01 -3.846e-01
 8.000e-02 7.200e-01 -4.996e-01
 1.000e-01 7.200e-01 -6.080e-01
 1.200e-01 7.200e-01 -7.085e-01
 1.400e-01 7.200e-01 -8.001e-01
 1.600e-01 7.200e-01 -8.818e-01
 1.800e-01 7.200e-01 -9.529e-01
 2.000e-01 7.200e-01 -1.013e+00
 2.200e-01 7.200e-01 -1.060e+00
 2.400e-01 7.200e-01 -1.094e+00
 2.600e-01 7.200e-01 -1.114e+00
 2.800e-01 7.200e-01 -1.118e+00
 3.000e-01 7.200e-01 -1.104e+00
 3.200e-01 7.200e-01 -1.072e+00
 3.400e-01 7.200e-01 -1.021e+00
 3.600e-01 7.200e-01 -9.492e-01
 3.800e-01 7.200e-01 -8.580e-01
 4.000e-01 7.200e-01 -7.489e-01
 4.200e-01 7.200e-01 -6.251e-01
 4.400e-01 7.200e-01 -4.907e-01
 4.600e-01 7.200e-01 -3.507e-01
 4.800e-01 7.200e-01 -2.100e-01
 5.000e-01 7.200e-01 -7.295e-02
 5.200e-01 7.200e-01 5.701e-02
 5.400e-01 7.200e-01 1.780e-01
 5.600e-01 7.200e-01 2.895e-01
 5.800e-01 7.200e-01 3.919e-01
 6.000e-01 7.200e-01 4.859e-01
 6.200e-01 7.200e-01 5.721e-01
 6.400e-01 7.200e-01 6.506e-01
 6.600e-01 7.200e-01 7.210e-01
 6.800e-01 7.200e-01 7.823e-01
 7.000e-01 7.200e-01 8.329e-01
 7.200e-01 7.200e-01 8.714e-01
 7.400e-01 7.200e-01 8.963e-01
 7.600e-01 7.200e-01 9.063e-01
 7.800e-01 7.200e-01 9.006e-01
 8.000e-01 7.200e-01 8.790e-01
 8.200e-01 7.200e-01 8.416e-01
 8.400e-01 7.200e-01 7.889e-01
 8.600e-01 7.200e-01 7.219e-01
 8.800e-01 7.200e-01 6.418e-01
 9.000e-01 7.200e-01 5.503e-01
 9.200e-01 7.200e-01 4.490e-01
 9.400e-01 7.200e-01 3.399e-01
 9.600e-01 7.200e-01 2.250e-01
 9.800e-01 7.200e-01 1.064e-01
 0.000e+00 7.400e-01 -7.844e-03
 2.000e-02 7.400e-01 -1.347e-01
 4.000e-02 7.400e-01 -2.594e-01
 6.000e-02 7.400e-01 -3.800e-01
 8.000e-02 7.400e-01 -4.952e-01
 1.000e-01 7.400e-01 -6.036e-01
 1.200e-01 7.400e-01 -7.038e-01
 1.400e-01 7.400e-01 -7.949e-01
 1.600e-01 7.400e-01 -8.759e-01
 1.800e-01 7.400e-01 -9.461e-01
 2.000e-01 7.400e-01 -1.005e+00
 2.200e-01 7.400e-01 -1.051e+00
 2.400e-01 7.400e-01 -1.086e+00
 2.600e-01 7.400e-01 -1.107e+00
 2.800e-01 7.400e-01 -1.114e+00
 3.000e-01 7.400e-01 -1.106e+00
 3.200e-01 7.400e-01 -1.083e+00
 3.400e-01 7.400e-01 -1.043e+00
 3.600e-01 7.400e-01 -9.863e-01
 3.800e-01 7.400e-01 -9.131e-01
 4.000e-01 7.400e-01 -8.237e-01
 4.200e-01 7.400e-01 -7.199e-01
 4.400e-01 7.400e-01 -6.039e-01
 4.600e-01 7.400e-01 -4.784e-01
 4.800e-01 7.400e-01 -3.468e-01
 5.000e-01 7.400e-01 -2.120e-01
 5.200e-01 7.400e-01 -7.697e-02
 5.400e-01 7.400e-01 5.570e-02
 5.600e-01 7.400e-01 1.841e-01
 5.800e-01 7.400e-01 3.068e-01
 6.000e-01 7.400e-01 4.225e-01
 6.200e-01 7.400e-01 5.301e-01
 6.400e-01 7.400e-01 6.281e-01
 6.600e-01 7.400e-01 7.152e-01
 6.800e-01 7.400e-01 7.899e-01
 7.000e-01 7.400e-01 8.507e-01
 7.200e-01 7.400e-01 8.963e-01
 7.400e-01 7.400e-01 9.256e-01
 7.600e-01 7.400e-01 9.380e-01
 7.800e-01 7.400e-01 9.331e-01
 8.000e-01 7.400e-01 9.110e-01
 8.200e-01 7.400e-01 8.723e-01
 8.400e-01 7.400e-01 8.177e-01
 8.600e-01 7.400e-01 7.484e-01
 8.800e-01 7.400e-01 6.658e-01
 9.000e-01 7.400e-01 5.716e-01
 9.200e-01 7.400e-01 4.674e-01
 9.400e-01 7.400e-01 3.553e-01
 9.600e-01 7.400e-01 2.373e-01
 9.800e-01 7.400e-01 1.155e-01
 0.000e+00 7.600e-01 -2.874e-03
 2.000e-02 7.600e-01 -1.284e-01
 4.000e-02 7.600e-01 -2.518e-01
 6.000e-02 7.600e-01 -3.713e-01
 8.000e-02 7.600e-01 -4.852e-01
 1.000e-01 7.600e-01 -5.923e-01
 1.200e-01 7.600e-01 -6.912e-01
 1.400e-01 7.600e-01 -7.807e-01
 1.600e-01 7.600e-01 -8.601e-01
 1.800e-01 7.600e-01 -9.287e-01
 2.000e-01 7.600e-01 -9.859e-01
 2.200e-01 7.600e-01 -1.031e+00
 2.400e-01 7.600e-01 -1.065e+00
 2.600e-01 7.600e-01 -1.086e+00
 2.800e-01 7.600e-01 -1.094e+00
 3.000e-01 7.600e-01 -1.089e+00
 3.200e-01 7.600e-01 -1.071e+00
 3.400e-01 7.600e-01 -1.038e+00
 3.600e-01 7.600e-01 -9.916e-01
 3.800e-01 7.600e-01 -9.300e-01
 4.000e-01 7.600e-01 -8.537e-01
 4.200e-01 7.600e-01 -7.634e-01
 4.400e-01 7.600e-01 -6.601e-01
 4.600e-01 7.600e-01 -5.454e-01
 4.800e-01 7.600e-01 -4.211e-01
 5.000e-01 7.600e-01 -2.895e-01
 5.200e-01 7.600e-01 -1.532e-01
 5.400e-01 7.600e-01 -1.515e-02
 5.600e-01 7.600e-01 1.221e-01
 5.800e-01 7.600e-01 2.558e-01
 6.000e-01 7.600e-01 3.835e-01
 6.200e-01 7.600e-01 5.030e-01
 6.400e-01 7.600e-01 6.119e-01
 6.600e-01 7.600e-01 7.083e-01
 6.800e-01 7.600e-01 7.905e-01
 7.000e-01 7.600e-01 8.569e-01
 7.200e-01 7.600e-01 9.063e-01
 7.400e-01 7.600e-01 9.380e-01
 7.600e-01 7.600e-01 9.516e-01
 7.800e-01 7.600e-01 9.471e-01
 8.000e-01 7.600e-01 9.248e-01
 8.200e-01 7.600e-01 8.855e-01
 8.400e-01 7.600e-01 8.302e-01
 8.600e-01 7.600e-01 7.600e-01
 8.800e-01 7.600e-01 6.766e-01
 9.000e-01 7.600e-01 5.814e-01
 9.200e-01 7.600e-01 4.764e-01
 9.400e-01 7.600e-01 3.634e-01
 9.600e-01 7.600e-01 2.445e-01
 9.800e-01 7.600e-01 1.217e-01
 0.000e+00 7.800e-01 1.399e-03
 2.000e-02 7.800e-01 -1.211e-01
 4.000e-02 7.800e-01 -2.416e-01
 6.000e-02 7.800e-01 -3.583e-01
 8.000e-02 7.800e-01 -4.696e-01
 1.000e-01 7.800e-01 -5.740e-01
 1.200e-01 7.800e-01 -6.704e-01
 1.400e-01 7.800e-01 -7.574e-01
 1.600e-01 7.800e-01 -8.345e-01
 1.800e-01 7.800e-01 -9.007e-01
 2.000e-01 7.800e-01 -9.558e-01
 2.200e-01 7.800e-01 -9.993e-01
 2.400e-01 7.800e-01 -1.031e+00
 2.600e-01 7.800e-01 -1.051e+00
 2.800e-01 7.800e-01 -1.060e+00
 3.000e-01 7.800e-01 -1.056e+00
 3.200e-01 7.800e-01 -1.041e+00
 3.400e-01 7.800e-01 -1.012e+00
 3.600e-01 7.800e-01 -9.714e-01
 3.800e-01 7.800e-01 -9.171e-01
 4.000e-01 7.800e-01 -8.494e-01
 4.200e-01 7.800e-01 -7.683e-01
 4.400e-01 7.800e-01 -6.740e-01
 4.600e-01 7.800e-01 -5.674e-01
 4.800e-01 7.800e-01 -4.497e-01
 5.000e-01 7.800e-01 -3.225e-01
 5.200e-01 7.800e-01 -1.882e-01
 5.400e-01 7.800e-01 -4.978e-02
 5.600e-01 7.800e-01 8.977e-02
 5.800e-01 7.800e-01 2.272e-01
 6.000e-01 7.800e-01 3.594e-01
 6.200e-01 7.800e-01 4.834e-01
 6.400e-01 7.800e-01 5.966e-01
 6.600e-01 7.800e-01 6.966e-01
 6.800e-01 7.800e-01 7.816e-01
 7.000e-01 7.800e-01 8.499e-01
 7.200e-01 7.800e-01 9.006e-01
 7.400e-01 7.800e-01 9.331e-01
 7.600e-01 7.800e-01 9.471e-01
 7.800e-01 7.800e-01 9.427e-01
 8.000e-01 7.800e-01 9.206e-01
 8.200e-01 7.800e-01 8.816e-01
 8.400e-01 7.800e-01 8.266e-01
 8.600e-01 7.800e-01 7.570e-01
 8.800e-01 7.800e-01 6.743e-01
 9.000e-01 7.800e-01 5.801e-01
 9.200e-01 7.800e-01 4.761e-01
 9.400e-01 7.800e-01 3.642e-01
 9.600e-01 7.800e-01 2.465e-01
 9.800e-01 7.800e-01 1.249e-01
 0.000e+00 8.000e-01 4.982e-03
 2.000e-02 8.000e-01 -1.129e-01
 4.000e-02 8.000e-01 -2.288e-01
 6.000e-02 8.000e-01 -3.412e-01
 8.000e-02 8.000e-01 -4.483e-01
 1.000e-01 8.000e-01 -5.488e-01
 1.200e-01 8.000e-01 -6.414e-01
 1.400e-01 8.000e-01 -7.250e-01
 1.600e-01 8.000e-01 -7.988e-01
 1.800e-01 8.000e-01 -8.621e-01
 2.000e-01 8.000e-01 -9.145e-01
 2.200e-01 8.000e-01 -9.558e-01
 2.400e-01 8.000e-01 -9.859e-01
 2.600e-01 8.000e-01 -1.005e+00
 2.800e-01 8.000e-01 -1.013e+00
 3.000e-01 8.000e-01 -1.009e+00
 3.200e-01 8.000e-01 -9.948e-01
 3.400e-01 8.000e-01 -9.689e-01
 3.600e-01 8.000e-01 -9.314e-01
 3.800e-01 8.000e-01 -8.819e-01
 4.000e-01 8.000e-01 -8.200e-01
 4.200e-01 8.000e-01 -7.454e-01
 4.400e-01 8.000e-01 -6.581e-01
 4.600e-01 8.000e-01 -5.584e-01
 4.800e-01 8.000e-01 -4.471e-01
 5.000e-01 8.000e-01 -3.257e-01
 5.200e-01 8.000e-01 -1.961e-01
 5.400e-01 8.000e-01 -6.125e-02
 5.600e-01 8.000e-01 7.568e-02
 5.800e-01 8.000e-01 2.113e-01
 6.000e-01 8.000e-01 3.423e-01
 6.200e-01 8.000e-01 4.654e-01
 6.400e-01 8.000e-01 5.778e-01
 6.600e-01 8.000e-01 6.771e-01
 6.800e-01 8.000e-01 7.613e-01
 7.000e-01 8.000e-01 8.289e-01
 7.200e-01 8.000e-01 8.790e-01
 7.400e-01 8.000e-01 9.110e-01
 7.600e-01 8.000e-01 9.248e-01
 7.800e-01 8.000e-01 9.206e-01
 8.000e-01 8.000e-01 8.991e-01
 8.200e-01 8.000e-01 8.610e-01
 8.400e-01 8.000e-01 8.075e-01
 8.600e-01 8.000e-01 7.398e-01
 8.800e-01 8.000e-01 6.594e-01
 9.000e-01 8.000e-01 5.678e-01
 9.200e-01 8.000e-01 4.667e-01
 9.400e-01 8.000e-01 3.580e-01
 9.600e-01 8.000e-01 2.435e-01
 9.800e-01 8.000e-01 1.252e-01
 0.000e+00 8.200e-01 7.904e-03
 2.000e-02 8.200e-01 -1.036e-01
 4.000e-02 8.200e-01 -2.134e-01
 6.000e-02 8.200e-01 -3.199e-01
 8.000e-02 8.200e-01 -4.214e-01
 1.000e-01 8.200e-01 -5.166e-01
 1.200e-01 8.200e-01 -6.043e-01
 1.400e-01 8.200e-01 -6.834e-01
 1.600e-01 8.200e-01 -7.531e-01
 1.800e-01 8.200e-01 -8.128e-01
 2.000e-01 8.200e-01 -8.621e-01
 2.200e-01 8.200e-01 -9.007e-01
 2.400e-01 8.200e-01 -9.287e-01
 2.600e-01 8.200e-01 -9.461e-01
 2.800e-01 8.200e-01 -9.529e-01
 3.000e-01 8.200e-01 -9.494e-01
 3.200e-01 8.200e-01 -9.355e-01
 3.400e-01 8.200e-01 -9.112e-01
 3.600e-01 8.200e-01 -8.762e-01
 3.800e-01 8.200e-01 -8.302e-01
 4.000e-01 8.200e-01 -7.727e-01
 4.200e-01 8.200e-01 -7.035e-01
 4.400e-01 8.200e-01 -6.223e-01
 4.600e-01 8.200e-01 -5.292e-01
 4.800e-01 8.200e-01 -4.249e-01
 5.000e-01 8.200e-01 -3.106e-01
 5.200e-01 8.200e-01 -1.880e-01
 5.400e-01 8.200e-01 -5.983e-02
 5.600e-01 8.200e-01 7.078e-02
 5.800e-01 8.200e-01 2.005e-01
 6.000e-01 8.200e-01 3.261e-01
 6.200e-01 8.200e-01 4.443e-01
 6.400e-01 8.200e-01 5.523e-01
 6.600e-01 8.200e-01 6.477e-01
 6.800e-01 8.200e-01 7.286e-01
 7.000e-01 8.200e-01 7.935e-01
 7.200e-01 8.200e-01 8.416e-01
 7.400e-01 8.200e-01 8.723e-01
 7.600e-01 8.200e-01 8.855e-01
 7.800e-01 8.200e-01 8.816e-01
 8.000e-01 8.200e-01 8.610e-01
 8.200e-01 8.200e-01 8.247e-01
 8.400e-01 8.200e-01 7.737e-01
 8.600e-01 8.200e-01 7.091e-01
 8.800e-01 8.200e-01 6.324e-01
 9.000e-01 8.200e-01 5.450e-01
 9.200e-01 8.200e-01 4.487e-01
 9.400e-01 8.200e-01 3.450e-01
 9.600e-01 8.200e-01 2.358e-01
 9.800e-01 8.200e-01 1.228e-01
 0.000e+00 8.400e-01 1.021e-02
 2.000e-02 8.400e-01 -9.342e-02
 4.000e-02 8.400e-01 -1.955e-01
 6.000e-02 8.400e-01 -2.945e-01
 8.000e-02 8.400e-01 -3.890e-01
 1.000e-01 8.400e-01 -4.777e-01
 1.200e-01 8.400e-01 -5.593e-01
 1.400e-01 8.400e-01 -6.329e-01
 1.600e-01 8.400e-01 -6.977e-01
 1.800e-01 8.400e-01 -7.531e-01
 2.000e-01 8.400e-01 -7.988e-01
 2.200e-01 8.400e-01 -8.345e-01
 2.400e-01 8.400e-01 -8.601e-01
 2.600e-01 8.400e-01 -8.759e-01
 2.800e-01 8.400e-01 -8.818e-01
 3.000e-01 8.400e-01 -8.781e-01
 3.200e-01 8.400e-01 -8.648e-01
 3.400e-01 8.400e-01 -8.418e-01
 3.600e-01 8.400e-01 -8.091e-01
 3.800e-01 8.400e-01 -7.663e-01
 4.000e-01 8.400e-01 -7.130e-01
 4.200e-01 8.400e-01 -6.490e-01
 4.400e-01 8.400e-01 -5.739e-01
 4.600e-01 8.400e-01 -4.879e-01
 4.800e-01 8.400e-01 -3.915e-01
 5.000e-01 8.400e-01 -2.856e-01
 5.200e-01 8.400e-01 -1.719e-01
 5.400e-01 8.400e-01 -5.291e-02
 5.600e-01 8.400e-01 6.860e-02
 5.800e-01 8.400e-01 1.895e-01
 6.000e-01 8.400e-01 3.067e-01
 6.200e-01 8.400e-01 4.171e-01
 6.400e-01 8.400e-01 5.181e-01
 6.600e-01 8.400e-01 6.073e-01
 6.800e-01 8.400e-01 6.830e-01
 7.000e-01 8.400e-01 7.438e-01
 7.200e-01 8.400e-01 7.889e-01
 7.400e-01 8.400e-01 8.177e-01
 7.600e-01 8.400e-01 8.302e-01
 7.800e-01 8.400e-01 8.266e-01
 8.000e-01 8.400e-01 8.075e-01
 8.200e-01 8.400e-01 7.737e-01
 8.400e-01 8.400e-01 7.261e-01
 8.600e-01 8.400e-01 6.658e-01
 8.800e-01 8.400e-01 5.942e-01
 9.000e-01 8.400e-01 5.126e-01
 9.200e-01 8.400e-01 4.225e-01
 9.400e-01 8.400e-01 3.256e-01
 9.600e-01 8.400e-01 2.235e-01
 9.800e-01 8.400e-01 1.178e-01
 0.000e+00 8.600e-01 1.195e-02
 2.000e-02 8.600e-01 -8.228e-02
 4.000e-02 8.600e-01 -1.752e-01
 6.000e-02 8.600e-01 -2.654e-01
 8.000e-02 8.600e-01 -3.515e-01
 1.000e-01 8.600e-01 -4.323e-01
 1.200e-01 8.600e-01 -5.067e-01
 1.400e-01 8.600e-01 -5.738e-01
 1.600e-01 8.600e-01 -6.329e-01
 1.800e-01 8.600e-01 -6.834e-01
 2.000e-01 8.600e-01 -7.250e-01
 2.200e-01 8.600e-01 -7.574e-01
 2.400e-01 8.600e-01 -7.807e-01
 2.600e-01 8.600e-01 -7.949e-01
 2.800e-01 8.600e-01 -8.001e-01
 3.000e-01 8.600e-01 -7.964e-01
 3.200e-01 8.600e-01 -7.839e-01
 3.400e-01 8.600e-01 -7.627e-01
 3.600e-01 8.600e-01 -7.326e-01
 3.800e-01 8.600e-01 -6.933e-01
 4.000e-01 8.600e-01 -6.447e-01
 4.200e-01 8.600e-01 -5.863e-01
 4.400e-01 8.600e-01 -5.181e-01
 4.600e-01 8.600e-01 -4.400e-01
 4.800e-01 8.600e-01 -3.525e-01
 5.000e-01 8.600e-01 -2.565e-01
 5.200e-01 8.600e-01 -1.534e-01
 5.400e-01 8.600e-01 -4.538e-02
 5.600e-01 8.600e-01 6.497e-02
 5.800e-01 8.600e-01 1.749e-01
 6.000e-01 8.600e-01 2.815e-01
 6.200e-01 8.600e-01 3.821e-01
 6.400e-01 8.600e-01 4.741e-01
 6.600e-01 8.600e-01 5.556e-01
 6.800e-01 8.600e-01 6.249e-01
 7.000e-01 8.600e-01 6.806e-01
 7.200e-01 8.600e-01 7.219e-01
 7.400e-01 8.600e-01 7.484e-01
 7.600e-01 8.600e-01 7.600e-01
 7.800e-01 8.600e-01 7.570e-01
 8.000e-01 8.600e-01 7.398e-01
 8.200e-01 8.600e-01 7.091e-01
 8.400e-01 8.600e-01 6.658e-01
 8.600e-01 8.600e-01 6.109e-01
 8.800e-01 8.600e-01 5.456e-01
 9.000e-01 8.600e-01 4.712e-01
 9.200e-01 8.600e-01 3.890e-01
 9.400e-01 8.600e-01 3.004e-01
 9.600e-01 8.600e-01 2.071e-01
 9.800e-01 8.600e-01 1.104e-01
 0.000e+00 8.800e-01 1.318e-02
 2.000e-02 8.800e-01 -7.026e-02
 4.000e-02 8.800e-01 -1.526e-01
 6.000e-02 8.800e-01 -2.326e-01
 8.000e-02 8.800e-01 -3.090e-01
 1.000e-01 8.800e-01 -3.808e-01
 1.200e-01 8.800e-01 -4.469e-01
 1.400e-01 8.800e-01 -5.067e-01
 1.600e-01 8.800e-01 -5.593e-01
 1.800e-01 8.800e-01 -6.043e-01
 2.000e-01 8.800e-01 -6.414e-01
 2.200e-01 8.800e-01 -6.704e-01
 2.400e-01 8.800e-01 -6.912e-01
 2.600e-01 8.800e-01 -7.038e-01
 2.800e-01 8.800e-01 -7.085e-01
 3.000e-01 8.800e-01 -7.052e-01
 3.200e-01 8.800e-01 -6.941e-01
 3.400e-01 8.800e-01 -6.752e-01
 3.600e-01 8.800e-01 -6.484e-01
 3.800e-01 8.800e-01 -6.135e-01
 4.000e-01 8.800e-01 -5.703e-01
 4.200e-01 8.800e-01 -5.185e-01
 4.400e-01 8.800e-01 -4.581e-01
 4.600e-01 8.800e-01 -3.889e-01
 4.800e-01 8.800e-01 -3.116e-01
 5.000e-01 8.800e-01 -2.267e-01
 5.200e-01 8.800e-01 -1.356e-01
 5.400e-01 8.800e-01 -4.008e-02
 5.600e-01 8.800e-01 5.754e-02
 5.800e-01 8.800e-01 1.548e-01
 6.000e-01 8.800e-01 2.493e-01
 6.200e-01 8.800e-01 3.386e-01
 6.400e-01 8.800e-01 4.205e-01
 6.600e-01 8.800e-01 4.931e-01
 6.800e-01 8.800e-01 5.549e-01
 7.000e-01 8.800e-01 6.047e-01
 7.200e-01 8.800e-01 6.418e-01
 7.400e-01 8.800e-01 6.658e-01
 7.600e-01 8.800e-01 6.766e-01
 7.800e-01 8.800e-01 6.743e-01
 8.000e-01 8.800e-01 6.594e-01
 8.200e-01 8.800e-01 6.324e-01
 8.400e-01 8.800e-01 5.942e-01
 8.600e-01 8.800e-01 5.456e-01
 8.800e-01 8.800e-01 4.877e-01
 9.000e-01 8.800e-01 4.217e-01
 9.200e-01 8.800e-01 3.487e-01
 9.400e-01 8.800e-01 2.700e-01
 9.600e-01 8.800e-01 1.870e-01
 9.800e-01 8.800e-01 1.009e-01
 0.000e+00 9.000e-01 1.395e-02
 2.000e-02 9.000e-01 -5.745e-02
 4.000e-02 9.000e-01 -1.280e-01
 6.000e-02 9.000e-01 -1.966e-01
 8.000e-02 9.000e-01 -2.622e-01
 1.000e-01 9.000e-01 -3.239e-01
 1.200e-01 9.000e-01 -3.808e-01
 1.400e-01 9.000e-01 -4.323e-01
 1.600e-01 9.000e-01 -4.777e-01
 1.800e-01 9.000e-01 -5.166e-01
 2.000e-01 9.000e-01 -5.488e-01
 2.200e-01 9.000e-01 -5.740e-01
 2.400e-01 9.000e-01 -5.923e-01
 2.600e-01 9.000e-01 -6.036e-01
 2.800e-01 9.000e-01 -6.080e-01
 3.000e-01 9.000e-01 -6.056e-01
 3.200e-01 9.000e-01 -5.964e-01
 3.400e-01 9.000e-01 -5.805e-01
 3.600e-01 9.000e-01 -5.578e-01
 3.800e-01 9.000e-01 -5.282e-01
 4.000e-01 9.000e-01 -4.914e-01
 4.200e-01 9.000e-01 -4.473e-01
 4.400e-01 9.000e-01 -3.957e-01
 4.600e-01 9.000e-01 -3.367e-01
 4.800e-01 9.000e-01 -2.705e-01
 5.000e-01 9.000e-01 -1.980e-01
 5.200e-01 9.000e-01 -1.201e-01
 5.400e-01 9.000e-01 -3.834e-02
 5.600e-01 9.000e-01 4.533e-02
 5.800e-01 9.000e-01 1.289e-01
 6.000e-01 9.000e-01 2.101e-01
 6.200e-01 9.000e-01 2.871e-01
 6.400e-01 9.000e-01 3.578e-01
 6.600e-01 9.000e-01 4.206e-01
 6.800e-01 9.000e-01 4.743e-01
 7.000e-01 9.000e-01 5.177e-01
 7.200e-01 9.000e-01 5.503e-01
 7.400e-01 9.000e-01 5.716e-01
 7.600e-01 9.000e-01 5.814e-01
 7.800e-01 9.000e-01 5.801e-01
 8.000e-01 9.000e-01 5.678e-01
 8.200e-01 9.000e-01 5.450e-01
 8.400e-01 9.000e-01 5.126e-01
 8.600e-01 9.000e-01 4.712e-01
 8.800e-01 9.000e-01 4.217e-01
 9.000e-01 9.000e-01 3.651e-01
 9.200e-01 9.000e-01 3.025e-01
 9.400e-01 9.000e-01 2.349e-01
 9.600e-01 9.000e-01 1.636e-01
 9.800e-01 9.000e-01 8.952e-02
 0.000e+00 9.200e-01 1.432e-02
 2.000e-02 9.200e-01 -4.396e-02
 4.000e-02 9.200e-01 -1.016e-01
 6.000e-02 9.200e-01 -1.578e-01
 8.000e-02 9.200e-01 -2.116e-01
 1.000e-01 9.200e-01 -2.622e-01
 1.200e-01 9.200e-01 -3.090e-01
 1.400e-01 9.200e-01 -3.515e-01
 1.600e-01 9.200e-01 -3.890e-01
 1.800e-01 9.200e-01 -4.214e-01
 2.000e-01 9.200e-01 -4.483e-01
 2.200e-01 9.200e-01 -4.696e-01
 2.400e-01 9.200e-01 -4.852e-01
 2.600e-01 9.200e-01 -4.952e-01
 2.800e-01 9.200e-01 -4.996e-01
 3.000e-01 9.200e-01 -4.985e-01
 3.200e-01 9.200e-01 -4.919e-01
 3.400e-01 9.200e-01 -4.797e-01
 3.600e-01 9.200e-01 -4.619e-01
 3.800e-01 9.200e-01 -4.384e-01
 4.000e-01 9.200e-01 -4.090e-01
 4.200e-01 9.200e-01 -3.736e-01
 4.400e-01 9.200e-01 -3.319e-01
 4.600e-01 9.200e-01 -2.841e-01
 4.800e-01 9.200e-01 -2.303e-01
 5.000e-01 9.200e-01 -1.712e-01
 5.200e-01 9.200e-01 -1.074e-01
 5.400e-01 9.200e-01 -4.041e-02
 5.600e-01 9.200e-01 2.838e-02
 5.800e-01 9.200e-01 9.725e-02
 6.000e-01 9.200e-01 1.645e-01
 6.200e-01 9.200e-01 2.283e-01
 6.400e-01 9.200e-01 2.871e-01
 6.600e-01 9.200e-01 3.396e-01
 6.800e-01 9.200e-01 3.846e-01
 7.000e-01 9.200e-01 4.213e-01
 7.200e-01 9.200e-01 4.490e-01
 7.400e-01 9.200e-01 4.674e-01
 7.600e-01 9.200e-01 4.764e-01
 7.800e-01 9.200e-01 4.761e-01
 8.000e-01 9.200e-01 4.667e-01
 8.200e-01 9.200e-01 4.487e-01
 8.400e-01 9.200e-01 4.225e-01
 8.600e-01 9.200e-01 3.890e-01
 8.800e-01 9.200e-01 3.487e-01
 9.000e-01 9.200e-01 3.025e-01
 9.200e-01 9.200e-01 2.512e-01
 9.400e-01 9.200e-01 1.959e-01
 9.600e-01 9.200e-01 1.373e-01
 9.800e-01 9.200e-01 7.649e-02
 0.000e+00 9.400e-01 1.431e-02
 2.000e-02 9.400e-01 -2.994e-02
 4.000e-02 9.400e-01 -7.385e-02
 6.000e-02 9.400e-01 -1.167e-01
 8.000e-02 9.400e-01 -1.578e-01
 1.000e-01 9.400e-01 -1.966e-01
 1.200e-01 9.400e-01 -2.326e-01
 1.400e-01 9.400e-01 -2.654e-01
 1.600e-01 9.400e-01 -2.945e-01
 1.800e-01 9.400e-01 -3.199e-01
 2.000e-01 9.400e-01 -3.412e-01
 2.200e-01 9.400e-01 -3.583e-01
 2.400e-01 9.400e-01 -3.713e-01
 2.600e-01 9.400e-01 -3.800e-01
 2.800e-01 9.400e-01 -3.846e-01
 3.000e-01 9.400e-01 -3.851e-01
 3.200e-01 9.400e-01 -3.814e-01
 3.400e-01 9.400e-01 -3.736e-01
 3.600e-01 9.400e-01 -3.615e-01
 3.800e-01 9.400e-01 -3.450e-01
 4.000e-01 9.400e-01 -3.239e-01
 4.200e-01 9.400e-01 -2.980e-01
 4.400e-01 9.400e-01 -2.672e-01
 4.600e-01 9.400e-01 -2.315e-01
 4.800e-01 9.400e-01 -1.910e-01
 5.000e-01 9.400e-01 -1.460e-01
 5.200e-01 9.400e-01 -9.733e-02
 5.400e-01 9.400e-01 -4.579e-02
 5.600e-01 9.400e-01 7.409e-03
 5.800e-01 9.400e-01 6.095e-02
 6.000e-01 9.400e-01 1.135e-01
 6.200e-01 9.400e-01 1.636e-01
 6.400e-01 9.400e-01 2.100e-01
 6.600e-01 9.400e-01 2.517e-01
 6.800e-01 9.400e-01 2.877e-01
 7.000e-01 9.400e-01 3.172e-01
 7.200e-01 9.400e-01 3.399e-01
 7.400e-01 9.400e-01 3.553e-01
 7.600e-01 9.400e-01 3.634e-01
 7.800e-01 9.400e-01 3.642e-01
 8.000e-01 9.400e-01 3.580e-01
 8.200e-01 9.400e-01 3.450e-01
 8.400e-01 9.400e-01 3.256e-01
 8.600e-01 9.400e-01 3.004e-01
 8.800e-01 9.400e-01 2.700e-01
 9.000e-01 9.400e-01 2.349e-01
 9.200e-01 9.400e-01 1.959e-01
 9.400e-01 9.400e-01 1.536e-01
 9.600e-01 9.400e-01 1.088e-01
 9.800e-01 9.400e-01 6.210e-02
 0.000e+00 9.600e-01 1.396e-02
 2.000e-02 9.600e-01 -1.557e-02
 4.000e-02 9.600e-01 -4.501e-02
 6.000e-02 9.600e-01 -7.385e-02
 8.000e-02 9.600e-01 -1.016e-01
 1.000e-01 9.600e-01 -1.280e-01
 1.200e-01 9.600e-01 -1.526e-01
 1.400e-01 9.600e-01 -1.752e-01
 1.600e-01 9.600e-01 -1.955e-01
 1.800e-01 9.600e-01 -2.134e-01
 2.000e-01 9.600e-01 -2.288e-01
 2.200e-01 9.600e-01 -2.416e-01
 2.400e-01 9.600e-01 -2.518e-01
 2.600e-01 9.600e-01 -2.594e-01
 2.800e-01 9.600e-01 -2.643e-01
 3.000e-01 9.600e-01 -2.666e-01
 3.200e-01 9.600e-01 -2.663e-01
 3.400e-01 9.600e-01 -2.632e-01
 3.600e-01 9.600e-01 -2.573e-01
 3.800e-01 9.600e-01 -2.484e-01
 4.000e-01 9.600e-01 -2.363e-01
 4.200e-01 9.600e-01 -2.207e-01
 4.400e-01 9.600e-01 -2.015e-01
 4.600e-01 9.600e-01 -1.786e-01
 4.800e-01 9.600e-01 -1.521e-01
 5.000e-01 9.600e-01 -1.221e-01
 5.200e-01 9.600e-01 -8.897e-02
 5.400e-01 9.600e-01 -5.348e-02
 5.600e-01 9.600e-01 -1.640e-02
 5.800e-01 9.600e-01 2.132e-02
 6.000e-01 9.600e-01 5.866e-02
 6.200e-01 9.600e-01 9.463e-02
 6.400e-01 9.600e-01 1.283e-01
 6.600e-01 9.600e-01 1.588e-01
 6.800e-01 9.600e-01 1.854e-01
 7.000e-01 9.600e-01 2.076e-01
 7.200e-01 9.600e-01 2.250e-01
 7.400e-01 9.600e-01 2.373e-01
 7.600e-01 9.600e-01 2.445e-01
 7.800e-01 9.600e-01 2.465e-01
 8.000e-01 9.600e-01 2.435e-01
 8.200e-01 9.600e-01 2.358e-01
 8.400e-01 9.600e-01 2.235e-01
 8.600e-01 9.600e-01 2.071e-01
 8.800e-01 9.600e-01 1.870e-01
 9.000e-01 9.600e-01 1.636e-01
 9.200e-01 9.600e-01 1.373e-01
 9.400e-01 9.600e-01 1.088e-01
 9.600e-01 9.600e-01 7.836e-02
 9.800e-01 9.600e-01 4.661e-02
 0.000e+00 9.800e-01 1.326e-02
 2.000e-02 9.800e-01 -1.085e-03
 4.000e-02 9.800e-01 -1.557e-02
 6.000e-02 9.800e-01 -2.994e-02
 8.000e-02 9.800e-01 -4.396e-02
 1.000e-01 9.800e-01 -5.745e-02
 1.200e-01 9.800e-01 -7.026e-02
 1.400e-01 9.800e-01 -8.228e-02
 1.600e-01 9.800e-01 -9.342e-02
 1.800e-01 9.800e-01 -1.036e-01
 2.000e-01 9.800e-01 -1.129e-01
 2.200e-01 9.800e-01 -1.211e-01
 2.400e-01 9.800e-01 -1.284e-01
 2.600e-01 9.800e-01 -1.347e-01
 2.800e-01 9.800e-01 -1.401e-01
 3.000e-01 9.800e-01 -1.444e-01
 3.200e-01 9.800e-01 -1.476e-01
 3.400e-01 9.800e-01 -1.496e-01
 3.600e-01 9.800e-01 -1.502e-01
 3.800e-01 9.800e-01 -1.493e-01
 4.000e-01 9.800e-01 -1.465e-01
 4.200e-01 9.800e-01 -1.417e-01
 4.400e-01 9.800e-01 -1.347e-01
 4.600e-01 9.800e-01 -1.251e-01
 4.800e-01 9.800e-01 -1.130e-01
 5.000e-01 9.800e-01 -9.829e-02
 5.200e-01 9.800e-01 -8.124e-02
 5.400e-01 9.800e-01 -6.216e-02
 5.600e-01 9.800e-01 -4.155e-02
 5.800e-01 9.800e-01 -1.999e-02
 6.000e-01 9.800e-01 1.867e-03
 6.200e-01 9.800e-01 2.338e-02
 6.400e-01 9.800e-01 4.392e-02
 6.600e-01 9.800e-01 6.293e-02
 6.800e-01 9.800e-01 7.992e-02
 7.000e-01 9.800e-01 9.452e-02
 7.200e-01 9.800e-01 1.064e-01
 7.400e-01 9.800e-01 1.155e-01
 7.600e-01 9.800e-01 1.217e-01
 7.800e-01 9.800e-01 1.249e-01
 8.000e-01 9.800e-01 1.252e-01
 8.200e-01 9.800e-01 1.228e-01
 8.400e-01 9.800e-01 1.178e-01
 8.600e-01 9.800e-01 1.104e-01
 8.800e-01 9.800e-01 1.009e-01
 9.000e-01 9.800e-01 8.952e-02
 9.200e-01 9.800e-01 7.649e-02
 9.400e-01 9.800e-01 6.210e-02
 9.600e-01 9.800e-01 4.661e-02
 9.800e-01 9.800e-01 3.026e-02


==> Data/2D_Solve_UtN_ite3.txt <==
          x          y          z
 0.000e+00 0.000e+00 -8.011e-03
 2.000e-02 0.000e+00 -8.753e-03
 4.000e-02 0.000e+00 -9.335e-03
 6.000e-02 0.000e+00 -9.798e-03
 8.000e-02 0.000e+00 -1.017e-02
 1.000e-01 0.000e+00 -1.046e-02
 1.200e-01 0.000e+00 -1.067e-02
 1.400e-01 0.000e+00 -1.080e-02
 1.600e-01 0.000e+00 -1.085e-02
 1.800e-01 0.000e+00 -1.080e-02
 2.000e-01 0.000e+00 -1.066e-02
 2.200e-01 0.000e+00 -1.042e-02
 2.400e-01 0.000e+00 -1.008e-02
 2.600e-01 0.000e+00 -9.635e-03
 2.800e-01 0.000e+00 -9.096e-03
 3.000e-01 0.000e+00 -8.473e-03
 3.200e-01 0.000e+00 -7.783e-03
 3.400e-01 0.000e+00 -7.045e-03
 3.600e-01 0.000e+00 -6.285e-03
 3.800e-01 0.000e+00 -5.533e-03
 4.000e-01 0.000e+00 -4.820e-03
 4.200e-01 0.000e+00 -4.179e-03
 4.400e-01 0.000e+00 -3.641e-03
 4.600e-01 0.000e+00 -3.233e-03
 4.800e-01 0.000e+00 -2.978e-03
 5.000e-01 0.000e+00 -2.892e-03
 5.200e-01 0.000e+00 -2.978e-03
 5.400e-01 0.000e+00 -3.233e-03
 5.600e-01 0.000e+00 -3.641e-03
 5.800e-01 0.000e+00 -4.179e-03
 6.000e-01 0.000e+00 -4.820e-03
 6.200e-01 0.000e+00 -5.533e-03
 6.400e-01 0.000e+00 -6.285e-03
 6.600e-01 0.000e+00 -7.045e-03
 6.800e-01 0.000e+00 -7.783e-03
 7.000e-01 0.000e+00 -8.473e-03
 7.200e-01 0.000e+00 -9.096e-03
 7.400e-01 0.000e+00 -9.635e-03
 7.600e-01 0.000e+00 -1.008e-02
 7.800e-01 0.000e+00 -1.042e-02
 8.000e-01 0.000e+00 -1.066e-02
 8.200e-01 0.000e+00 -1.080e-02
 8.400e-01 0.000e+00 -1.085e-02
 8.600e-01 0.000e+00 -1.080e-02
 8.800e-01 0.000e+00 -1.067e-02
 9.000e-01 0.000e+00 -1.046e-02
 9.200e-01 0.000e+00 -1.017e-02
 9.400e-01 0.000e+00 -9.798e-03
 9.600e-01 0.000e+00 -9.335e-03
 9.800e-01 0.000e+00 -8.753e-03
 0.000e+00 2.000e-02 -8.753e-03
 2.000e-02 2.000e-02 6.059e-03
 4.000e-02 2.000e-02 2.079e-02
 6.000e-02 2.000e-02 3.514e-02
 8.000e-02 2.000e-02 4.886e-02
 1.000e-01 2.000e-02 6.170e-02
 1.200e-01 2.000e-02 7.346e-02
 1.400e-01 2.000e-02 8.396e-02
 1.600e-01 2.000e-02 9.302e-02
 1.800e-01 2.000e-02 1.005e-01
 2.000e-01 2.000e-02 1.063e-01
 2.200e-01 2.000e-02 1.104e-01
 2.400e-01 2.000e-02 1.127e-01
 2.600e-01 2.000e-02 1.131e-01
 2.800e-01 2.000e-02 1.117e-01
 3.000e-01 2.000e-02 1.084e-01
 3.200e-01 2.000e-02 1.034e-01
 3.400e-01 2.000e-02 9.668e-02
 3.600e-01 2.000e-02 8.835e-02
 3.800e-01 2.000e-02 7.850e-02
 4.000e-01 2.000e-02 6.727e-02
 4.200e-01 2.000e-02 5.480e-02
 4.400e-01 2.000e-02 4.126e-02
 4.600e-01 2.000e-02 2.682e-02
 4.800e-01 2.000e-02 1.170e-02
 5.000e-01 2.000e-02 -3.894e-03
 5.200e-01 2.000e-02 -1.972e-02
 5.400e-01 2.000e-02 -3.552e-02
 5.600e-01 2.000e-02 -5.103e-02
 5.800e-01 2.000e-02 -6.599e-02
 6.000e-01 2.000e-02 -8.012e-02
 6.200e-01 2.000e-02 -9.318e-02
 6.400e-01 2.000e-02 -1.049e-01
 6.600e-01 2.000e-02 -1.151e-01
 6.800e-01 2.000e-02 -1.236e-01
 7.000e-01 2.000e-02 -1.302e-01
 7.200e-01 2.000e-02 -1.348e-01
 7.400e-01 2.000e-02 -1.374e-01
 7.600e-01 2.000e-02 -1.378e-01
 7.800e-01 2.000e-02 -1.361e-01
 8.000e-01 2.000e-02 -1.324e-01
 8.200e-01 2.000e-02 -1.266e-01
 8.400e-01 2.000e-02 -1.189e-01
 8.600e-01 2.000e-02 -1.094e-01
 8.800e-01 2.000e-02 -9.833e-02
 9.000e-01 2.000e-02 -8.580e-02
 9.200e-01 2.000e-02 -7.204e-02
 9.400e-01 2.000e-02 -5.723e-02
 9.600e-01 2.000e-02 -4.162e-02
 9.800e-01 2.000e-02 -2.539e-02
 0.000e+00 4.000e-02 -9.335e-03
 2.000e-02 4.000e-02 2.079e-02
 4.000e-02 4.000e-02 5.058e-02
 6.000e-02 4.000e-02 7.952e-02
 8.000e-02 4.000e-02 1.071e-01
 1.000e-01 4.000e-02 1.329e-01
 1.200e-01 4.000e-02 1.564e-01
 1.400e-01 4.000e-02 1.774e-01
 1.600e-01 4.000e-02 1.954e-01
 1.800e-01 4.000e-02 2.102e-01
 2.000e-01 4.000e-02 2.216e-01
 2.200e-01 4.000e-02 2.294e-01
 2.400e-01 4.000e-02 2.335e-01
 2.600e-01 4.000e-02 2.339e-01
 2.800e-01 4.000e-02 2.305e-01
 3.000e-01 4.000e-02 2.234e-01
 3.200e-01 4.000e-02 2.128e-01
 3.400e-01 4.000e-02 1.987e-01
 3.600e-01 4.000e-02 1.814e-01
 3.800e-01 4.000e-02 1.611e-01
 4.000e-01 4.000e-02 1.382e-01
 4.200e-01 4.000e-02 1.128e-01
 4.400e-01 4.000e-02 8.542e-02
 4.600e-01 4.000e-02 5.639e-02
 4.800e-01 4.000e-02 2.614e-02
 5.000e-01 4.000e-02 -4.884e-03
 5.200e-01 4.000e-02 -3.620e-02
 5.400e-01 4.000e-02 -6.732e-02
 5.600e-01 4.000e-02 -9.771e-02
 5.800e-01 4.000e-02 -1.269e-01
 6.000e-01 4.000e-02 -1.543e-01
 6.200e-01 4.000e-02 -1.795e-01
 6.400e-01 4.000e-02 -2.021e-01
 6.600e-01 4.000e-02 -2.216e-01
 6.800e-01 4.000e-02 -2.377e-01
 7.000e-01 4.000e-02 -2.501e-01
 7.200e-01 4.000e-02 -2.587e-01
 7.400e-01 4.000e-02 -2.632e-01
 7.600e-01 4.000e-02 -2.636e-01
 7.800e-01 4.000e-02 -2.599e-01
 8.000e-01 4.000e-02 -2.521e-01
 8.200e-01 4.000e-02 -2.405e-01
 8.400e-01 4.000e-02 -2.252e-01
 8.600e-01 4.000e-02 -2.064e-01
 8.800e-01 4.000e-02 -1.845e-01
 9.000e-01 4.000e-02 -1.598e-01
 9.200e-01 4.000e-02 -1.328e-01
 9.400e-01 4.000e-02 -1.038e-01
 9.600e-01 4.000e-02 -7.324e-02
 9.800e-01 4.000e-02 -4.162e-02
 0.000e+00 6.000e-02 -9.798e-03
 2.000e-02 6.000e-02 3.514e-02
 4.000e-02 6.000e-02 7.952e-02
 6.000e-02 6.000e-02 1.226e-01
 8.000e-02 6.000e-02 1.636e-01
 1.000e-01 6.000e-02 2.018e-01
 1.200e-01 6.000e-02 2.368e-01
 1.400e-01 6.000e-02 2.678e-01
 1.600e-01 6.000e-02 2.945e-01
 1.800e-01 6.000e-02 3.163e-01
 2.000e-01 6.000e-02 3.331e-01
 2.200e-01 6.000e-02 3.445e-01
 2.400e-01 6.000e-02 3.504e-01
 2.600e-01 6.000e-02 3.507e-01
 2.800e-01 6.000e-02 3.454e-01
 3.000e-01 6.000e-02 3.346e-01
 3.200e-01 6.000e-02 3.185e-01
 3.400e-01 6.000e-02 2.973e-01
 3.600e-01 6.000e-02 2.714e-01
 3.800e-01 6.000e-02 2.410e-01
 4.000e-01 6.000e-02 2.067e-01
 4.200e-01 6.000e-02 1.689e-01
 4.400e-01 6.000e-02 1.281e-01
 4.600e-01 6.000e-02 8.500e-02
 4.800e-01 6.000e-02 4.012e-02
 5.000e-01 6.000e-02 -5.844e-03
 5.200e-01 6.000e-02 -5.217e-02
 5.400e-01 6.000e-02 -9.813e-02
 5.600e-01 6.000e-02 -1.430e-01
 5.800e-01 6.000e-02 -1.859e-01
 6.000e-01 6.000e-02 -2.263e-01
 6.200e-01 6.000e-02 -2.633e-01
 6.400e-01 6.000e-02 -2.964e-01
 6.600e-01 6.000e-02 -3.249e-01
 6.800e-01 6.000e-02 -3.484e-01
 7.000e-01 6.000e-02 -3.665e-01
 7.200e-01 6.000e-02 -3.788e-01
 7.400e-01 6.000e-02 -3.852e-01
 7.600e-01 6.000e-02 -3.855e-01
 7.800e-01 6.000e-02 -3.798e-01
 8.000e-01 6.000e-02 -3.682e-01
 8.200e-01 6.000e-02 -3.509e-01
 8.400e-01 6.000e-02 -3.281e-01
 8.600e-01 6.000e-02 -3.003e-01
 8.800e-01 6.000e-02 -2.679e-01
 9.000e-01 6.000e-02 -2.315e-01
 9.200e-01 6.000e-02 -1.916e-01
 9.400e-01 6.000e-02 -1.488e-01
 9.600e-01 6.000e-02 -1.038e-01
 9.800e-01 6.000e-02 -5.723e-02
 0.000e+00 8.000e-02 -1.017e-02
 2.000e-02 8.000e-02 4.886e-02
 4.000e-02 8.000e-02 1.071e-01
 6.000e-02 8.000e-02 1.636e-01
 8.000e-02 8.000e-02 2.173e-01
 1.000e-01 8.000e-02 2.675e-01
 1.200e-01 8.000e-02 3.132e-01
 1.400e-01 8.000e-02 3.538e-01
 1.600e-01 8.000e-02 3.887e-01
 1.800e-01 8.000e-02 4.173e-01
 2.000e-01 8.000e-02 4.391e-01
 2.200e-01 8.000e-02 4.539e-01
 2.400e-01 8.000e-02 4.614e-01
 2.600e-01 8.000e-02 4.616e-01
 2.800e-01 8.000e-02 4.545e-01
 3.000e-01 8.000e-02 4.402e-01
 3.200e-01 8.000e-02 4.189e-01
 3.400e-01 8.000e-02 3.910e-01
 3.600e-01 8.000e-02 3.568e-01
 3.800e-01 8.000e-02 3.169e-01
 4.000e-01 8.000e-02 2.718e-01
 4.200e-01 8.000e-02 2.222e-01
 4.400e-01 8.000e-02 1.687e-01
 4.600e-01 8.000e-02 1.122e-01
 4.800e-01 8.000e-02 5.345e-02
 5.000e-01 8.000e-02 -6.708e-03
 5.200e-01 8.000e-02 -6.733e-02
 5.400e-01 8.000e-02 -1.274e-01
 5.600e-01 8.000e-02 -1.861e-01
 5.800e-01 8.000e-02 -2.422e-01
 6.000e-01 8.000e-02 -2.949e-01
 6.200e-01 8.000e-02 -3.432e-01
 6.400e-01 8.000e-02 -3.863e-01
 6.600e-01 8.000e-02 -4.235e-01
 6.800e-01 8.000e-02 -4.541e-01
 7.000e-01 8.000e-02 -4.775e-01
 7.200e-01 8.000e-02 -4.934e-01
 7.400e-01 8.000e-02 -5.016e-01
 7.600e-01 8.000e-02 -5.018e-01
 7.800e-01 8.000e-02 -4.942e-01
 8.000e-01 8.000e-02 -4.788e-01
 8.200e-01 8.000e-02 -4.560e-01
 8.400e-01 8.000e-02 -4.262e-01
 8.600e-01 8.000e-02 -3.897e-01
 8.800e-01 8.000e-02 -3.474e-01
 9.000e-01 8.000e-02 -2.997e-01
 9.200e-01 8.000e-02 -2.475e-01
 9.400e-01 8.000e-02 -1.916e-01
 9.600e-01 8.000e-02 -1.328e-01
 9.800e-01 8.000e-02 -7.204e-02
 0.000e+00 1.000e-01 -1.046e-02
 2.000e-02 1.000e-01 6.170e-02
 4.000e-02 1.000e-01 1.329e-01
 6.000e-02 1.000e-01 2.018e-01
 8.000e-02 1.000e-01 2.675e-01
 1.000e-01 1.000e-01 3.287e-01
 1.200e-01 1.000e-01 3.845e-01
 1.400e-01 1.000e-01 4.340e-01
 1.600e-01 1.000e-01 4.765e-01
 1.800e-01 1.000e-01 5.113e-01
 2.000e-01 1.000e-01 5.378e-01
 2.200e-01 1.000e-01 5.557e-01
 2.400e-01 1.000e-01 5.648e-01
 2.600e-01 1.000e-01 5.649e-01
 2.800e-01 1.000e-01 5.560e-01
 3.000e-01 1.000e-01 5.384e-01
 3.200e-01 1.000e-01 5.123e-01
 3.400e-01 1.000e-01 4.781e-01
 3.600e-01 1.000e-01 4.363e-01
 3.800e-01 1.000e-01 3.875e-01
 4.000e-01 1.000e-01 3.325e-01
 4.200e-01 1.000e-01 2.719e-01
 4.400e-01 1.000e-01 2.067e-01
 4.600e-01 1.000e-01 1.378e-01
 4.800e-01 1.000e-01 6.606e-02
 5.000e-01 1.000e-01 -7.328e-03
 5.200e-01 1.000e-01 -8.129e-02
 5.400e-01 1.000e-01 -1.546e-01
 5.600e-01 1.000e-01 -2.262e-01
 5.800e-01 1.000e-01 -2.947e-01
 6.000e-01 1.000e-01 -3.590e-01
 6.200e-01 1.000e-01 -4.180e-01
 6.400e-01 1.000e-01 -4.706e-01
 6.600e-01 1.000e-01 -5.158e-01
 6.800e-01 1.000e-01 -5.530e-01
 7.000e-01 1.000e-01 -5.815e-01
 7.200e-01 1.000e-01 -6.008e-01
 7.400e-01 1.000e-01 -6.105e-01
 7.600e-01 1.000e-01 -6.107e-01
 7.800e-01 1.000e-01 -6.012e-01
 8.000e-01 1.000e-01 -5.823e-01
 8.200e-01 1.000e-01 -5.544e-01
 8.400e-01 1.000e-01 -5.179e-01
 8.600e-01 1.000e-01 -4.733e-01
 8.800e-01 1.000e-01 -4.216e-01
 9.000e-01 1.000e-01 -3.634e-01
 9.200e-01 1.000e-01 -2.997e-01
 9.400e-01 1.000e-01 -2.315e-01
 9.600e-01 1.000e-01 -1.598e-01
 9.800e-01 1.000e-01 -8.580e-02
 0.000e+00 1.200e-01 -1.067e-02
 2.000e-02 1.200e-01 7.346e-02
 4.000e-02 1.200e-01 1.564e-01
 6.000e-02 1.200e-01 2.368e-01
 8.000e-02 1.200e-01 3.132e-01
 1.000e-01 1.200e-01 3.845e-01
 1.200e-01 1.200e-01 4.495e-01
 1.400e-01 1.200e-01 5.071e-01
 1.600e-01 1.200e-01 5.565e-01
 1.800e-01 1.200e-01 5.969e-01
 2.000e-01 1.200e-01 6.277e-01
 2.200e-01 1.200e-01 6.484e-01
 2.400e-01 1.200e-01 6.588e-01
 2.600e-01 1.200e-01 6.588e-01
 2.800e-01 1.200e-01 6.483e-01
 3.000e-01 1.200e-01 6.277e-01
 3.200e-01 1.200e-01 5.972e-01
 3.400e-01 1.200e-01 5.573e-01
 3.600e-01 1.200e-01 5.086e-01
 3.800e-01 1.200e-01 4.519e-01
 4.000e-01 1.200e-01 3.878e-01
 4.200e-01 1.200e-01 3.174e-01
 4.400e-01 1.200e-01 2.416e-01
 4.600e-01 1.200e-01 1.614e-01
 4.800e-01 1.200e-01 7.800e-02
 5.000e-01 1.200e-01 -7.432e-03
 5.200e-01 1.200e-01 -9.359e-02
 5.400e-01 1.200e-01 -1.791e-01
 5.600e-01 1.200e-01 -2.625e-01
 5.800e-01 1.200e-01 -3.424e-01
 6.000e-01 1.200e-01 -4.175e-01
 6.200e-01 1.200e-01 -4.863e-01
 6.400e-01 1.200e-01 -5.476e-01
 6.600e-01 1.200e-01 -6.004e-01
 6.800e-01 1.200e-01 -6.437e-01
 7.000e-01 1.200e-01 -6.768e-01
 7.200e-01 1.200e-01 -6.992e-01
 7.400e-01 1.200e-01 -7.104e-01
 7.600e-01 1.200e-01 -7.105e-01
 7.800e-01 1.200e-01 -6.993e-01
 8.000e-01 1.200e-01 -6.771e-01
 8.200e-01 1.200e-01 -6.444e-01
 8.400e-01 1.200e-01 -6.017e-01
 8.600e-01 1.200e-01 -5.498e-01
 8.800e-01 1.200e-01 -4.894e-01
 9.000e-01 1.200e-01 -4.216e-01
 9.200e-01 1.200e-01 -3.474e-01
 9.400e-01 1.200e-01 -2.679e-01
 9.600e-01 1.200e-01 -1.845e-01
 9.800e-01 1.200e-01 -9.833e-02
 0.000e+00 1.400e-01 -1.080e-02
 2.000e-02 1.400e-01 8.396e-02
 4.000e-02 1.400e-01 1.774e-01
 6.000e-02 1.400e-01 2.678e-01
 8.000e-02 1.400e-01 3.538e-01
 1.000e-01 1.400e-01 4.340e-01
 1.200e-01 1.400e-01 5.071e-01
 1.400e-01 1.400e-01 5.719e-01
 1.600e-01 1.400e-01 6.274e-01
 1.800e-01 1.400e-01 6.727e-01
 2.000e-01 1.400e-01 7.072e-01
 2.200e-01 1.400e-01 7.304e-01
 2.400e-01 1.400e-01 7.420e-01
 2.600e-01 1.400e-01 7.418e-01
 2.800e-01 1.400e-01 7.300e-01
 3.000e-01 1.400e-01 7.067e-01
 3.200e-01 1.400e-01 6.724e-01
 3.400e-01 1.400e-01 6.275e-01
 3.600e-01 1.400e-01 5.729e-01
 3.800e-01 1.400e-01 5.092e-01
 4.000e-01 1.400e-01 4.373e-01
 4.200e-01 1.400e-01 3.583e-01
 4.400e-01 1.400e-01 2.733e-01
 4.600e-01 1.400e-01 1.832e-01
 4.800e-01 1.400e-01 8.949e-02
 5.000e-01 1.400e-01 -6.599e-03
 5.200e-01 1.400e-01 -1.036e-01
 5.400e-01 1.400e-01 -2.000e-01
 5.600e-01 1.400e-01 -2.941e-01
 5.800e-01 1.400e-01 -3.843e-01
 6.000e-01 1.400e-01 -4.691e-01
 6.200e-01 1.400e-01 -5.468e-01
 6.400e-01 1.400e-01 -6.161e-01
 6.600e-01 1.400e-01 -6.757e-01
 6.800e-01 1.400e-01 -7.246e-01
 7.000e-01 1.400e-01 -7.619e-01
 7.200e-01 1.400e-01 -7.870e-01
 7.400e-01 1.400e-01 -7.996e-01
 7.600e-01 1.400e-01 -7.995e-01
 7.800e-01 1.400e-01 -7.868e-01
 8.000e-01 1.400e-01 -7.617e-01
 8.200e-01 1.400e-01 -7.247e-01
 8.400e-01 1.400e-01 -6.765e-01
 8.600e-01 1.400e-01 -6.179e-01
 8.800e-01 1.400e-01 -5.498e-01
 9.000e-01 1.400e-01 -4.733e-01
 9.200e-01 1.400e-01 -3.897e-01
 9.400e-01 1.400e-01 -3.003e-01
 9.600e-01 1.400e-01 -2.064e-01
 9.800e-01 1.400e-01 -1.094e-01
 0.000e+00 1.600e-01 -1.085e-02
 2.000e-02 1.600e-01 9.302e-02
 4.000e-02 1.600e-01 1.954e-01
 6.000e-02 1.600e-01 2.945e-01
 8.000e-02 1.600e-01 3.887e-01
 1.000e-01 1.600e-01 4.765e-01
 1.200e-01 1.600e-01 5.565e-01
 1.400e-01 1.600e-01 6.274e-01
 1.600e-01 1.600e-01 6.880e-01
 1.800e-01 1.600e-01 7.376e-01
 2.000e-01 1.600e-01 7.753e-01
 2.200e-01 1.600e-01 8.005e-01
 2.400e-01 1.600e-01 8.131e-01
 2.600e-01 1.600e-01 8.128e-01
 2.800e-01 1.600e-01 7.998e-01
 3.000e-01 1.600e-01 7.743e-01
 3.200e-01 1.600e-01 7.368e-01
 3.400e-01 1.600e-01 6.878e-01
 3.600e-01 1.600e-01 6.282e-01
 3.800e-01 1.600e-01 5.588e-01
 4.000e-01 1.600e-01 4.805e-01
 4.200e-01 1.600e-01 3.944e-01
 4.400e-01 1.600e-01 3.017e-01
 4.600e-01 1.600e-01 2.034e-01
 4.800e-01 1.600e-01 1.009e-01
 5.000e-01 1.600e-01 -4.219e-03
 5.200e-01 1.600e-01 -1.106e-01
 5.400e-01 1.600e-01 -2.164e-01
 5.600e-01 1.600e-01 -3.198e-01
 5.800e-01 1.600e-01 -4.192e-01
 6.000e-01 1.600e-01 -5.125e-01
 6.200e-01 1.600e-01 -5.982e-01
 6.400e-01 1.600e-01 -6.746e-01
 6.600e-01 1.600e-01 -7.403e-01
 6.800e-01 1.600e-01 -7.941e-01
 7.000e-01 1.600e-01 -8.352e-01
 7.200e-01 1.600e-01 -8.628e-01
 7.400e-01 1.600e-01 -8.766e-01
 7.600e-01 1.600e-01 -8.764e-01
 7.800e-01 1.600e-01 -8.623e-01
 8.000e-01 1.600e-01 -8.346e-01
 8.200e-01 1.600e-01 -7.939e-01
 8.400e-01 1.600e-01 -7.409e-01
 8.600e-01 1.600e-01 -6.765e-01
 8.800e-01 1.600e-01 -6.017e-01
 9.000e-01 1.600e-01 -5.179e-01
 9.200e-01 1.600e-01 -4.262e-01
 9.400e-01 1.600e-01 -3.281e-01
 9.600e-01 1.600e-01 -2.252e-01
 9.800e-01 1.600e-01 -1.189e-01
 0.000e+00 1.800e-01 -1.080e-02
 2.000e-02 1.800e-01 1.005e-01
 4.000e-02 1.800e-01 2.102e-01
 6.000e-02 1.800e-01 3.163e-01
 8.000e-02 1.800e-01 4.173e-01
 1.000e-01 1.800e-01 5.113e-01
 1.200e-01 1.800e-01 5.969e-01
 1.400e-01 1.800e-01 6.727e-01
 1.600e-01 1.800e-01 7.376e-01
 1.800e-01 1.800e-01 7.905e-01
 2.000e-01 1.800e-01 8.308e-01
 2.200e-01 1.800e-01 8.577e-01
 2.400e-01 1.800e-01 8.711e-01
 2.600e-01 1.800e-01 8.707e-01
 2.800e-01 1.800e-01 8.568e-01
 3.000e-01 1.800e-01 8.296e-01
 3.200e-01 1.800e-01 7.896e-01
 3.400e-01 1.800e-01 7.375e-01
 3.600e-01 1.800e-01 6.742e-01
 3.800e-01 1.800e-01 6.004e-01
 4.000e-01 1.800e-01 5.173e-01
 4.200e-01 1.800e-01 4.258e-01
 4.400e-01 1.800e-01 3.271e-01
 4.600e-01 1.800e-01 2.224e-01
 4.800e-01 1.800e-01 1.130e-01
 5.000e-01 1.800e-01 5.439e-04
 5.200e-01 1.800e-01 -1.135e-01
 5.400e-01 1.800e-01 -2.272e-01
 5.600e-01 1.800e-01 -3.386e-01
 5.800e-01 1.800e-01 -4.458e-01
 6.000e-01 1.800e-01 -5.466e-01
 6.200e-01 1.800e-01 -6.392e-01
 6.400e-01 1.800e-01 -7.217e-01
 6.600e-01 1.800e-01 -7.928e-01
 6.800e-01 1.800e-01 -8.510e-01
 7.000e-01 1.800e-01 -8.953e-01
 7.200e-01 1.800e-01 -9.252e-01
 7.400e-01 1.800e-01 -9.400e-01
 7.600e-01 1.800e-01 -9.398e-01
 7.800e-01 1.800e-01 -9.246e-01
 8.000e-01 1.800e-01 -8.948e-01
 8.200e-01 1.800e-01 -8.509e-01
 8.400e-01 1.800e-01 -7.939e-01
 8.600e-01 1.800e-01 -7.247e-01
 8.800e-01 1.800e-01 -6.444e-01
 9.000e-01 1.800e-01 -5.544e-01
 9.200e-01 1.800e-01 -4.560e-01
 9.400e-01 1.800e-01 -3.509e-01
 9.600e-01 1.800e-01 -2.405e-01
 9.800e-01 1.800e-01 -1.266e-01
 0.000e+00 2.000e-01 -1.066e-02
 2.000e-02 2.000e-01 1.063e-01
 4.000e-02 2.000e-01 2.216e-01
 6.000e-02 2.000e-01 3.331e-01
 8.000e-02 2.000e-01 4.391e-01
 1.000e-01 2.000e-01 5.378e-01
 1.200e-01 2.000e-01 6.277e-01
 1.400e-01 2.000e-01 7.072e-01
 1.600e-01 2.000e-01 7.753e-01
 1.800e-01 2.000e-01 8.308e-01
 2.000e-01 2.000e-01 8.729e-01
 2.200e-01 2.000e-01 9.011e-01
 2.400e-01 2.000e-01 9.151e-01
 2.600e-01 2.000e-01 9.147e-01
 2.800e-01 2.000e-01 9.002e-01
 3.000e-01 2.000e-01 8.719e-01
 3.200e-01 2.000e-01 8.304e-01
 3.400e-01 2.000e-01 7.763e-01
 3.600e-01 2.000e-01 7.106e-01
 3.800e-01 2.000e-01 6.341e-01
 4.000e-01 2.000e-01 5.478e-01
 4.200e-01 2.000e-01 4.527e-01
 4.400e-01 2.000e-01 3.501e-01
 4.600e-01 2.000e-01 2.410e-01
 4.800e-01 2.000e-01 1.267e-01
 5.000e-01 2.000e-01 8.777e-03
 5.200e-01 2.000e-01 -1.112e-01
 5.400e-01 2.000e-01 -2.311e-01
 5.600e-01 2.000e-01 -3.491e-01
 5.800e-01 2.000e-01 -4.627e-01
 6.000e-01 2.000e-01 -5.698e-01
 6.200e-01 2.000e-01 -6.683e-01
 6.400e-01 2.000e-01 -7.562e-01
 6.600e-01 2.000e-01 -8.319e-01
 6.800e-01 2.000e-01 -8.938e-01
 7.000e-01 2.000e-01 -9.411e-01
 7.200e-01 2.000e-01 -9.728e-01
 7.400e-01 2.000e-01 -9.886e-01
 7.600e-01 2.000e-01 -9.884e-01
 7.800e-01 2.000e-01 -9.724e-01
 8.000e-01 2.000e-01 -9.410e-01
 8.200e-01 2.000e-01 -8.948e-01
 8.400e-01 2.000e-01 -8.346e-01
 8.600e-01 2.000e-01 -7.617e-01
 8.800e-01 2.000e-01 -6.771e-01
 9.000e-01 2.000e-01 -5.823e-01
 9.200e-01 2.000e-01 -4.788e-01
 9.400e-01 2.000e-01 -3.682e-01
 9.600e-01 2.000e-01 -2.521e-01
 9.800e-01 2.000e-01 -1.324e-01
 0.000e+00 2.200e-01 -1.042e-02
 2.000e-02 2.200e-01 1.104e-01
 4.000e-02 2.200e-01 2.294e-01
 6.000e-02 2.200e-01 3.445e-01
 8.000e-02 2.200e-01 4.539e-01
 1.000e-01 2.200e-01 5.557e-01
 1.200e-01 2.200e-01 6.484e-01
 1.400e-01 2.200e-01 7.304e-01
 1.600e-01 2.200e-01 8.005e-01
 1.800e-01 2.200e-01 8.577e-01
 2.000e-01 2.200e-01 9.011e-01
 2.200e-01 2.200e-01 9.302e-01
 2.400e-01 2.200e-01 9.446e-01
 2.600e-01 2.200e-01 9.444e-01
 2.800e-01 2.200e-01 9.298e-01
 3.000e-01 2.200e-01 9.011e-01
 3.200e-01 2.200e-01 8.589e-01
 3.400e-01 2.200e-01 8.041e-01
 3.600e-01 2.200e-01 7.375e-01
 3.800e-01 2.200e-01 6.599e-01
 4.000e-01 2.200e-01 5.725e-01
 4.200e-01 2.200e-01 4.760e-01
 4.400e-01 2.200e-01 3.716e-01
 4.600e-01 2.200e-01 2.602e-01
 4.800e-01 2.200e-01 1.432e-01
 5.000e-01 2.200e-01 2.184e-02
 5.200e-01 2.200e-01 -1.022e-01
 5.400e-01 2.200e-01 -2.267e-01
 5.600e-01 2.200e-01 -3.497e-01
 5.800e-01 2.200e-01 -4.685e-01
 6.000e-01 2.200e-01 -5.809e-01
 6.200e-01 2.200e-01 -6.843e-01
 6.400e-01 2.200e-01 -7.767e-01
 6.600e-01 2.200e-01 -8.563e-01
 6.800e-01 2.200e-01 -9.215e-01
 7.000e-01 2.200e-01 -9.712e-01
 7.200e-01 2.200e-01 -1.005e+00
 7.400e-01 2.200e-01 -1.021e+00
 7.600e-01 2.200e-01 -1.021e+00
 7.800e-01 2.200e-01 -1.005e+00
 8.000e-01 2.200e-01 -9.724e-01
 8.200e-01 2.200e-01 -9.246e-01
 8.400e-01 2.200e-01 -8.623e-01
 8.600e-01 2.200e-01 -7.868e-01
 8.800e-01 2.200e-01 -6.993e-01
 9.000e-01 2.200e-01 -6.012e-01
 9.200e-01 2.200e-01 -4.942e-01
 9.400e-01 2.200e-01 -3.798e-01
 9.600e-01 2.200e-01 -2.599e-01
 9.800e-01 2.200e-01 -1.361e-01
 0.000e+00 2.400e-01 -1.008e-02
 2.000e-02 2.400e-01 1.127e-01
 4.000e-02 2.400e-01 2.335e-01
 6.000e-02 2.400e-01 3.504e-01
 8.000e-02 2.400e-01 4.614e-01
 1.000e-01 2.400e-01 5.648e-01
 1.200e-01 2.400e-01 6.588e-01
 1.400e-01 2.400e-01 7.420e-01
 1.600e-01 2.400e-01 8.131e-01
 1.800e-01 2.400e-01 8.711e-01
 2.000e-01 2.400e-01 9.151e-01
 2.200e-01 2.400e-01 9.446e-01
 2.400e-01 2.400e-01 9.595e-01
 2.600e-01 2.400e-01 9.596e-01
 2.800e-01 2.400e-01 9.452e-01
 3.000e-01 2.400e-01 9.169e-01
 3.200e-01 2.400e-01 8.753e-01
 3.400e-01 2.400e-01 8.211e-01
 3.600e-01 2.400e-01 7.553e-01
 3.800e-01 2.400e-01 6.787e-01
 4.000e-01 2.400e-01 5.922e-01
 4.200e-01 2.400e-01 4.966e-01
 4.400e-01 2.400e-01 3.928e-01
 4.600e-01 2.400e-01 2.816e-01
 4.800e-01 2.400e-01 1.640e-01
 5.000e-01 2.400e-01 4.133e-02
 5.200e-01 2.400e-01 -8.481e-02
 5.400e-01 2.400e-01 -2.124e-01
 5.600e-01 2.400e-01 -3.389e-01
 5.800e-01 2.400e-01 -4.617e-01
 6.000e-01 2.400e-01 -5.782e-01
 6.200e-01 2.400e-01 -6.857e-01
 6.400e-01 2.400e-01 -7.820e-01
 6.600e-01 2.400e-01 -8.649e-01
 6.800e-01 2.400e-01 -9.329e-01
 7.000e-01 2.400e-01 -9.847e-01
 7.200e-01 2.400e-01 -1.020e+00
 7.400e-01 2.400e-01 -1.038e+00
 7.600e-01 2.400e-01 -1.038e+00
 7.800e-01 2.400e-01 -1.021e+00
 8.000e-01 2.400e-01 -9.884e-01
 8.200e-01 2.400e-01 -9.398e-01
 8.400e-01 2.400e-01 -8.764e-01
 8.600e-01 2.400e-01 -7.995e-01
 8.800e-01 2.400e-01 -7.105e-01
 9.000e-01 2.400e-01 -6.107e-01
 9.200e-01 2.400e-01 -5.018e-01
 9.400e-01 2.400e-01 -3.855e-01
 9.600e-01 2.400e-01 -2.636e-01
 9.800e-01 2.400e-01 -1.378e-01
 0.000e+00 2.600e-01 -9.635e-03
 2.000e-02 2.600e-01 1.131e-01
 4.000e-02 2.600e-01 2.339e-01
 6.000e-02 2.600e-01 3.507e-01
 8.000e-02 2.600e-01 4.616e-01
 1.000e-01 2.600e-01 5.649e-01
 1.200e-01 2.600e-01 6.588e-01
 1.400e-01 2.600e-01 7.418e-01
 1.600e-01 2.600e-01 8.128e-01
 1.800e-01 2.600e-01 8.707e-01
 2.000e-01 2.600e-01 9.147e-01
 2.200e-01 2.600e-01 9.444e-01
 2.400e-01 2.600e-01 9.596e-01
 2.600e-01 2.600e-01 9.603e-01
 2.800e-01 2.600e-01 9.468e-01
 3.000e-01 2.600e-01 9.198e-01
 3.200e-01 2.600e-01 8.799e-01
 3.400e-01 2.600e-01 8.279e-01
 3.600e-01 2.600e-01 7.647e-01
 3.800e-01 2.600e-01 6.912e-01
 4.000e-01 2.600e-01 6.080e-01
 4.200e-01 2.600e-01 5.158e-01
 4.400e-01 2.600e-01 4.151e-01
 4.600e-01 2.600e-01 3.066e-01
 4.800e-01 2.600e-01 1.909e-01
 5.000e-01 2.600e-01 6.907e-02
 5.200e-01 2.600e-01 -5.733e-02
 5.400e-01 2.600e-01 -1.862e-01
 5.600e-01 2.600e-01 -3.150e-01
 5.800e-01 2.600e-01 -4.407e-01
 6.000e-01 2.600e-01 -5.604e-01
 6.200e-01 2.600e-01 -6.713e-01
 6.400e-01 2.600e-01 -7.708e-01
 6.600e-01 2.600e-01 -8.566e-01
 6.800e-01 2.600e-01 -9.270e-01
 7.000e-01 2.600e-01 -9.809e-01
 7.200e-01 2.600e-01 -1.017e+00
 7.400e-01 2.600e-01 -1.036e+00
 7.600e-01 2.600e-01 -1.038e+00
 7.800e-01 2.600e-01 -1.021e+00
 8.000e-01 2.600e-01 -9.886e-01
 8.200e-01 2.600e-01 -9.400e-01
 8.400e-01 2.600e-01 -8.766e-01
 8.600e-01 2.600e-01 -7.996e-01
 8.800e-01 2.600e-01 -7.104e-01
 9.000e-01 2.600e-01 -6.105e-01
 9.200e-01 2.600e-01 -5.016e-01
 9.400e-01 2.600e-01 -3.852e-01
 9.600e-01 2.600e-01 -2.632e-01
 9.800e-01 2.600e-01 -1.374e-01
 0.000e+00 2.800e-01 -9.096e-03
 2.000e-02 2.800e-01 1.117e-01
 4.000e-02 2.800e-01 2.305e-01
 6.000e-02 2.800e-01 3.454e-01
 8.000e-02 2.800e-01 4.545e-01
 1.000e-01 2.800e-01 5.560e-01
 1.200e-01 2.800e-01 6.483e-01
 1.400e-01 2.800e-01 7.300e-01
 1.600e-01 2.800e-01 7.998e-01
 1.800e-01 2.800e-01 8.568e-01
 2.000e-01 2.800e-01 9.002e-01
 2.200e-01 2.800e-01 9.298e-01
 2.400e-01 2.800e-01 9.452e-01
 2.600e-01 2.800e-01 9.468e-01
 2.800e-01 2.800e-01 9.349e-01
 3.000e-01 2.800e-01 9.101e-01
 3.200e-01 2.800e-01 8.733e-01
 3.400e-01 2.800e-01 8.253e-01
 3.600e-01 2.800e-01 7.668e-01
 3.800e-01 2.800e-01 6.986e-01
 4.000e-01 2.800e-01 6.213e-01
 4.200e-01 2.800e-01 5.351e-01
 4.400e-01 2.800e-01 4.403e-01
 4.600e-01 2.800e-01 3.370e-01
 4.800e-01 2.800e-01 2.257e-01
 5.000e-01 2.800e-01 1.069e-01
 5.200e-01 2.800e-01 -1.788e-02
 5.400e-01 2.800e-01 -1.466e-01
 5.600e-01 2.800e-01 -2.763e-01
 5.800e-01 2.800e-01 -4.040e-01
 6.000e-01 2.800e-01 -5.263e-01
 6.200e-01 2.800e-01 -6.400e-01
 6.400e-01 2.800e-01 -7.422e-01
 6.600e-01 2.800e-01 -8.306e-01
 6.800e-01 2.800e-01 -9.034e-01
 7.000e-01 2.800e-01 -9.592e-01
 7.200e-01 2.800e-01 -9.973e-01
 7.400e-01 2.800e-01 -1.017e+00
 7.600e-01 2.800e-01 -1.020e+00
 7.800e-01 2.800e-01 -1.005e+00
 8.000e-01 2.800e-01 -9.728e-01
 8.200e-01 2.800e-01 -9.252e-01
 8.400e-01 2.800e-01 -8.628e-01
 8.600e-01 2.800e-01 -7.870e-01
 8.800e-01 2.800e-01 -6.992e-01
 9.000e-01 2.800e-01 -6.008e-01
 9.200e-01 2.800e-01 -4.934e-01
 9.400e-01 2.800e-01 -3.788e-01
 9.600e-01 2.800e-01 -2.587e-01
 9.800e-01 2.800e-01 -1.348e-01
 0.000e+00 3.000e-01 -8.473e-03
 2.000e-02 3.000e-01 1.084e-01
 4.000e-02 3.000e-01 2.234e-01
 6.000e-02 3.000e-01 3.346e-01
 8.000e-02 3.000e-01 4.402e-01
 1.000e-01 3.000e-01 5.384e-01
 1.200e-01 3.000e-01 6.277e-01
 1.400e-01 3.000e-01 7.067e-01
 1.600e-01 3.000e-01 7.743e-01
 1.800e-01 3.000e-01 8.296e-01
 2.000e-01 3.000e-01 8.719e-01
 2.200e-01 3.000e-01 9.011e-01
 2.400e-01 3.000e-01 9.169e-01
 2.600e-01 3.000e-01 9.198e-01
 2.800e-01 3.000e-01 9.101e-01
 3.000e-01 3.000e-01 8.888e-01
 3.200e-01 3.000e-01 8.565e-01
 3.400e-01 3.000e-01 8.141e-01
 3.600e-01 3.000e-01 7.625e-01
 3.800e-01 3.000e-01 7.022e-01
 4.000e-01 3.000e-01 6.334e-01
 4.200e-01 3.000e-01 5.560e-01
 4.400e-01 3.000e-01 4.699e-01
 4.600e-01 3.000e-01 3.746e-01
 4.800e-01 3.000e-01 2.701e-01
 5.000e-01 3.000e-01 1.566e-01
 5.200e-01 3.000e-01 3.520e-02
 5.400e-01 3.000e-01 -9.189e-02
 5.600e-01 3.000e-01 -2.216e-01
 5.800e-01 3.000e-01 -3.505e-01
 6.000e-01 3.000e-01 -4.748e-01
 6.200e-01 3.000e-01 -5.909e-01
 6.400e-01 3.000e-01 -6.957e-01
 6.600e-01 3.000e-01 -7.866e-01
 6.800e-01 3.000e-01 -8.616e-01
 7.000e-01 3.000e-01 -9.193e-01
 7.200e-01 3.000e-01 -9.592e-01
 7.400e-01 3.000e-01 -9.809e-01
 7.600e-01 3.000e-01 -9.847e-01
 7.800e-01 3.000e-01 -9.712e-01
 8.000e-01 3.000e-01 -9.411e-01
 8.200e-01 3.000e-01 -8.953e-01
 8.400e-01 3.000e-01 -8.352e-01
 8.600e-01 3.000e-01 -7.619e-01
 8.800e-01 3.000e-01 -6.768e-01
 9.000e-01 3.000e-01 -5.815e-01
 9.200e-01 3.000e-01 -4.775e-01
 9.400e-01 3.000e-01 -3.665e-01
 9.600e-01 3.000e-01 -2.501e-01
 9.800e-01 3.000e-01 -1.302e-01
 0.000e+00 3.200e-01 -7.783e-03
 2.000e-02 3.200e-01 1.034e-01
 4.000e-02 3.200e-01 2.128e-01
 6.000e-02 3.200e-01 3.185e-01
 8.000e-02 3.200e-01 4.189e-01
 1.000e-01 3.200e-01 5.123e-01
 1.200e-01 3.200e-01 5.972e-01
 1.400e-01 3.200e-01 6.724e-01
 1.600e-01 3.200e-01 7.368e-01
 1.800e-01 3.200e-01 7.896e-01
 2.000e-01 3.200e-01 8.304e-01
 2.200e-01 3.200e-01 8.589e-01
 2.400e-01 3.200e-01 8.753e-01
 2.600e-01 3.200e-01 8.799e-01
 2.800e-01 3.200e-01 8.733e-01
 3.000e-01 3.200e-01 8.565e-01
 3.200e-01 3.200e-01 8.303e-01
 3.400e-01 3.200e-01 7.956e-01
 3.600e-01 3.200e-01 7.530e-01
 3.800e-01 3.200e-01 7.030e-01
 4.000e-01 3.200e-01 6.455e-01
 4.200e-01 3.200e-01 5.799e-01
 4.400e-01 3.200e-01 5.053e-01
 4.600e-01 3.200e-01 4.208e-01
 4.800e-01 3.200e-01 3.255e-01
 5.000e-01 3.200e-01 2.194e-01
 5.200e-01 3.200e-01 1.030e-01
 5.400e-01 3.200e-01 -2.118e-02
 5.600e-01 3.200e-01 -1.500e-01
 5.800e-01 3.200e-01 -2.795e-01
 6.000e-01 3.200e-01 -4.054e-01
 6.200e-01 3.200e-01 -5.238e-01
 6.400e-01 3.200e-01 -6.311e-01
 6.600e-01 3.200e-01 -7.244e-01
 6.800e-01 3.200e-01 -8.017e-01
 7.000e-01 3.200e-01 -8.616e-01
 7.200e-01 3.200e-01 -9.034e-01
 7.400e-01 3.200e-01 -9.270e-01
 7.600e-01 3.200e-01 -9.329e-01
 7.800e-01 3.200e-01 -9.215e-01
 8.000e-01 3.200e-01 -8.938e-01
 8.200e-01 3.200e-01 -8.510e-01
 8.400e-01 3.200e-01 -7.941e-01
 8.600e-01 3.200e-01 -7.246e-01
 8.800e-01 3.200e-01 -6.437e-01
 9.000e-01 3.200e-01 -5.530e-01
 9.200e-01 3.200e-01 -4.541e-01
 9.400e-01 3.200e-01 -3.484e-01
 9.600e-01 3.200e-01 -2.377e-01
 9.800e-01 3.200e-01 -1.236e-01
 0.000e+00 3.400e-01 -7.045e-03
 2.000e-02 3.400e-01 9.668e-02
 4.000e-02 3.400e-01 1.987e-01
 6.000e-02 3.400e-01 2.973e-01
 8.000e-02 3.400e-01 3.910e-01
 1.000e-01 3.400e-01 4.781e-01
 1.200e-01 3.400e-01 5.573e-01
 1.400e-01 3.400e-01 6.275e-01
 1.600e-01 3.400e-01 6.878e-01
 1.800e-01 3.400e-01 7.375e-01
 2.000e-01 3.400e-01 7.763e-01
 2.200e-01 3.400e-01 8.041e-01
 2.400e-01 3.400e-01 8.211e-01
 2.600e-01 3.400e-01 8.279e-01
 2.800e-01 3.400e-01 8.253e-01
 3.000e-01 3.400e-01 8.141e-01
 3.200e-01 3.400e-01 7.956e-01
 3.400e-01 3.400e-01 7.704e-01
 3.600e-01 3.400e-01 7.392e-01
 3.800e-01 3.400e-01 7.020e-01
 4.000e-01 3.400e-01 6.585e-01
 4.200e-01 3.400e-01 6.074e-01
 4.400e-01 3.400e-01 5.472e-01
 4.600e-01 3.400e-01 4.761e-01
 4.800e-01 3.400e-01 3.925e-01
 5.000e-01 3.400e-01 2.957e-01
 5.200e-01 3.400e-01 1.860e-01
 5.400e-01 3.400e-01 6.569e-02
 5.600e-01 3.400e-01 -6.152e-02
 5.800e-01 3.400e-01 -1.912e-01
 6.000e-01 3.400e-01 -3.186e-01
 6.200e-01 3.400e-01 -4.391e-01
 6.400e-01 3.400e-01 -5.489e-01
 6.600e-01 3.400e-01 -6.447e-01
 6.800e-01 3.400e-01 -7.244e-01
 7.000e-01 3.400e-01 -7.866e-01
 7.200e-01 3.400e-01 -8.306e-01
 7.400e-01 3.400e-01 -8.566e-01
 7.600e-01 3.400e-01 -8.649e-01
 7.800e-01 3.400e-01 -8.563e-01
 8.000e-01 3.400e-01 -8.319e-01
 8.200e-01 3.400e-01 -7.928e-01
 8.400e-01 3.400e-01 -7.403e-01
 8.600e-01 3.400e-01 -6.757e-01
 8.800e-01 3.400e-01 -6.004e-01
 9.000e-01 3.400e-01 -5.158e-01
 9.200e-01 3.400e-01 -4.235e-01
 9.400e-01 3.400e-01 -3.249e-01
 9.600e-01 3.400e-01 -2.216e-01
 9.800e-01 3.400e-01 -1.151e-01
 0.000e+00 3.600e-01 -6.285e-03
 2.000e-02 3.600e-01 8.835e-02
 4.000e-02 3.600e-01 1.814e-01
 6.000e-02 3.600e-01 2.714e-01
 8.000e-02 3.600e-01 3.568e-01
 1.000e-01 3.600e-01 4.363e-01
 1.200e-01 3.600e-01 5.086e-01
 1.400e-01 3.600e-01 5.729e-01
 1.600e-01 3.600e-01 6.282e-01
 1.800e-01 3.600e-01 6.742e-01
 2.000e-01 3.600e-01 7.106e-01
 2.200e-01 3.600e-01 7.375e-01
 2.400e-01 3.600e-01 7.553e-01
 2.600e-01 3.600e-01 7.647e-01
 2.800e-01 3.600e-01 7.668e-01
 3.000e-01 3.600e-01 7.625e-01
 3.200e-01 3.600e-01 7.530e-01
 3.400e-01 3.600e-01 7.392e-01
 3.600e-01 3.600e-01 7.214e-01
 3.800e-01 3.600e-01 6.995e-01
 4.000e-01 3.600e-01 6.725e-01
 4.200e-01 3.600e-01 6.386e-01
 4.400e-01 3.600e-01 5.953e-01
 4.600e-01 3.600e-01 5.401e-01
 4.800e-01 3.600e-01 4.704e-01
 5.000e-01 3.600e-01 3.847e-01
 5.200e-01 3.600e-01 2.830e-01
 5.400e-01 3.600e-01 1.676e-01
 5.600e-01 3.600e-01 4.263e-02
 5.800e-01 3.600e-01 -8.687e-02
 6.000e-01 3.600e-01 -2.155e-01
 6.200e-01 3.600e-01 -3.382e-01
 6.400e-01 3.600e-01 -4.504e-01
 6.600e-01 3.600e-01 -5.489e-01
 6.800e-01 3.600e-01 -6.311e-01
 7.000e-01 3.600e-01 -6.957e-01
 7.200e-01 3.600e-01 -7.422e-01
 7.400e-01 3.600e-01 -7.708e-01
 7.600e-01 3.600e-01 -7.820e-01
 7.800e-01 3.600e-01 -7.767e-01
 8.000e-01 3.600e-01 -7.562e-01
 8.200e-01 3.600e-01 -7.217e-01
 8.400e-01 3.600e-01 -6.746e-01
 8.600e-01 3.600e-01 -6.161e-01
 8.800e-01 3.600e-01 -5.476e-01
 9.000e-01 3.600e-01 -4.706e-01
 9.200e-01 3.600e-01 -3.863e-01
 9.400e-01 3.600e-01 -2.964e-01
 9.600e-01 3.600e-01 -2.021e-01
 9.800e-01 3.600e-01 -1.049e-01
 0.000e+00 3.800e-01 -5.533e-03
 2.000e-02 3.800e-01 7.850e-02
 4.000e-02 3.800e-01 1.611e-01
 6.000e-02 3.800e-01 2.410e-01
 8.000e-02 3.800e-01 3.169e-01
 1.000e-01 3.800e-01 3.875e-01
 1.200e-01 3.800e-01 4.519e-01
 1.400e-01 3.800e-01 5.092e-01
 1.600e-01 3.800e-01 5.588e-01
 1.800e-01 3.800e-01 6.004e-01
 2.000e-01 3.800e-01 6.341e-01
 2.200e-01 3.800e-01 6.599e-01
 2.400e-01 3.800e-01 6.787e-01
 2.600e-01 3.800e-01 6.912e-01
 2.800e-01 3.800e-01 6.986e-01
 3.000e-01 3.800e-01 7.022e-01
 3.200e-01 3.800e-01 7.030e-01
 3.400e-01 3.800e-01 7.020e-01
 3.600e-01 3.800e-01 6.995e-01
 3.800e-01 3.800e-01 6.948e-01
 4.000e-01 3.800e-01 6.865e-01
 4.200e-01 3.800e-01 6.721e-01
 4.400e-01 3.800e-01 6.481e-01
 4.600e-01 3.800e-01 6.108e-01
 4.800e-01 3.800e-01 5.569e-01
 5.000e-01 3.800e-01 4.838e-01
 5.200e-01 3.800e-01 3.913e-01
 5.400e-01 3.800e-01 2.817e-01
 5.600e-01 3.800e-01 1.596e-01
 5.800e-01 3.800e-01 3.070e-02
 6.000e-01 3.800e-01 -9.894e-02
 6.200e-01 3.800e-01 -2.235e-01
 6.400e-01 3.800e-01 -3.382e-01
 6.600e-01 3.800e-01 -4.391e-01
 6.800e-01 3.800e-01 -5.238e-01
 7.000e-01 3.800e-01 -5.909e-01
 7.200e-01 3.800e-01 -6.400e-01
 7.400e-01 3.800e-01 -6.713e-01
 7.600e-01 3.800e-01 -6.857e-01
 7.800e-01 3.800e-01 -6.843e-01
 8.000e-01 3.800e-01 -6.683e-01
 8.200e-01 3.800e-01 -6.392e-01
 8.400e-01 3.800e-01 -5.982e-01
 8.600e-01 3.800e-01 -5.468e-01
 8.800e-01 3.800e-01 -4.863e-01
 9.000e-01 3.800e-01 -4.180e-01
 9.200e-01 3.800e-01 -3.432e-01
 9.400e-01 3.800e-01 -2.633e-01
 9.600e-01 3.800e-01 -1.795e-01
 9.800e-01 3.800e-01 -9.318e-02
 0.000e+00 4.000e-01 -4.820e-03
 2.000e-02 4.000e-01 6.727e-02
 4.000e-02 4.000e-01 1.382e-01
 6.000e-02 4.000e-01 2.067e-01
 8.000e-02 4.000e-01 2.718e-01
 1.000e-01 4.000e-01 3.325e-01
 1.200e-01 4.000e-01 3.878e-01
 1.400e-01 4.000e-01 4.373e-01
 1.600e-01 4.000e-01 4.805e-01
 1.800e-01 4.000e-01 5.173e-01
 2.000e-01 4.000e-01 5.478e-01
 2.200e-01 4.000e-01 5.725e-01
 2.400e-01 4.000e-01 5.922e-01
 2.600e-01 4.000e-01 6.080e-01
 2.800e-01 4.000e-01 6.213e-01
 3.000e-01 4.000e-01 6.334e-01
 3.200e-01 4.000e-01 6.455e-01
 3.400e-01 4.000e-01 6.585e-01
 3.600e-01 4.000e-01 6.725e-01
 3.800e-01 4.000e-01 6.865e-01
 4.000e-01 4.000e-01 6.986e-01
 4.200e-01 4.000e-01 7.052e-01
 4.400e-01 4.000e-01 7.021e-01
 4.600e-01 4.000e-01 6.845e-01
 4.800e-01 4.000e-01 6.477e-01
 5.000e-01 4.000e-01 5.886e-01
 5.200e-01 4.000e-01 5.064e-01
 5.400e-01 4.000e-01 4.035e-01
 5.600e-01 4.000e-01 2.850e-01
 5.800e-01 4.000e-01 1.572e-01
 6.000e-01 4.000e-01 2.710e-02
 6.200e-01 4.000e-01 -9.894e-02
 6.400e-01 4.000e-01 -2.155e-01
 6.600e-01 4.000e-01 -3.186e-01
 6.800e-01 4.000e-01 -4.054e-01
 7.000e-01 4.000e-01 -4.748e-01
 7.200e-01 4.000e-01 -5.263e-01
 7.400e-01 4.000e-01 -5.604e-01
 7.600e-01 4.000e-01 -5.782e-01
 7.800e-01 4.000e-01 -5.809e-01
 8.000e-01 4.000e-01 -5.698e-01
 8.200e-01 4.000e-01 -5.466e-01
 8.400e-01 4.000e-01 -5.125e-01
 8.600e-01 4.000e-01 -4.691e-01
 8.800e-01 4.000e-01 -4.175e-01
 9.000e-01 4.000e-01 -3.590e-01
 9.200e-01 4.000e-01 -2.949e-01
 9.400e-01 4.000e-01 -2.263e-01
 9.600e-01 4.000e-01 -1.543e-01
 9.800e-01 4.000e-01 -8.012e-02
 0.000e+00 4.200e-01 -4.179e-03
 2.000e-02 4.200e-01 5.480e-02
 4.000e-02 4.200e-01 1.128e-01
 6.000e-02 4.200e-01 1.689e-01
 8.000e-02 4.200e-01 2.222e-01
 1.000e-01 4.200e-01 2.719e-01
 1.200e-01 4.200e-01 3.174e-01
 1.400e-01 4.200e-01 3.583e-01
 1.600e-01 4.200e-01 3.944e-01
 1.800e-01 4.200e-01 4.258e-01
 2.000e-01 4.200e-01 4.527e-01
 2.200e-01 4.200e-01 4.760e-01
 2.400e-01 4.200e-01 4.966e-01
 2.600e-01 4.200e-01 5.158e-01
 2.800e-01 4.200e-01 5.351e-01
 3.000e-01 4.200e-01 5.560e-01
 3.200e-01 4.200e-01 5.799e-01
 3.400e-01 4.200e-01 6.074e-01
 3.600e-01 4.200e-01 6.386e-01
 3.800e-01 4.200e-01 6.721e-01
 4.000e-01 4.200e-01 7.052e-01
 4.200e-01 4.200e-01 7.338e-01
 4.400e-01 4.200e-01 7.525e-01
 4.600e-01 4.200e-01 7.553e-01
 4.800e-01 4.200e-01 7.367e-01
 5.000e-01 4.200e-01 6.925e-01
 5.200e-01 4.200e-01 6.215e-01
 5.400e-01 4.200e-01 5.263e-01
 5.600e-01 4.200e-01 4.123e-01
 5.800e-01 4.200e-01 2.868e-01
 6.000e-01 4.200e-01 1.572e-01
 6.200e-01 4.200e-01 3.070e-02
 6.400e-01 4.200e-01 -8.687e-02
 6.600e-01 4.200e-01 -1.912e-01
 6.800e-01 4.200e-01 -2.795e-01
 7.000e-01 4.200e-01 -3.505e-01
 7.200e-01 4.200e-01 -4.040e-01
 7.400e-01 4.200e-01 -4.407e-01
 7.600e-01 4.200e-01 -4.617e-01
 7.800e-01 4.200e-01 -4.685e-01
 8.000e-01 4.200e-01 -4.627e-01
 8.200e-01 4.200e-01 -4.458e-01
 8.400e-01 4.200e-01 -4.192e-01
 8.600e-01 4.200e-01 -3.843e-01
 8.800e-01 4.200e-01 -3.424e-01
 9.000e-01 4.200e-01 -2.947e-01
 9.200e-01 4.200e-01 -2.422e-01
 9.400e-01 4.200e-01 -1.859e-01
 9.600e-01 4.200e-01 -1.269e-01
 9.800e-01 4.200e-01 -6.599e-02
 0.000e+00 4.400e-01 -3.641e-03
 2.000e-02 4.400e-01 4.126e-02
 4.000e-02 4.400e-01 8.542e-02
 6.000e-02 4.400e-01 1.281e-01
 8.000e-02 4.400e-01 1.687e-01
 1.000e-01 4.400e-01 2.067e-01
 1.200e-01 4.400e-01 2.416e-01
 1.400e-01 4.400e-01 2.733e-01
 1.600e-01 4.400e-01 3.017e-01
 1.800e-01 4.400e-01 3.271e-01
 2.000e-01 4.400e-01 3.501e-01
 2.200e-01 4.400e-01 3.716e-01
 2.400e-01 4.400e-01 3.928e-01
 2.600e-01 4.400e-01 4.151e-01
 2.800e-01 4.400e-01 4.403e-01
 3.000e-01 4.400e-01 4.699e-01
 3.200e-01 4.400e-01 5.053e-01
 3.400e-01 4.400e-01 5.472e-01
 3.600e-01 4.400e-01 5.953e-01
 3.800e-01 4.400e-01 6.481e-01
 4.000e-01 4.400e-01 7.021e-01
 4.200e-01 4.400e-01 7.525e-01
 4.400e-01 4.400e-01 7.929e-01
 4.600e-01 4.400e-01 8.162e-01
 4.800e-01 4.400e-01 8.160e-01
 5.000e-01 4.400e-01 7.874e-01
 5.200e-01 4.400e-01 7.285e-01
 5.400e-01 4.400e-01 6.421e-01
 5.600e-01 4.400e-01 5.341e-01
 5.800e-01 4.400e-01 4.123e-01
 6.000e-01 4.400e-01 2.850e-01
 6.200e-01 4.400e-01 1.596e-01
 6.400e-01 4.400e-01 4.263e-02
 6.600e-01 4.400e-01 -6.152e-02
 6.800e-01 4.400e-01 -1.500e-01
 7.000e-01 4.400e-01 -2.216e-01
 7.200e-01 4.400e-01 -2.763e-01
 7.400e-01 4.400e-01 -3.150e-01
 7.600e-01 4.400e-01 -3.389e-01
 7.800e-01 4.400e-01 -3.497e-01
 8.000e-01 4.400e-01 -3.491e-01
 8.200e-01 4.400e-01 -3.386e-01
 8.400e-01 4.400e-01 -3.198e-01
 8.600e-01 4.400e-01 -2.941e-01
 8.800e-01 4.400e-01 -2.625e-01
 9.000e-01 4.400e-01 -2.262e-01
 9.200e-01 4.400e-01 -1.861e-01
 9.400e-01 4.400e-01 -1.430e-01
 9.600e-01 4.400e-01 -9.771e-02
 9.800e-01 4.400e-01 -5.103e-02
 0.000e+00 4.600e-01 -3.233e-03
 2.000e-02 4.600e-01 2.682e-02
 4.000e-02 4.600e-01 5.639e-02
 6.000e-02 4.600e-01 8.500e-02
 8.000e-02 4.600e-01 1.122e-01
 1.000e-01 4.600e-01 1.378e-01
 1.200e-01 4.600e-01 1.614e-01
 1.400e-01 4.600e-01 1.832e-01
 1.600e-01 4.600e-01 2.034e-01
 1.800e-01 4.600e-01 2.224e-01
 2.000e-01 4.600e-01 2.410e-01
 2.200e-01 4.600e-01 2.602e-01
 2.400e-01 4.600e-01 2.816e-01
 2.600e-01 4.600e-01 3.066e-01
 2.800e-01 4.600e-01 3.370e-01
 3.000e-01 4.600e-01 3.746e-01
 3.200e-01 4.600e-01 4.208e-01
 3.400e-01 4.600e-01 4.761e-01
 3.600e-01 4.600e-01 5.401e-01
 3.800e-01 4.600e-01 6.108e-01
 4.000e-01 4.600e-01 6.845e-01
 4.200e-01 4.600e-01 7.553e-01
 4.400e-01 4.600e-01 8.162e-01
 4.600e-01 4.600e-01 8.594e-01
 4.800e-01 4.600e-01 8.772e-01
 5.000e-01 4.600e-01 8.643e-01
 5.200e-01 4.600e-01 8.183e-01
 5.400e-01 4.600e-01 7.421e-01
 5.600e-01 4.600e-01 6.421e-01
 5.800e-01 4.600e-01 5.263e-01
 6.000e-01 4.600e-01 4.035e-01
 6.200e-01 4.600e-01 2.817e-01
 6.400e-01 4.600e-01 1.676e-01
 6.600e-01 4.600e-01 6.569e-02
 6.800e-01 4.600e-01 -2.118e-02
 7.000e-01 4.600e-01 -9.189e-02
 7.200e-01 4.600e-01 -1.466e-01
 7.400e-01 4.600e-01 -1.862e-01
 7.600e-01 4.600e-01 -2.124e-01
 7.800e-01 4.600e-01 -2.267e-01
 8.000e-01 4.600e-01 -2.311e-01
 8.200e-01 4.600e-01 -2.272e-01
 8.400e-01 4.600e-01 -2.164e-01
 8.600e-01 4.600e-01 -2.000e-01
 8.800e-01 4.600e-01 -1.791e-01
 9.000e-01 4.600e-01 -1.546e-01
 9.200e-01 4.600e-01 -1.274e-01
 9.400e-01 4.600e-01 -9.813e-02
 9.600e-01 4.600e-01 -6.732e-02
 9.800e-01 4.600e-01 -3.552e-02
 0.000e+00 4.800e-01 -2.978e-03
 2.000e-02 4.800e-01 1.170e-02
 4.000e-02 4.800e-01 2.614e-02
 6.000e-02 4.800e-01 4.012e-02
 8.000e-02 4.800e-01 5.345e-02
 1.000e-01 4.800e-01 6.606e-02
 1.200e-01 4.800e-01 7.800e-02
 1.400e-01 4.800e-01 8.949e-02
 1.600e-01 4.800e-01 1.009e-01
 1.800e-01 4.800e-01 1.130e-01
 2.000e-01 4.800e-01 1.267e-01
 2.200e-01 4.800e-01 1.432e-01
 2.400e-01 4.800e-01 1.640e-01
 2.600e-01 4.800e-01 1.909e-01
 2.800e-01 4.800e-01 2.257e-01
 3.000e-01 4.800e-01 2.701e-01
 3.200e-01 4.800e-01 3.255e-01
 3.400e-01 4.800e-01 3.925e-01
 3.600e-01 4.800e-01 4.704e-01
 3.800e-01 4.800e-01 5.569e-01
 4.000e-01 4.800e-01 6.477e-01
 4.200e-01 4.800e-01 7.367e-01
 4.400e-01 4.800e-01 8.160e-01
 4.600e-01 4.800e-01 8.772e-01
 4.800e-01 4.800e-01 9.122e-01
 5.000e-01 4.800e-01 9.148e-01
 5.200e-01 4.800e-01 8.826e-01
 5.400e-01 4.800e-01 8.183e-01
 5.600e-01 4.800e-01 7.285e-01
 5.800e-01 4.800e-01 6.215e-01
 6.000e-01 4.800e-01 5.064e-01
 6.200e-01 4.800e-01 3.913e-01
 6.400e-01 4.800e-01 2.830e-01
 6.600e-01 4.800e-01 1.860e-01
 6.800e-01 4.800e-01 1.030e-01
 7.000e-01 4.800e-01 3.520e-02
 7.200e-01 4.800e-01 -1.788e-02
 7.400e-01 4.800e-01 -5.733e-02
 7.600e-01 4.800e-01 -8.481e-02
 7.800e-01 4.800e-01 -1.022e-01
 8.000e-01 4.800e-01 -1.112e-01
 8.200e-01 4.800e-01 -1.135e-01
 8.400e-01 4.800e-01 -1.106e-01
 8.600e-01 4.800e-01 -1.036e-01
 8.800e-01 4.800e-01 -9.359e-02
 9.000e-01 4.800e-01 -8.129e-02
 9.200e-01 4.800e-01 -6.733e-02
 9.400e-01 4.800e-01 -5.217e-02
 9.600e-01 4.800e-01 -3.620e-02
 9.800e-01 4.800e-01 -1.972e-02
 0.000e+00 5.000e-01 -2.892e-03
 2.000e-02 5.000e-01 -3.894e-03
 4.000e-02 5.000e-01 -4.884e-03
 6.000e-02 5.000e-01 -5.844e-03
 8.000e-02 5.000e-01 -6.708e-03
 1.000e-01 5.000e-01 -7.328e-03
 1.200e-01 5.000e-01 -7.432e-03
 1.400e-01 5.000e-01 -6.599e-03
 1.600e-01 5.000e-01 -4.219e-03
 1.800e-01 5.000e-01 5.439e-04
 2.000e-01 5.000e-01 8.777e-03
 2.200e-01 5.000e-01 2.184e-02
 2.400e-01 5.000e-01 4.133e-02
 2.600e-01 5.000e-01 6.907e-02
 2.800e-01 5.000e-01 1.069e-01
 3.000e-01 5.000e-01 1.566e-01
 3.200e-01 5.000e-01 2.194e-01
 3.400e-01 5.000e-01 2.957e-01
 3.600e-01 5.000e-01 3.847e-01
 3.800e-01 5.000e-01 4.838e-01
 4.000e-01 5.000e-01 5.886e-01
 4.200e-01 5.000e-01 6.925e-01
 4.400e-01 5.000e-01 7.874e-01
 4.600e-01 5.000e-01 8.643e-01
 4.800e-01 5.000e-01 9.148e-01
 5.000e-01 5.000e-01 9.326e-01
 5.200e-01 5.000e-01 9.148e-01
 5.400e-01 5.000e-01 8.643e-01
 5.600e-01 5.000e-01 7.874e-01
 5.800e-01 5.000e-01 6.925e-01
 6.000e-01 5.000e-01 5.886e-01
 6.200e-01 5.000e-01 4.838e-01
 6.400e-01 5.000e-01 3.847e-01
 6.600e-01 5.000e-01 2.957e-01
 6.800e-01 5.000e-01 2.194e-01
 7.000e-01 5.000e-01 1.566e-01
 7.200e-01 5.000e-01 1.069e-01
 7.400e-01 5.000e-01 6.907e-02
 7.600e-01 5.000e-01 4.133e-02
 7.800e-01 5.000e-01 2.184e-02
 8.000e-01 5.000e-01 8.777e-03
 8.200e-01 5.000e-01 5.439e-04
 8.400e-01 5.000e-01 -4.219e-03
 8.600e-01 5.000e-01 -6.599e-03
 8.800e-01 5.000e-01 -7.432e-03
 9.000e-01 5.000e-01 -7.328e-03
 9.200e-01 5.000e-01 -6.708e-03
 9.400e-01 5.000e-01 -5.844e-03
 9.600e-01 5.000e-01 -4.884e-03
 9.800e-01 5.000e-01 -3.894e-03
 0.000e+00 5.200e-01 -2.978e-03
 2.000e-02 5.200e-01 -1.972e-02
 4.000e-02 5.200e-01 -3.620e-02
 6.000e-02 5.200e-01 -5.217e-02
 8.000e-02 5.200e-01 -6.733e-02
 1.000e-01 5.200e-01 -8.129e-02
 1.200e-01 5.200e-01 -9.359e-02
 1.400e-01 5.200e-01 -1.036e-01
 1.600e-01 5.200e-01 -1.106e-01
 1.800e-01 5.200e-01 -1.135e-01
 2.000e-01 5.200e-01 -1.112e-01
 2.200e-01 5.200e-01 -1.022e-01
 2.400e-01 5.200e-01 -8.481e-02
 2.600e-01 5.200e-01 -5.733e-02
 2.800e-01 5.200e-01 -1.788e-02
 3.000e-01 5.200e-01 3.520e-02
 3.200e-01 5.200e-01 1.030e-01
 3.400e-01 5.200e-01 1.860e-01
 3.600e-01 5.200e-01 2.830e-01
 3.800e-01 5.200e-01 3.913e-01
 4.000e-01 5.200e-01 5.064e-01
 4.200e-01 5.200e-01 6.215e-01
 4.400e-01 5.200e-01 7.285e-01
 4.600e-01 5.200e-01 8.183e-01
 4.800e-01 5.200e-01 8.826e-01
 5.000e-01 5.200e-01 9.148e-01
 5.200e-01 5.200e-01 9.122e-01
 5.400e-01 5.200e-01 8.772e-01
 5.600e-01 5.200e-01 8.160e-01
 5.800e-01 5.200e-01 7.367e-01
 6.000e-01 5.200e-01 6.477e-01
 6.200e-01 5.200e-01 5.569e-01
 6.400e-01 5.200e-01 4.704e-01
 6.600e-01 5.200e-01 3.925e-01
 6.800e-01 5.200e-01 3.255e-01
 7.000e-01 5.200e-01 2.701e-01
 7.200e-01 5.200e-01 2.257e-01
 7.400e-01 5.200e-01 1.909e-01
 7.600e-01 5.200e-01 1.640e-01
 7.800e-01 5.200e-01 1.432e-01
 8.000e-01 5.200e-01 1.267e-01
 8.200e-01 5.200e-01 1.130e-01
 8.400e-01 5.200e-01 1.009e-01
 8.600e-01 5.200e-01 8.949e-02
 8.800e-01 5.200e-01 7.800e-02
 9.000e-01 5.200e-01 6.606e-02
 9.200e-01 5.200e-01 5.345e-02
 9.400e-01 5.200e-01 4.012e-02
 9.600e-01 5.200e-01 2.614e-02
 9.800e-01 5.200e-01 1.170e-02
 0.000e+00 5.400e-01 -3.233e-03
 2.000e-02 5.400e-01 -3.552e-02
 4.000e-02 5.400e-01 -6.732e-02
 6.000e-02 5.400e-01 -9.813e-02
 8.000e-02 5.400e-01 -1.274e-01
 1.000e-01 5.400e-01 -1.546e-01
 1.200e-01 5.400e-01 -1.791e-01
 1.400e-01 5.400e-01 -2.000e-01
 1.600e-01 5.400e-01 -2.164e-01
 1.800e-01 5.400e-01 -2.272e-01
 2.000e-01 5.400e-01 -2.311e-01
 2.200e-01 5.400e-01 -2.267e-01
 2.400e-01 5.400e-01 -2.124e-01
 2.600e-01 5.400e-01 -1.862e-01
 2.800e-01 5.400e-01 -1.466e-01
 3.000e-01 5.400e-01 -9.189e-02
 3.200e-01 5.400e-01 -2.118e-02
 3.400e-01 5.400e-01 6.569e-02
 3.600e-01 5.400e-01 1.676e-01
 3.800e-01 5.400e-01 2.817e-01
 4.000e-01 5.400e-01 4.035e-01
 4.200e-01 5.400e-01 5.263e-01
 4.400e-01 5.400e-01 6.421e-01
 4.600e-01 5.400e-01 7.421e-01
 4.800e-01 5.400e-01 8.183e-01
 5.000e-01 5.400e-01 8.643e-01
 5.200e-01 5.400e-01 8.772e-01
 5.400e-01 5.400e-01 8.594e-01
 5.600e-01 5.400e-01 8.162e-01
 5.800e-01 5.400e-01 7.553e-01
 6.000e-01 5.400e-01 6.845e-01
 6.200e-01 5.400e-01 6.108e-01
 6.400e-01 5.400e-01 5.401e-01
 6.600e-01 5.400e-01 4.761e-01
 6.800e-01 5.400e-01 4.208e-01
 7.000e-01 5.400e-01 3.746e-01
 7.200e-01 5.400e-01 3.370e-01
 7.400e-01 5.400e-01 3.066e-01
 7.600e-01 5.400e-01 2.816e-01
 7.800e-01 5.400e-01 2.602e-01
 8.000e-01 5.400e-01 2.410e-01
 8.200e-01 5.400e-01 2.224e-01
 8.400e-01 5.400e-01 2.034e-01
 8.600e-01 5.400e-01 1.832e-01
 8.800e-01 5.400e-01 1.614e-01
 9.000e-01 5.400e-01 1.378e-01
 9.200e-01 5.400e-01 1.122e-01
 9.400e-01 5.400e-01 8.500e-02
 9.600e-01 5.400e-01 5.639e-02
 9.800e-01 5.400e-01 2.682e-02
 0.000e+00 5.600e-01 -3.641e-03
 2.000e-02 5.600e-01 -5.103e-02
 4.000e-02 5.600e-01 -9.771e-02
 6.000e-02 5.600e-01 -1.430e-01
 8.000e-02 5.600e-01 -1.861e-01
 1.000e-01 5.600e-01 -2.262e-01
 1.200e-01 5.600e-01 -2.625e-01
 1.400e-01 5.600e-01 -2.941e-01
 1.600e-01 5.600e-01 -3.198e-01
 1.800e-01 5.600e-01 -3.386e-01
 2.000e-01 5.600e-01 -3.491e-01
 2.200e-01 5.600e-01 -3.497e-01
 2.400e-01 5.600e-01 -3.389e-01
 2.600e-01 5.600e-01 -3.150e-01
 2.800e-01 5.600e-01 -2.763e-01
 3.000e-01 5.600e-01 -2.216e-01
 3.200e-01 5.600e-01 -1.500e-01
 3.400e-01 5.600e-01 -6.152e-02
 3.600e-01 5.600e-01 4.263e-02
 3.800e-01 5.600e-01 1.596e-01
 4.000e-01 5.600e-01 2.850e-01
 4.200e-01 5.600e-01 4.123e-01
 4.400e-01 5.600e-01 5.341e-01
 4.600e-01 5.600e-01 6.421e-01
 4.800e-01 5.600e-01 7.285e-01
 5.000e-01 5.600e-01 7.874e-01
 5.200e-01 5.600e-01 8.160e-01
 5.400e-01 5.600e-01 8.162e-01
 5.600e-01 5.600e-01 7.929e-01
 5.800e-01 5.600e-01 7.525e-01
 6.000e-01 5.600e-01 7.021e-01
 6.200e-01 5.600e-01 6.481e-01
 6.400e-01 5.600e-01 5.953e-01
 6.600e-01 5.600e-01 5.472e-01
 6.800e-01 5.600e-01 5.053e-01
 7.000e-01 5.600e-01 4.699e-01
 7.200e-01 5.600e-01 4.403e-01
 7.400e-01 5.600e-01 4.151e-01
 7.600e-01 5.600e-01 3.928e-01
 7.800e-01 5.600e-01 3.716e-01
 8.000e-01 5.600e-01 3.501e-01
 8.200e-01 5.600e-01 3.271e-01
 8.400e-01 5.600e-01 3.017e-01
 8.600e-01 5.600e-01 2.733e-01
 8.800e-01 5.600e-01 2.416e-01
 9.000e-01 5.600e-01 2.067e-01
 9.200e-01 5.600e-01 1.687e-01
 9.400e-01 5.600e-01 1.281e-01
 9.600e-01 5.600e-01 8.542e-02
 9.800e-01 5.600e-01 4.126e-02
 0.000e+00 5.800e-01 -4.179e-03
 2.000e-02 5.800e-01 -6.599e-02
 4.000e-02 5.800e-01 -1.269e-01
 6.000e-02 5.800e-01 -1.859e-01
 8.000e-02 5.800e-01 -2.422e-01
 1.000e-01 5.800e-01 -2.947e-01
 1.200e-01 5.800e-01 -3.424e-01
 1.400e-01 5.800e-01 -3.843e-01
 1.600e-01 5.800e-01 -4.192e-01
 1.800e-01 5.800e-01 -4.458e-01
 2.000e-01 5.800e-01 -4.627e-01
 2.200e-01 5.800e-01 -4.685e-01
 2.400e-01 5.800e-01 -4.617e-01
 2.600e-01 5.800e-01 -4.407e-01
 2.800e-01 5.800e-01 -4.040e-01
 3.000e-01 5.800e-01 -3.505e-01
 3.200e-01 5.800e-01 -2.795e-01
 3.400e-01 5.800e-01 -1.912e-01
 3.600e-01 5.800e-01 -8.687e-02
 3.800e-01 5.800e-01 3.070e-02
 4.000e-01 5.800e-01 1.572e-01
 4.200e-01 5.800e-01 2.868e-01
 4.400e-01 5.800e-01 4.123e-01
 4.600e-01 5.800e-01 5.263e-01
 4.800e-01 5.800e-01 6.215e-01
 5.000e-01 5.800e-01 6.925e-01
 5.200e-01 5.800e-01 7.367e-01
 5.400e-01 5.800e-01 7.553e-01
 5.600e-01 5.800e-01 7.525e-01
 5.800e-01 5.800e-01 7.338e-01
 6.000e-01 5.800e-01 7.052e-01
 6.200e-01 5.800e-01 6.721e-01
 6.400e-01 5.800e-01 6.386e-01
 6.600e-01 5.800e-01 6.074e-01
 6.800e-01 5.800e-01 5.799e-01
 7.000e-01 5.800e-01 5.560e-01
 7.200e-01 5.800e-01 5.351e-01
 7.400e-01 5.800e-01 5.158e-01
 7.600e-01 5.800e-01 4.966e-01
 7.800e-01 5.800e-01 4.760e-01
 8.000e-01 5.800e-01 4.527e-01
 8.200e-01 5.800e-01 4.258e-01
 8.400e-01 5.800e-01 3.944e-01
 8.600e-01 5.800e-01 3.583e-01
 8.800e-01 5.800e-01 3.174e-01
 9.000e-01 5.800e-01 2.719e-01
 9.200e-01 5.800e-01 2.222e-01
 9.400e-01 5.800e-01 1.689e-01
 9.600e-01 5.800e-01 1.128e-01
 9.800e-01 5.800e-01 5.480e-02
 0.000e+00 6.000e-01 -4.820e-03
 2.000e-02 6.000e-01 -8.012e-02
 4.000e-02 6.000e-01 -1.543e-01
 6.000e-02 6.000e-01 -2.263e-01
 8.000e-02 6.000e-01 -2.949e-01
 1.000e-01 6.000e-01 -3.590e-01
 1.200e-01 6.000e-01 -4.175e-01
 1.400e-01 6.000e-01 -4.691e-01
 1.600e-01 6.000e-01 -5.125e-01
 1.800e-01 6.000e-01 -5.466e-01
 2.000e-01 6.000e-01 -5.698e-01
 2.200e-01 6.000e-01 -5.809e-01
 2.400e-01 6.000e-01 -5.782e-01
 2.600e-01 6.000e-01 -5.604e-01
 2.800e-01 6.000e-01 -5.263e-01
 3.000e-01 6.000e-01 -4.748e-01
 3.200e-01 6.000e-01 -4.054e-01
 3.400e-01 6.000e-01 -3.186e-01
 3.600e-01 6.000e-01 -2.155e-01
 3.800e-01 6.000e-01 -9.894e-02
 4.000e-01 6.000e-01 2.710e-02
 4.200e-01 6.000e-01 1.572e-01
 4.400e-01 6.000e-01 2.850e-01
 4.600e-01 6.000e-01 4.035e-01
 4.800e-01 6.000e-01 5.064e-01
 5.000e-01 6.000e-01 5.886e-01
 5.200e-01 6.000e-01 6.477e-01
 5.400e-01 6.000e-01 6.845e-01
 5.600e-01 6.000e-01 7.021e-01
 5.800e-01 6.000e-01 7.052e-01
 6.000e-01 6.000e-01 6.986e-01
 6.200e-01 6.000e-01 6.865e-01
 6.400e-01 6.000e-01 6.725e-01
 6.600e-01 6.000e-01 6.585e-01
 6.800e-01 6.000e-01 6.455e-01
 7.000e-01 6.000e-01 6.334e-01
 7.200e-01 6.000e-01 6.213e-01
 7.400e-01 6.000e-01 6.080e-01
 7.600e-01 6.000e-01 5.922e-01
 7.800e-01 6.000e-01 5.725e-01
 8.000e-01 6.000e-01 5.478e-01
 8.200e-01 6.000e-01 5.173e-01
 8.400e-01 6.000e-01 4.805e-01
 8.600e-01 6.000e-01 4.373e-01
 8.800e-01 6.000e-01 3.878e-01
 9.000e-01 6.000e-01 3.325e-01
 9.200e-01 6.000e-01 2.718e-01
 9.400e-01 6.000e-01 2.067e-01
 9.600e-01 6.000e-01 1.382e-01
 9.800e-01 6.000e-01 6.727e-02
 0.000e+00 6.200e-01 -5.533e-03
 2.000e-02 6.200e-01 -9.318e-02
 4.000e-02 6.200e-01 -1.795e-01
 6.000e-02 6.200e-01 -2.633e-01
 8.000e-02 6.200e-01 -3.432e-01
 1.000e-01 6.200e-01 -4.180e-01
 1.200e-01 6.200e-01 -4.863e-01
 1.400e-01 6.200e-01 -5.468e-01
 1.600e-01 6.200e-01 -5.982e-01
 1.800e-01 6.200e-01 -6.392e-01
 2.000e-01 6.200e-01 -6.683e-01
 2.200e-01 6.200e-01 -6.843e-01
 2.400e-01 6.200e-01 -6.857e-01
 2.600e-01 6.200e-01 -6.713e-01
 2.800e-01 6.200e-01 -6.400e-01
 3.000e-01 6.200e-01 -5.909e-01
 3.200e-01 6.200e-01 -5.238e-01
 3.400e-01 6.200e-01 -4.391e-01
 3.600e-01 6.200e-01 -3.382e-01
 3.800e-01 6.200e-01 -2.235e-01
 4.000e-01 6.200e-01 -9.894e-02
 4.200e-01 6.200e-01 3.070e-02
 4.400e-01 6.200e-01 1.596e-01
 4.600e-01 6.200e-01 2.817e-01
 4.800e-01 6.200e-01 3.913e-01
 5.000e-01 6.200e-01 4.838e-01
 5.200e-01 6.200e-01 5.569e-01
 5.400e-01 6.200e-01 6.108e-01
 5.600e-01 6.200e-01 6.481e-01
 5.800e-01 6.200e-01 6.721e-01
 6.000e-01 6.200e-01 6.865e-01
 6.200e-01 6.200e-01 6.948e-01
 6.400e-01 6.200e-01 6.995e-01
 6.600e-01 6.200e-01 7.020e-01
 6.800e-01 6.200e-01 7.030e-01
 7.000e-01 6.200e-01 7.022e-01
 7.200e-01 6.200e-01 6.986e-01
 7.400e-01 6.200e-01 6.912e-01
 7.600e-01 6.200e-01 6.787e-01
 7.800e-01 6.200e-01 6.599e-01
 8.000e-01 6.200e-01 6.341e-01
 8.200e-01 6.200e-01 6.004e-01
 8.400e-01 6.200e-01 5.588e-01
 8.600e-01 6.200e-01 5.092e-01
 8.800e-01 6.200e-01 4.519e-01
 9.000e-01 6.200e-01 3.875e-01
 9.200e-01 6.200e-01 3.169e-01
 9.400e-01 6.200e-01 2.410e-01
 9.600e-01 6.200e-01 1.611e-01
 9.800e-01 6.200e-01 7.850e-02
 0.000e+00 6.400e-01 -6.285e-03
 2.000e-02 6.400e-01 -1.049e-01
 4.000e-02 6.400e-01 -2.021e-01
 6.000e-02 6.400e-01 -2.964e-01
 8.000e-02 6.400e-01 -3.863e-01
 1.000e-01 6.400e-01 -4.706e-01
 1.200e-01 6.400e-01 -5.476e-01
 1.400e-01 6.400e-01 -6.161e-01
 1.600e-01 6.400e-01 -6.746e-01
 1.800e-01 6.400e-01 -7.217e-01
 2.000e-01 6.400e-01 -7.562e-01
 2.200e-01 6.400e-01 -7.767e-01
 2.400e-01 6.400e-01 -7.820e-01
 2.600e-01 6.400e-01 -7.708e-01
 2.800e-01 6.400e-01 -7.422e-01
 3.000e-01 6.400e-01 -6.957e-01
 3.200e-01 6.400e-01 -6.311e-01
 3.400e-01 6.400e-01 -5.489e-01
 3.600e-01 6.400e-01 -4.504e-01
 3.800e-01 6.400e-01 -3.382e-01
 4.000e-01 6.400e-01 -2.155e-01
 4.200e-01 6.400e-01 -8.687e-02
 4.400e-01 6.400e-01 4.263e-02
 4.600e-01 6.400e-01 1.676e-01
 4.800e-01 6.400e-01 2.830e-01
 5.000e-01 6.400e-01 3.847e-01
 5.200e-01 6.400e-01 4.704e-01
 5.400e-01 6.400e-01 5.401e-01
 5.600e-01 6.400e-01 5.953e-01
 5.800e-01 6.400e-01 6.386e-01
 6.000e-01 6.400e-01 6.725e-01
 6.200e-01 6.400e-01 6.995e-01
 6.400e-01 6.400e-01 7.214e-01
 6.600e-01 6.400e-01 7.392e-01
 6.800e-01 6.400e-01 7.530e-01
 7.000e-01 6.400e-01 7.625e-01
 7.200e-01 6.400e-01 7.668e-01
 7.400e-01 6.400e-01 7.647e-01
 7.600e-01 6.400e-01 7.553e-01
 7.800e-01 6.400e-01 7.375e-01
 8.000e-01 6.400e-01 7.106e-01
 8.200e-01 6.400e-01 6.742e-01
 8.400e-01 6.400e-01 6.282e-01
 8.600e-01 6.400e-01 5.729e-01
 8.800e-01 6.400e-01 5.086e-01
 9.000e-01 6.400e-01 4.363e-01
 9.200e-01 6.400e-01 3.568e-01
 9.400e-01 6.400e-01 2.714e-01
 9.600e-01 6.400e-01 1.814e-01
 9.800e-01 6.400e-01 8.835e-02
 0.000e+00 6.600e-01 -7.045e-03
 2.000e-02 6.600e-01 -1.151e-01
 4.000e-02 6.600e-01 -2.216e-01
 6.000e-02 6.600e-01 -3.249e-01
 8.000e-02 6.600e-01 -4.235e-01
 1.000e-01 6.600e-01 -5.158e-01
 1.200e-01 6.600e-01 -6.004e-01
 1.400e-01 6.600e-01 -6.757e-01
 1.600e-01 6.600e-01 -7.403e-01
 1.800e-01 6.600e-01 -7.928e-01
 2.000e-01 6.600e-01 -8.319e-01
 2.200e-01 6.600e-01 -8.563e-01
 2.400e-01 6.600e-01 -8.649e-01
 2.600e-01 6.600e-01 -8.566e-01
 2.800e-01 6.600e-01 -8.306e-01
 3.000e-01 6.600e-01 -7.866e-01
 3.200e-01 6.600e-01 -7.244e-01
 3.400e-01 6.600e-01 -6.447e-01
 3.600e-01 6.600e-01 -5.489e-01
 3.800e-01 6.600e-01 -4.391e-01
 4.000e-01 6.600e-01 -3.186e-01
 4.200e-01 6.600e-01 -1.912e-01
 4.400e-01 6.600e-01 -6.152e-02
 4.600e-01 6.600e-01 6.569e-02
 4.800e-01 6.600e-01 1.860e-01
 5.000e-01 6.600e-01 2.957e-01
 5.200e-01 6.600e-01 3.925e-01
 5.400e-01 6.600e-01 4.761e-01
 5.600e-01 6.600e-01 5.472e-01
 5.800e-01 6.600e-01 6.074e-01
 6.000e-01 6.600e-01 6.585e-01
 6.200e-01 6.600e-01 7.020e-01
 6.400e-01 6.600e-01 7.392e-01
 6.600e-01 6.600e-01 7.704e-01
 6.800e-01 6.600e-01 7.956e-01
 7.000e-01 6.600e-01 8.141e-01
 7.200e-01 6.600e-01 8.253e-01
 7.400e-01 6.600e-01 8.279e-01
 7.600e-01 6.600e-01 8.211e-01
 7.800e-01 6.600e-01 8.041e-01
 8.000e-01 6.600e-01 7.763e-01
 8.200e-01 6.600e-01 7.375e-01
 8.400e-01 6.600e-01 6.878e-01
 8.600e-01 6.600e-01 6.275e-01
 8.800e-01 6.600e-01 5.573e-01
 9.000e-01 6.600e-01 4.781e-01
 9.200e-01 6.600e-01 3.910e-01
 9.400e-01 6.600e-01 2.973e-01
 9.600e-01 6.600e-01 1.987e-01
 9.800e-01 6.600e-01 9.668e-02
 0.000e+00 6.800e-01 -7.783e-03
 2.000e-02 6.800e-01 -1.236e-01
 4.000e-02 6.800e-01 -2.377e-01
 6.000e-02 6.800e-01 -3.484e-01
 8.000e-02 6.800e-01 -4.541e-01
 1.000e-01 6.800e-01 -5.530e-01
 1.200e-01 6.800e-01 -6.437e-01
 1.400e-01 6.800e-01 -7.246e-01
 1.600e-01 6.800e-01 -7.941e-01
 1.800e-01 6.800e-01 -8.510e-01
 2.000e-01 6.800e-01 -8.938e-01
 2.200e-01 6.800e-01 -9.215e-01
 2.400e-01 6.800e-01 -9.329e-01
 2.600e-01 6.800e-01 -9.270e-01
 2.800e-01 6.800e-01 -9.034e-01
 3.000e-01 6.800e-01 -8.616e-01
 3.200e-01 6.800e-01 -8.017e-01
 3.400e-01 6.800e-01 -7.244e-01
 3.600e-01 6.800e-01 -6.311e-01
 3.800e-01 6.800e-01 -5.238e-01
 4.000e-01 6.800e-01 -4.054e-01
 4.200e-01 6.800e-01 -2.795e-01
 4.400e-01 6.800e-01 -1.500e-01
 4.600e-01 6.800e-01 -2.118e-02
 4.800e-01 6.800e-01 1.030e-01
 5.000e-01 6.800e-01 2.194e-01
 5.200e-01 6.800e-01 3.255e-01
 5.400e-01 6.800e-01 4.208e-01
 5.600e-01 6.800e-01 5.053e-01
 5.800e-01 6.800e-01 5.799e-01
 6.000e-01 6.800e-01 6.455e-01
 6.200e-01 6.800e-01 7.030e-01
 6.400e-01 6.800e-01 7.530e-01
 6.600e-01 6.800e-01 7.956e-01
 6.800e-01 6.800e-01 8.303e-01
 7.000e-01 6.800e-01 8.565e-01
 7.200e-01 6.800e-01 8.733e-01
 7.400e-01 6.800e-01 8.799e-01
 7.600e-01 6.800e-01 8.753e-01
 7.800e-01 6.800e-01 8.589e-01
 8.000e-01 6.800e-01 8.304e-01
 8.200e-01 6.800e-01 7.896e-01
 8.400e-01 6.800e-01 7.368e-01
 8.600e-01 6.800e-01 6.724e-01
 8.800e-01 6.800e-01 5.972e-01
 9.000e-01 6.800e-01 5.123e-01
 9.200e-01 6.800e-01 4.189e-01
 9.400e-01 6.800e-01 3.185e-01
 9.600e-01 6.800e-01 2.128e-01
 9.800e-01 6.800e-01 1.034e-01
 0.000e+00 7.000e-01 -8.473e-03
 2.000e-02 7.000e-01 -1.302e-01
 4.000e-02 7.000e-01 -2.501e-01
 6.000e-02 7.000e-01 -3.665e-01
 8.000e-02 7.000e-01 -4.775e-01
 1.000e-01 7.000e-01 -5.815e-01
 1.200e-01 7.000e-01 -6.768e-01
 1.400e-01 7.000e-01 -7.619e-01
 1.600e-01 7.000e-01 -8.352e-01
 1.800e-01 7.000e-01 -8.953e-01
 2.000e-01 7.000e-01 -9.411e-01
 2.200e-01 7.000e-01 -9.712e-01
 2.400e-01 7.000e-01 -9.847e-01
 2.600e-01 7.000e-01 -9.809e-01
 2.800e-01 7.000e-01 -9.592e-01
 3.000e-01 7.000e-01 -9.193e-01
 3.200e-01 7.000e-01 -8.616e-01
 3.400e-01 7.000e-01 -7.866e-01
 3.600e-01 7.000e-01 -6.957e-01
 3.800e-01 7.000e-01 -5.909e-01
 4.000e-01 7.000e-01 -4.748e-01
 4.200e-01 7.000e-01 -3.505e-01
 4.400e-01 7.000e-01 -2.216e-01
 4.600e-01 7.000e-01 -9.189e-02
 4.800e-01 7.000e-01 3.520e-02
 5.000e-01 7.000e-01 1.566e-01
 5.200e-01 7.000e-01 2.701e-01
 5.400e-01 7.000e-01 3.746e-01
 5.600e-01 7.000e-01 4.699e-01
 5.800e-01 7.000e-01 5.560e-01
 6.000e-01 7.000e-01 6.334e-01
 6.200e-01 7.000e-01 7.022e-01
 6.400e-01 7.000e-01 7.625e-01
 6.600e-01 7.000e-01 8.141e-01
 6.800e-01 7.000e-01 8.565e-01
 7.000e-01 7.000e-01 8.888e-01
 7.200e-01 7.000e-01 9.101e-01
 7.400e-01 7.000e-01 9.198e-01
 7.600e-01 7.000e-01 9.169e-01
 7.800e-01 7.000e-01 9.011e-01
 8.000e-01 7.000e-01 8.719e-01
 8.200e-01 7.000e-01 8.296e-01
 8.400e-01 7.000e-01 7.743e-01
 8.600e-01 7.000e-01 7.067e-01
 8.800e-01 7.000e-01 6.277e-01
 9.000e-01 7.000e-01 5.384e-01
 9.200e-01 7.000e-01 4.402e-01
 9.400e-01 7.000e-01 3.346e-01
 9.600e-01 7.000e-01 2.234e-01
 9.800e-01 7.000e-01 1.084e-01
 0.000e+00 7.200e-01 -9.096e-03
 2.000e-02 7.200e-01 -1.348e-01
 4.000e-02 7.200e-01 -2.587e-01
 6.000e-02 7.200e-01 -3.788e-01
 8.000e-02 7.200e-01 -4.934e-01
 1.000e-01 7.200e-01 -6.008e-01
 1.200e-01 7.200e-01 -6.992e-01
 1.400e-01 7.200e-01 -7.870e-01
 1.600e-01 7.200e-01 -8.628e-01
 1.800e-01 7.200e-01 -9.252e-01
 2.000e-01 7.200e-01 -9.728e-01
 2.200e-01 7.200e-01 -1.005e+00
 2.400e-01 7.200e-01 -1.020e+00
 2.600e-01 7.200e-01 -1.017e+00
 2.800e-01 7.200e-01 -9.973e-01
 3.000e-01 7.200e-01 -9.592e-01
 3.200e-01 7.200e-01 -9.034e-01
 3.400e-01 7.200e-01 -8.306e-01
 3.600e-01 7.200e-01 -7.422e-01
 3.800e-01 7.200e-01 -6.400e-01
 4.000e-01 7.200e-01 -5.263e-01
 4.200e-01 7.200e-01 -4.040e-01
 4.400e-01 7.200e-01 -2.763e-01
 4.600e-01 7.200e-01 -1.466e-01
 4.800e-01 7.200e-01 -1.788e-02
 5.000e-01 7.200e-01 1.069e-01
 5.200e-01 7.200e-01 2.257e-01
 5.400e-01 7.200e-01 3.370e-01
 5.600e-01 7.200e-01 4.403e-01
 5.800e-01 7.200e-01 5.351e-01
 6.000e-01 7.200e-01 6.213e-01
 6.200e-01 7.200e-01 6.986e-01
 6.400e-01 7.200e-01 7.668e-01
 6.600e-01 7.200e-01 8.253e-01
 6.800e-01 7.200e-01 8.733e-01
 7.000e-01 7.200e-01 9.101e-01
 7.200e-01 7.200e-01 9.349e-01
 7.400e-01 7.200e-01 9.468e-01
 7.600e-01 7.200e-01 9.452e-01
 7.800e-01 7.200e-01 9.298e-01
 8.000e-01 7.200e-01 9.002e-01
 8.200e-01 7.200e-01 8.568e-01
 8.400e-01 7.200e-01 7.998e-01
 8.600e-01 7.200e-01 7.300e-01
 8.800e-01 7.200e-01 6.483e-01
 9.000e-01 7.200e-01 5.560e-01
 9.200e-01 7.200e-01 4.545e-01
 9.400e-01 7.200e-01 3.454e-01
 9.600e-01 7.200e-01 2.305e-01
 9.800e-01 7.200e-01 1.117e-01
 0.000e+00 7.400e-01 -9.635e-03
 2.000e-02 7.400e-01 -1.374e-01
 4.000e-02 7.400e-01 -2.632e-01
 6.000e-02 7.400e-01 -3.852e-01
 8.000e-02 7.400e-01 -5.016e-01
 1.000e-01 7.400e-01 -6.105e-01
 1.200e-01 7.400e-01 -7.104e-01
 1.400e-01 7.400e-01 -7.996e-01
 1.600e-01 7.400e-01 -8.766e-01
 1.800e-01 7.400e-01 -9.400e-01
 2.000e-01 7.400e-01 -9.886e-01
 2.200e-01 7.400e-01 -1.021e+00
 2.400e-01 7.400e-01 -1.038e+00
 2.600e-01 7.400e-01 -1.036e+00
 2.800e-01 7.400e-01 -1.017e+00
 3.000e-01 7.400e-01 -9.809e-01
 3.200e-01 7.400e-01 -9.270e-01
 3.400e-01 7.400e-01 -8.566e-01
 3.600e-01 7.400e-01 -7.708e-01
 3.800e-01 7.400e-01 -6.713e-01
 4.000e-01 7.400e-01 -5.604e-01
 4.200e-01 7.400e-01 -4.407e-01
 4.400e-01 7.400e-01 -3.150e-01
 4.600e-01 7.400e-01 -1.862e-01
 4.800e-01 7.400e-01 -5.733e-02
 5.000e-01 7.400e-01 6.907e-02
 5.200e-01 7.400e-01 1.909e-01
 5.400e-01 7.400e-01 3.066e-01
 5.600e-01 7.400e-01 4.151e-01
 5.800e-01 7.400e-01 5.158e-01
 6.000e-01 7.400e-01 6.080e-01
 6.200e-01 7.400e-01 6.912e-01
 6.400e-01 7.400e-01 7.647e-01
 6.600e-01 7.400e-01 8.279e-01
 6.800e-01 7.400e-01 8.799e-01
 7.000e-01 7.400e-01 9.198e-01
 7.200e-01 7.400e-01 9.468e-01
 7.400e-01 7.400e-01 9.603e-01
 7.600e-01 7.400e-01 9.596e-01
 7.800e-01 7.400e-01 9.444e-01
 8.000e-01 7.400e-01 9.147e-01
 8.200e-01 7.400e-01 8.707e-01
 8.400e-01 7.400e-01 8.128e-01
 8.600e-01 7.400e-01 7.418e-01
 8.800e-01 7.400e-01 6.588e-01
 9.000e-01 7.400e-01 5.649e-01
 9.200e-01 7.400e-01 4.616e-01
 9.400e-01 7.400e-01 3.507e-01
 9.600e-01 7.400e-01 2.339e-01
 9.800e-01 7.400e-01 1.131e-01
 0.000e+00 7.600e-01 -1.008e-02
 2.000e-02 7.600e-01 -1.378e-01
 4.000e-02 7.600e-01 -2.636e-01
 6.000e-02 7.600e-01 -3.855e-01
 8.000e-02 7.600e-01 -5.018e-01
 1.000e-01 7.600e-01 -6.107e-01
 1.200e-01 7.600e-01 -7.105e-01
 1.400e-01 7.600e-01 -7.995e-01
 1.600e-01 7.600e-01 -8.764e-01
 1.800e-01 7.600e-01 -9.398e-01
 2.000e-01 7.600e-01 -9.884e-01
 2.200e-01 7.600e-01 -1.021e+00
 2.400e-01 7.600e-01 -1.038e+00
 2.600e-01 7.600e-01 -1.038e+00
 2.800e-01 7.600e-01 -1.020e+00
 3.000e-01 7.600e-01 -9.847e-01
 3.200e-01 7.600e-01 -9.329e-01
 3.400e-01 7.600e-01 -8.649e-01
 3.600e-01 7.600e-01 -7.820e-01
 3.800e-01 7.600e-01 -6.857e-01
 4.000e-01 7.600e-01 -5.782e-01
 4.200e-01 7.600e-01 -4.617e-01
 4.400e-01 7.600e-01 -3.389e-01
 4.600e-01 7.600e-01 -2.124e-01
 4.800e-01 7.600e-01 -8.481e-02
 5.000e-01 7.600e-01 4.133e-02
 5.200e-01 7.600e-01 1.640e-01
 5.400e-01 7.600e-01 2.816e-01
 5.600e-01 7.600e-01 3.928e-01
 5.800e-01 7.600e-01 4.966e-01
 6.000e-01 7.600e-01 5.922e-01
 6.200e-01 7.600e-01 6.787e-01
 6.400e-01 7.600e-01 7.553e-01
 6.600e-01 7.600e-01 8.211e-01
 6.800e-01 7.600e-01 8.753e-01
 7.000e-01 7.600e-01 9.169e-01
 7.200e-01 7.600e-01 9.452e-01
 7.400e-01 7.600e-01 9.596e-01
 7.600e-01 7.600e-01 9.595e-01
 7.800e-01 7.600e-01 9.446e-01
 8.000e-01 7.600e-01 9.151e-01
 8.200e-01 7.600e-01 8.711e-01
 8.400e-01 7.600e-01 8.131e-01
 8.600e-01 7.600e-01 7.420e-01
 8.800e-01 7.600e-01 6.588e-01
 9.000e-01 7.600e-01 5.648e-01
 9.200e-01 7.600e-01 4.614e-01
 9.400e-01 7.600e-01 3.504e-01
 9.600e-01 7.600e-01 2.335e-01
 9.800e-01 7.600e-01 1.127e-01
 0.000e+00 7.800e-01 -1.042e-02
 2.000e-02 7.800e-01 -1.361e-01
 4.000e-02 7.800e-01 -2.599e-01
 6.000e-02 7.800e-01 -3.798e-01
 8.000e-02 7.800e-01 -4.942e-01
 1.000e-01 7.800e-01 -6.012e-01
 1.200e-01 7.800e-01 -6.993e-01
 1.400e-01 7.800e-01 -7.868e-01
 1.600e-01 7.800e-01 -8.623e-01
 1.800e-01 7.800e-01 -9.246e-01
 2.000e-01 7.800e-01 -9.724e-01
 2.200e-01 7.800e-01 -1.005e+00
 2.400e-01 7.800e-01 -1.021e+00
 2.600e-01 7.800e-01 -1.021e+00
 2.800e-01 7.800e-01 -1.005e+00
 3.000e-01 7.800e-01 -9.712e-01
 3.200e-01 7.800e-01 -9.215e-01
 3.400e-01 7.800e-01 -8.563e-01
 3.600e-01 7.800e-01 -7.767e-01
 3.800e-01 7.800e-01 -6.843e-01
 4.000e-01 7.800e-01 -5.809e-01
 4.200e-01 7.800e-01 -4.685e-01
 4.400e-01 7.800e-01 -3.497e-01
 4.600e-01 7.800e-01 -2.267e-01
 4.800e-01 7.800e-01 -1.022e-01
 5.000e-01 7.800e-01 2.184e-02
 5.200e-01 7.800e-01 1.432e-01
 5.400e-01 7.800e-01 2.602e-01
 5.600e-01 7.800e-01 3.716e-01
 5.800e-01 7.800e-01 4.760e-01
 6.000e-01 7.800e-01 5.725e-01
 6.200e-01 7.800e-01 6.599e-01
 6.400e-01 7.800e-01 7.375e-01
 6.600e-01 7.800e-01 8.041e-01
 6.800e-01 7.800e-01 8.589e-01
 7.000e-01 7.800e-01 9.011e-01
 7.200e-01 7.800e-01 9.298e-01
 7.400e-01 7.800e-01 9.444e-01
 7.600e-01 7.800e-01 9.446e-01
 7.800e-01 7.800e-01 9.302e-01
 8.000e-01 7.800e-01 9.011e-01
 8.200e-01 7.800e-01 8.577e-01
 8.400e-01 7.800e-01 8.005e-01
 8.600e-01 7.800e-01 7.304e-01
 8.800e-01 7.800e-01 6.484e-01
 9.000e-01 7.800e-01 5.557e-01
 9.200e-01 7.800e-01 4.539e-01
 9.400e-01 7.800e-01 3.445e-01
 9.600e-01 7.800e-01 2.294e-01
 9.800e-01 7.800e-01 1.104e-01
 0.000e+00 8.000e-01 -1.066e-02
 2.000e-02 8.000e-01 -1.324e-01
 4.000e-02 8.000e-01 -2.521e-01
 6.000e-02 8.000e-01 -3.682e-01
 8.000e-02 8.000e-01 -4.788e-01
 1.000e-01 8.000e-01 -5.823e-01
 1.200e-01 8.000e-01 -6.771e-01
 1.400e-01 8.000e-01 -7.617e-01
 1.600e-01 8.000e-01 -8.346e-01
 1.800e-01 8.000e-01 -8.948e-01
 2.000e-01 8.000e-01 -9.410e-01
 2.200e-01 8.000e-01 -9.724e-01
 2.400e-01 8.000e-01 -9.884e-01
 2.600e-01 8.000e-01 -9.886e-01
 2.800e-01 8.000e-01 -9.728e-01
 3.000e-01 8.000e-01 -9.411e-01
 3.200e-01 8.000e-01 -8.938e-01
 3.400e-01 8.000e-01 -8.319e-01
 3.600e-01 8.000e-01 -7.562e-01
 3.800e-01 8.000e-01 -6.683e-01
 4.000e-01 8.000e-01 -5.698e-01
 4.200e-01 8.000e-01 -4.627e-01
 4.400e-01 8.000e-01 -3.491e-01
 4.600e-01 8.000e-01 -2.311e-01
 4.800e-01 8.000e-01 -1.112e-01
 5.000e-01 8.000e-01 8.777e-03
 5.200e-01 8.000e-01 1.267e-01
 5.400e-01 8.000e-01 2.410e-01
 5.600e-01 8.000e-01 3.501e-01
 5.800e-01 8.000e-01 4.527e-01
 6.000e-01 8.000e-01 5.478e-01
 6.200e-01 8.000e-01 6.341e-01
 6.400e-01 8.000e-01 7.106e-01
 6.600e-01 8.000e-01 7.763e-01
 6.800e-01 8.000e-01 8.304e-01
 7.000e-01 8.000e-01 8.719e-01
 7.200e-01 8.000e-01 9.002e-01
 7.400e-01 8.000e-01 9.147e-01
 7.600e-01 8.000e-01 9.151e-01
 7.800e-01 8.000e-01 9.011e-01
 8.000e-01 8.000e-01 8.729e-01
 8.200e-01 8.000e-01 8.308e-01
 8.400e-01 8.000e-01 7.753e-01
 8.600e-01 8.000e-01 7.072e-01
 8.800e-01 8.000e-01 6.277e-01
 9.000e-01 8.000e-01 5.378e-01
 9.200e-01 8.000e-01 4.391e-01
 9.400e-01 8.000e-01 3.331e-01
 9.600e-01 8.000e-01 2.216e-01
 9.800e-01 8.000e-01 1.063e-01
 0.000e+00 8.200e-01 -1.080e-02
 2.000e-02 8.200e-01 -1.266e-01
 4.000e-02 8.200e-01 -2.405e-01
 6.000e-02 8.200e-01 -3.509e-01
 8.000e-02 8.200e-01 -4.560e-01
 1.000e-01 8.200e-01 -5.544e-01
 1.200e-01 8.200e-01 -6.444e-01
 1.400e-01 8.200e-01 -7.247e-01
 1.600e-01 8.200e-01 -7.939e-01
 1.800e-01 8.200e-01 -8.509e-01
 2.000e-01 8.200e-01 -8.948e-01
 2.200e-01 8.200e-01 -9.246e-01
 2.400e-01 8.200e-01 -9.398e-01
 2.600e-01 8.200e-01 -9.400e-01
 2.800e-01 8.200e-01 -9.252e-01
 3.000e-01 8.200e-01 -8.953e-01
 3.200e-01 8.200e-01 -8.510e-01
 3.400e-01 8.200e-01 -7.928e-01
 3.600e-01 8.200e-01 -7.217e-01
 3.800e-01 8.200e-01 -6.392e-01
 4.000e-01 8.200e-01 -5.466e-01
 4.200e-01 8.200e-01 -4.458e-01
 4.400e-01 8.200e-01 -3.386e-01
 4.600e-01 8.200e-01 -2.272e-01
 4.800e-01 8.200e-01 -1.135e-01
 5.000e-01 8.200e-01 5.439e-04
 5.200e-01 8.200e-01 1.130e-01
 5.400e-01 8.200e-01 2.224e-01
 5.600e-01 8.200e-01 3.271e-01
 5.800e-01 8.200e-01 4.258e-01
 6.000e-01 8.200e-01 5.173e-01
 6.200e-01 8.200e-01 6.004e-01
 6.400e-01 8.200e-01 6.742e-01
 6.600e-01 8.200e-01 7.375e-01
 6.800e-01 8.200e-01 7.896e-01
 7.000e-01 8.200e-01 8.296e-01
 7.200e-01 8.200e-01 8.568e-01
 7.400e-01 8.200e-01 8.707e-01
 7.600e-01 8.200e-01 8.711e-01
 7.800e-01 8.200e-01 8.577e-01
 8.000e-01 8.200e-01 8.308e-01
 8.200e-01 8.200e-01 7.905e-01
 8.400e-01 8.200e-01 7.376e-01
 8.600e-01 8.200e-01 6.727e-01
 8.800e-01 8.200e-01 5.969e-01
 9.000e-01 8.200e-01 5.113e-01
 9.200e-01 8.200e-01 4.173e-01
 9.400e-01 8.200e-01 3.163e-01
 9.600e-01 8.200e-01 2.102e-01
 9.800e-01 8.200e-01 1.005e-01
 0.000e+00 8.400e-01 -1.085e-02
 2.000e-02 8.400e-01 -1.189e-01
 4.000e-02 8.400e-01 -2.252e-01
 6.000e-02 8.400e-01 -3.281e-01
 8.000e-02 8.400e-01 -4.262e-01
 1.000e-01 8.400e-01 -5.179e-01
 1.200e-01 8.400e-01 -6.017e-01
 1.400e-01 8.400e-01 -6.765e-01
 1.600e-01 8.400e-01 -7.409e-01
 1.800e-01 8.400e-01 -7.939e-01
 2.000e-01 8.400e-01 -8.346e-01
 2.200e-01 8.400e-01 -8.623e-01
 2.400e-01 8.400e-01 -8.764e-01
 2.600e-01 8.400e-01 -8.766e-01
 2.800e-01 8.400e-01 -8.628e-01
 3.000e-01 8.400e-01 -8.352e-01
 3.200e-01 8.400e-01 -7.941e-01
 3.400e-01 8.400e-01 -7.403e-01
 3.600e-01 8.400e-01 -6.746e-01
 3.800e-01 8.400e-01 -5.982e-01
 4.000e-01 8.400e-01 -5.125e-01
 4.200e-01 8.400e-01 -4.192e-01
 4.400e-01 8.400e-01 -3.198e-01
 4.600e-01 8.400e-01 -2.164e-01
 4.800e-01 8.400e-01 -1.106e-01
 5.000e-01 8.400e-01 -4.219e-03
 5.200e-01 8.400e-01 1.009e-01
 5.400e-01 8.400e-01 2.034e-01
 5.600e-01 8.400e-01 3.017e-01
 5.800e-01 8.400e-01 3.944e-01
 6.000e-01 8.400e-01 4.805e-01
 6.200e-01 8.400e-01 5.588e-01
 6.400e-01 8.400e-01 6.282e-01
 6.600e-01 8.400e-01 6.878e-01
 6.800e-01 8.400e-01 7.368e-01
 7.000e-01 8.400e-01 7.743e-01
 7.200e-01 8.400e-01 7.998e-01
 7.400e-01 8.400e-01 8.128e-01
 7.600e-01 8.400e-01 8.131e-01
 7.800e-01 8.400e-01 8.005e-01
 8.000e-01 8.400e-01 7.753e-01
 8.200e-01 8.400e-01 7.376e-01
 8.400e-01 8.400e-01 6.880e-01
 8.600e-01 8.400e-01 6.274e-01
 8.800e-01 8.400e-01 5.565e-01
 9.000e-01 8.400e-01 4.765e-01
 9.200e-01 8.400e-01 3.887e-01
 9.400e-01 8.400e-01 2.945e-01
 9.600e-01 8.400e-01 1.954e-01
 9.800e-01 8.400e-01 9.302e-02
 0.000e+00 8.600e-01 -1.080e-02
 2.000e-02 8.600e-01 -1.094e-01
 4.000e-02 8.600e-01 -2.064e-01
 6.000e-02 8.600e-01 -3.003e-01
 8.000e-02 8.600e-01 -3.897e-01
 1.000e-01 8.600e-01 -4.733e-01
 1.200e-01 8.600e-01 -5.498e-01
 1.400e-01 8.600e-01 -6.179e-01
 1.600e-01 8.600e-01 -6.765e-01
 1.800e-01 8.600e-01 -7.247e-01
 2.000e-01 8.600e-01 -7.617e-01
 2.200e-01 8.600e-01 -7.868e-01
 2.400e-01 8.600e-01 -7.995e-01
 2.600e-01 8.600e-01 -7.996e-01
 2.800e-01 8.600e-01 -7.870e-01
 3.000e-01 8.600e-01 -7.619e-01
 3.200e-01 8.600e-01 -7.246e-01
 3.400e-01 8.600e-01 -6.757e-01
 3.600e-01 8.600e-01 -6.161e-01
 3.800e-01 8.600e-01 -5.468e-01
 4.000e-01 8.600e-01 -4.691e-01
 4.200e-01 8.600e-01 -3.843e-01
 4.400e-01 8.600e-01 -2.941e-01
 4.600e-01 8.600e-01 -2.000e-01
 4.800e-01 8.600e-01 -1.036e-01
 5.000e-01 8.600e-01 -6.599e-03
 5.200e-01 8.600e-01 8.949e-02
 5.400e-01 8.600e-01 1.832e-01
 5.600e-01 8.600e-01 2.733e-01
 5.800e-01 8.600e-01 3.583e-01
 6.000e-01 8.600e-01 4.373e-01
 6.200e-01 8.600e-01 5.092e-01
 6.400e-01 8.600e-01 5.729e-01
 6.600e-01 8.600e-01 6.275e-01
 6.800e-01 8.600e-01 6.724e-01
 7.000e-01 8.600e-01 7.067e-01
 7.200e-01 8.600e-01 7.300e-01
 7.400e-01 8.600e-01 7.418e-01
 7.600e-01 8.600e-01 7.420e-01
 7.800e-01 8.600e-01 7.304e-01
 8.000e-01 8.600e-01 7.072e-01
 8.200e-01 8.600e-01 6.727e-01
 8.400e-01 8.600e-01 6.274e-01
 8.600e-01 8.600e-01 5.719e-01
 8.800e-01 8.600e-01 5.071e-01
 9.000e-01 8.600e-01 4.340e-01
 9.200e-01 8.600e-01 3.538e-01
 9.400e-01 8.600e-01 2.678e-01
 9.600e-01 8.600e-01 1.774e-01
 9.800e-01 8.600e-01 8.396e-02
 0.000e+00 8.800e-01 -1.067e-02
 2.000e-02 8.800e-01 -9.833e-02
 4.000e-02 8.800e-01 -1.845e-01
 6.000e-02 8.800e-01 -2.679e-01
 8.000e-02 8.800e-01 -3.474e-01
 1.000e-01 8.800e-01 -4.216e-01
 1.200e-01 8.800e-01 -4.894e-01
 1.400e-01 8.800e-01 -5.498e-01
 1.600e-01 8.800e-01 -6.017e-01
 1.800e-01 8.800e-01 -6.444e-01
 2.000e-01 8.800e-01 -6.771e-01
 2.200e-01 8.800e-01 -6.993e-01
 2.400e-01 8.800e-01 -7.105e-01
 2.600e-01 8.800e-01 -7.104e-01
 2.800e-01 8.800e-01 -6.992e-01
 3.000e-01 8.800e-01 -6.768e-01
 3.200e-01 8.800e-01 -6.437e-01
 3.400e-01 8.800e-01 -6.004e-01
 3.600e-01 8.800e-01 -5.476e-01
 3.800e-01 8.800e-01 -4.863e-01
 4.000e-01 8.800e-01 -4.175e-01
 4.200e-01 8.800e-01 -3.424e-01
 4.400e-01 8.800e-01 -2.625e-01
 4.600e-01 8.800e-01 -1.791e-01
 4.800e-01 8.800e-01 -9.359e-02
 5.000e-01 8.800e-01 -7.432e-03
 5.200e-01 8.800e-01 7.800e-02
 5.400e-01 8.800e-01 1.614e-01
 5.600e-01 8.800e-01 2.416e-01
 5.800e-01 8.800e-01 3.174e-01
 6.000e-01 8.800e-01 3.878e-01
 6.200e-01 8.800e-01 4.519e-01
 6.400e-01 8.800e-01 5.086e-01
 6.600e-01 8.800e-01 5.573e-01
 6.800e-01 8.800e-01 5.972e-01
 7.000e-01 8.800e-01 6.277e-01
 7.200e-01 8.800e-01 6.483e-01
 7.400e-01 8.800e-01 6.588e-01
 7.600e-01 8.800e-01 6.588e-01
 7.800e-01 8.800e-01 6.484e-01
 8.000e-01 8.800e-01 6.277e-01
 8.200e-01 8.800e-01 5.969e-01
 8.400e-01 8.800e-01 5.565e-01
 8.600e-01 8.800e-01 5.071e-01
 8.800e-01 8.800e-01 4.495e-01
 9.000e-01 8.800e-01 3.845e-01
 9.200e-01 8.800e-01 3.132e-01
 9.400e-01 8.800e-01 2.368e-01
 9.600e-01 8.800e-01 1.564e-01
 9.800e-01 8.800e-01 7.346e-02
 0.000e+00 9.000e-01 -1.046e-02
 2.000e-02 9.000e-01 -8.580e-02
 4.000e-02 9.000e-01 -1.598e-01
 6.000e-02 9.000e-01 -2.315e-01
 8.000e-02 9.000e-01 -2.997e-01
 1.000e-01 9.000e-01 -3.634e-01
 1.200e-01 9.000e-01 -4.216e-01
 1.400e-01 9.000e-01 -4.733e-01
 1.600e-01 9.000e-01 -5.179e-01
 1.800e-01 9.000e-01 -5.544e-01
 2.000e-01 9.000e-01 -5.823e-01
 2.200e-01 9.000e-01 -6.012e-01
 2.400e-01 9.000e-01 -6.107e-01
 2.600e-01 9.000e-01 -6.105e-01
 2.800e-01 9.000e-01 -6.008e-01
 3.000e-01 9.000e-01 -5.815e-01
 3.200e-01 9.000e-01 -5.530e-01
 3.400e-01 9.000e-01 -5.158e-01
 3.600e-01 9.000e-01 -4.706e-01
 3.800e-01 9.000e-01 -4.180e-01
 4.000e-01 9.000e-01 -3.590e-01
 4.200e-01 9.000e-01 -2.947e-01
 4.400e-01 9.000e-01 -2.262e-01
 4.600e-01 9.000e-01 -1.546e-01
 4.800e-01 9.000e-01 -8.129e-02
 5.000e-01 9.000e-01 -7.328e-03
 5.200e-01 9.000e-01 6.606e-02
 5.400e-01 9.000e-01 1.378e-01
 5.600e-01 9.000e-01 2.067e-01
 5.800e-01 9.000e-01 2.719e-01
 6.000e-01 9.000e-01 3.325e-01
 6.200e-01 9.000e-01 3.875e-01
 6.400e-01 9.000e-01 4.363e-01
 6.600e-01 9.000e-01 4.781e-01
 6.800e-01 9.000e-01 5.123e-01
 7.000e-01 9.000e-01 5.384e-01
 7.200e-01 9.000e-01 5.560e-01
 7.400e-01 9.000e-01 5.649e-01
 7.600e-01 9.000e-01 5.648e-01
 7.800e-01 9.000e-01 5.557e-01
 8.000e-01 9.000e-01 5.378e-01
 8.200e-01 9.000e-01 5.113e-01
 8.400e-01 9.000e-01 4.765e-01
 8.600e-01 9.000e-01 4.340e-01
 8.800e-01 9.000e-01 3.845e-01
 9.000e-01 9.000e-01 3.287e-01
 9.200e-01 9.000e-01 2.675e-01
 9.400e-01 9.000e-01 2.018e-01
 9.600e-01 9.000e-01 1.329e-01
 9.800e-01 9.000e-01 6.170e-02
 0.000e+00 9.200e-01 -1.017e-02
 2.000e-02 9.200e-01 -7.204e-02
 4.000e-02 9.200e-01 -1.328e-01
 6.000e-02 9.200e-01 -1.916e-01
 8.000e-02 9.200e-01 -2.475e-01
 1.000e-01 9.200e-01 -2.997e-01
 1.200e-01 9.200e-01 -3.474e-01
 1.400e-01 9.200e-01 -3.897e-01
 1.600e-01 9.200e-01 -4.262e-01
 1.800e-01 9.200e-01 -4.560e-01
 2.000e-01 9.200e-01 -4.788e-01
 2.200e-01 9.200e-01 -4.942e-01
 2.400e-01 9.200e-01 -5.018e-01
 2.600e-01 9.200e-01 -5.016e-01
 2.800e-01 9.200e-01 -4.934e-01
 3.000e-01 9.200e-01 -4.775e-01
 3.200e-01 9.200e-01 -4.541e-01
 3.400e-01 9.200e-01 -4.235e-01
 3.600e-01 9.200e-01 -3.863e-01
 3.800e-01 9.200e-01 -3.432e-01
 4.000e-01 9.200e-01 -2.949e-01
 4.200e-01 9.200e-01 -2.422e-01
 4.400e-01 9.200e-01 -1.861e-01
 4.600e-01 9.200e-01 -1.274e-01
 4.800e-01 9.200e-01 -6.733e-02
 5.000e-01 9.200e-01 -6.708e-03
 5.200e-01 9.200e-01 5.345e-02
 5.400e-01 9.200e-01 1.122e-01
 5.600e-01 9.200e-01 1.687e-01
 5.800e-01 9.200e-01 2.222e-01
 6.000e-01 9.200e-01 2.718e-01
 6.200e-01 9.200e-01 3.169e-01
 6.400e-01 9.200e-01 3.568e-01
 6.600e-01 9.200e-01 3.910e-01
 6.800e-01 9.200e-01 4.189e-01
 7.000e-01 9.200e-01 4.402e-01
 7.200e-01 9.200e-01 4.545e-01
 7.400e-01 9.200e-01 4.616e-01
 7.600e-01 9.200e-01 4.614e-01
 7.800e-01 9.200e-01 4.539e-01
 8.000e-01 9.200e-01 4.391e-01
 8.200e-01 9.200e-01 4.173e-01
 8.400e-01 9.200e-01 3.887e-01
 8.600e-01 9.200e-01 3.538e-01
 8.800e-01 9.200e-01 3.132e-01
 9.000e-01 9.200e-01 2.675e-01
 9.200e-01 9.200e-01 2.173e-01
 9.400e-01 9.200e-01 1.636e-01
 9.600e-01 9.200e-01 1.071e-01
 9.800e-01 9.200e-01 4.886e-02
 0.000e+00 9.400e-01 -9.798e-03
 2.000e-02 9.400e-01 -5.723e-02
 4.000e-02 9.400e-01 -1.038e-01
 6.000e-02 9.400e-01 -1.488e-01
 8.000e-02 9.400e-01 -1.916e-01
 1.000e-01 9.400e-01 -2.315e-01
 1.200e-01 9.400e-01 -2.679e-01
 1.400e-01 9.400e-01 -3.003e-01
 1.600e-01 9.400e-01 -3.281e-01
 1.800e-01 9.400e-01 -3.509e-01
 2.000e-01 9.400e-01 -3.682e-01
 2.200e-01 9.400e-01 -3.798e-01
 2.400e-01 9.400e-01 -3.855e-01
 2.600e-01 9.400e-01 -3.852e-01
 2.800e-01 9.400e-01 -3.788e-01
 3.000e-01 9.400e-01 -3.665e-01
 3.200e-01 9.400e-01 -3.484e-01
 3.400e-01 9.400e-01 -3.249e-01
 3.600e-01 9.400e-01 -2.964e-01
 3.800e-01 9.400e-01 -2.633e-01
 4.000e-01 9.400e-01 -2.263e-01
 4.200e-01 9.400e-01 -1.859e-01
 4.400e-01 9.400e-01 -1.430e-01
 4.600e-01 9.400e-01 -9.813e-02
 4.800e-01 9.400e-01 -5.217e-02
 5.000e-01 9.400e-01 -5.844e-03
 5.200e-01 9.400e-01 4.012e-02
 5.400e-01 9.400e-01 8.500e-02
 5.600e-01 9.400e-01 1.281e-01
 5.800e-01 9.400e-01 1.689e-01
 6.000e-01 9.400e-01 2.067e-01
 6.200e-01 9.400e-01 2.410e-01
 6.400e-01 9.400e-01 2.714e-01
 6.600e-01 9.400e-01 2.973e-01
 6.800e-01 9.400e-01 3.185e-01
 7.000e-01 9.400e-01 3.346e-01
 7.200e-01 9.400e-01 3.454e-01
 7.400e-01 9.400e-01 3.507e-01
 7.600e-01 9.400e-01 3.504e-01
 7.800e-01 9.400e-01 3.445e-01
 8.000e-01 9.400e-01 3.331e-01
 8.200e-01 9.400e-01 3.163e-01
 8.400e-01 9.400e-01 2.945e-01
 8.600e-01 9.400e-01 2.678e-01
 8.800e-01 9.400e-01 2.368e-01
 9.000e-01 9.400e-01 2.018e-01
 9.200e-01 9.400e-01 1.636e-01
 9.400e-01 9.400e-01 1.226e-01
 9.600e-01 9.400e-01 7.952e-02
 9.800e-01 9.400e-01 3.514e-02
 0.000e+00 9.600e-01 -9.335e-03
 2.000e-02 9.600e-01 -4.162e-02
 4.000e-02 9.600e-01 -7.324e-02
 6.000e-02 9.600e-01 -1.038e-01
 8.000e-02 9.600e-01 -1.328e-01
 1.000e-01 9.600e-01 -1.598e-01
 1.200e-01 9.600e-01 -1.845e-01
 1.400e-01 9.600e-01 -2.064e-01
 1.600e-01 9.600e-01 -2.252e-01
 1.800e-01 9.600e-01 -2.405e-01
 2.000e-01 9.600e-01 -2.521e-01
 2.200e-01 9.600e-01 -2.599e-01
 2.400e-01 9.600e-01 -2.636e-01
 2.600e-01 9.600e-01 -2.632e-01
 2.800e-01 9.600e-01 -2.587e-01
 3.000e-01 9.600e-01 -2.501e-01
 3.200e-01 9.600e-01 -2.377e-01
 3.400e-01 9.600e-01 -2.216e-01
 3.600e-01 9.600e-01 -2.021e-01
 3.800e-01 9.600e-01 -1.795e-01
 4.000e-01 9.600e-01 -1.543e-01
 4.200e-01 9.600e-01 -1.269e-01
 4.400e-01 9.600e-01 -9.771e-02
 4.600e-01 9.600e-01 -6.732e-02
 4.800e-01 9.600e-01 -3.620e-02
 5.000e-01 9.600e-01 -4.884e-03
 5.200e-01 9.600e-01 2.614e-02
 5.400e-01 9.600e-01 5.639e-02
 5.600e-01 9.600e-01 8.542e-02
 5.800e-01 9.600e-01 1.128e-01
 6.000e-01 9.600e-01 1.382e-01
 6.200e-01 9.600e-01 1.611e-01
 6.400e-01 9.600e-01 1.814e-01
 6.600e-01 9.600e-01 1.987e-01
 6.800e-01 9.600e-01 2.128e-01
 7.000e-01 9.600e-01 2.234e-01
 7.200e-01 9.600e-01 2.305e-01
 7.400e-01 9.600e-01 2.339e-01
 7.600e-01 9.600e-01 2.335e-01
 7.800e-01 9.600e-01 2.294e-01
 8.000e-01 9.600e-01 2.216e-01
 8.200e-01 9.600e-01 2.102e-01
 8.400e-01 9.600e-01 1.954e-01
 8.600e-01 9.600e-01 1.774e-01
 8.800e-01 9.600e-01 1.564e-01
 9.000e-01 9.600e-01 1.329e-01
 9.200e-01 9.600e-01 1.071e-01
 9.400e-01 9.600e-01 7.952e-02
 9.600e-01 9.600e-01 5.058e-02
 9.800e-01 9.600e-01 2.079e-02
 0.000e+00 9.800e-01 -8.753e-03
 2.000e-02 9.800e-01 -2.539e-02
 4.000e-02 9.800e-01 -4.162e-02
 6.000e-02 9.800e-01 -5.723e-02
 8.000e-02 9.800e-01 -7.204e-02
 1.000e-01 9.800e-01 -8.580e-02
 1.200e-01 9.800e-01 -9.833e-02
 1.400e-01 9.800e-01 -1.094e-01
 1.600e-01 9.800e-01 -1.189e-01
 1.800e-01 9.800e-01 -1.266e-01
 2.000e-01 9.800e-01 -1.324e-01
 2.200e-01 9.800e-01 -1.361e-01
 2.400e-01 9.800e-01 -1.378e-01
 2.600e-01 9.800e-01 -1.374e-01
 2.800e-01 9.800e-01 -1.348e-01
 3.000e-01 9.800e-01 -1.302e-01
 3.200e-01 9.800e-01 -1.236e-01
 3.400e-01 9.800e-01 -1.151e-01
 3.600e-01 9.800e-01 -1.049e-01
 3.800e-01 9.800e-01 -9.318e-02
 4.000e-01 9.800e-01 -8.012e-02
 4.200e-01 9.800e-01 -6.599e-02
 4.400e-01 9.800e-01 -5.103e-02
 4.600e-01 9.800e-01 -3.552e-02
 4.800e-01 9.800e-01 -1.972e-02
 5.000e-01 9.800e-01 -3.894e-03
 5.200e-01 9.800e-01 1.170e-02
 5.400e-01 9.800e-01 2.682e-02
 5.600e-01 9.800e-01 4.126e-02
 5.800e-01 9.800e-01 5.480e-02
 6.000e-01 9.800e-01 6.727e-02
 6.200e-01 9.800e-01 7.850e-02
 6.400e-01 9.800e-01 8.835e-02
 6.600e-01 9.800e-01 9.668e-02
 6.800e-01 9.800e-01 1.034e-01
 7.000e-01 9.800e-01 1.084e-01
 7.200e-01 9.800e-01 1.117e-01
 7.400e-01 9.800e-01 1.131e-01
 7.600e-01 9.800e-01 1.127e-01
 7.800e-01 9.800e-01 1.104e-01
 8.000e-01 9.800e-01 1.063e-01
 8.200e-01 9.800e-01 1.005e-01
 8.400e-01 9.800e-01 9.302e-02
 8.600e-01 9.800e-01 8.396e-02
 8.800e-01 9.800e-01 7.346e-02
 9.000e-01 9.800e-01 6.170e-02
 9.200e-01 9.800e-01 4.886e-02
 9.400e-01 9.800e-01 3.514e-02
 9.600e-01 9.800e-01 2.079e-02
 9.800e-01 9.800e-01 6.059e-03


==> Data/2D_Solve_UtN_true.txt <==
          x          y          z
 0.000e+00 0.000e+00 0.000e+00
 2.000e-02 0.000e+00 0.000e+00
 4.000e-02 0.000e+00 0.000e+00
 6.000e-02 0.000e+00 0.000e+00
 8.000e-02 0.000e+00 0.000e+00
 1.000e-01 0.000e+00 0.000e+00
 1.200e-01 0.000e+00 0.000e+00
 1.400e-01 0.000e+00 0.000e+00
 1.600e-01 0.000e+00 0.000e+00
 1.800e-01 0.000e+00 0.000e+00
 2.000e-01 0.000e+00 0.000e+00
 2.200e-01 0.000e+00 0.000e+00
 2.400e-01 0.000e+00 0.000e+00
 2.600e-01 0.000e+00 0.000e+00
 2.800e-01 0.000e+00 0.000e+00
 3.000e-01 0.000e+00 0.000e+00
 3.200e-01 0.000e+00 0.000e+00
 3.400e-01 0.000e+00 0.000e+00
 3.600e-01 0.000e+00 0.000e+00
 3.800e-01 0.000e+00 0.000e+00
 4.000e-01 0.000e+00 0.000e+00
 4.200e-01 0.000e+00 0.000e+00
 4.400e-01 0.000e+00 0.000e+00
 4.600e-01 0.000e+00 0.000e+00
 4.800e-01 0.000e+00 0.000e+00
 5.000e-01 0.000e+00 0.000e+00
 5.200e-01 0.000e+00 -0.000e+00
 5.400e-01 0.000e+00 -0.000e+00
 5.600e-01 0.000e+00 -0.000e+00
 5.800e-01 0.000e+00 -0.000e+00
 6.000e-01 0.000e+00 -0.000e+00
 6.200e-01 0.000e+00 -0.000e+00
 6.400e-01 0.000e+00 -0.000e+00
 6.600e-01 0.000e+00 -0.000e+00
 6.800e-01 0.000e+00 -0.000e+00
 7.000e-01 0.000e+00 -0.000e+00
 7.200e-01 0.000e+00 -0.000e+00
 7.400e-01 0.000e+00 -0.000e+00
 7.600e-01 0.000e+00 -0.000e+00
 7.800e-01 0.000e+00 -0.000e+00
 8.000e-01 0.000e+00 -0.000e+00
 8.200e-01 0.000e+00 -0.000e+00
 8.400e-01 0.000e+00 -0.000e+00
 8.600e-01 0.000e+00 -0.000e+00
 8.800e-01 0.000e+00 -0.000e+00
 9.000e-01 0.000e+00 -0.000e+00
 9.200e-01 0.000e+00 -0.000e+00
 9.400e-01 0.000e+00 -0.000e+00
 9.600e-01 0.000e+00 -0.000e+00
 9.800e-01 0.000e+00 -0.000e+00
 0.000e+00 2.000e-02 0.000e+00
 2.000e-02 2.000e-02 1.571e-02
 4.000e-02 2.000e-02 3.117e-02
 6.000e-02 2.000e-02 4.614e-02
 8.000e-02 2.000e-02 6.038e-02
 1.000e-01 2.000e-02 7.367e-02
 1.200e-01 2.000e-02 8.580e-02
 1.400e-01 2.000e-02 9.657e-02
 1.600e-01 2.000e-02 1.058e-01
 1.800e-01 2.000e-02 1.134e-01
 2.000e-01 2.000e-02 1.192e-01
 2.200e-01 2.000e-02 1.231e-01
 2.400e-01 2.000e-02 1.251e-01
 2.600e-01 2.000e-02 1.251e-01
 2.800e-01 2.000e-02 1.231e-01
 3.000e-01 2.000e-02 1.192e-01
 3.200e-01 2.000e-02 1.134e-01
 3.400e-01 2.000e-02 1.058e-01
 3.600e-01 2.000e-02 9.657e-02
 3.800e-01 2.000e-02 8.580e-02
 4.000e-01 2.000e-02 7.367e-02
 4.200e-01 2.000e-02 6.038e-02
 4.400e-01 2.000e-02 4.614e-02
 4.600e-01 2.000e-02 3.117e-02
 4.800e-01 2.000e-02 1.571e-02
 5.000e-01 2.000e-02 1.535e-17
 5.200e-01 2.000e-02 -1.571e-02
 5.400e-01 2.000e-02 -3.117e-02
 5.600e-01 2.000e-02 -4.614e-02
 5.800e-01 2.000e-02 -6.038e-02
 6.000e-01 2.000e-02 -7.367e-02
 6.200e-01 2.000e-02 -8.580e-02
 6.400e-01 2.000e-02 -9.657e-02
 6.600e-01 2.000e-02 -1.058e-01
 6.800e-01 2.000e-02 -1.134e-01
 7.000e-01 2.000e-02 -1.192e-01
 7.200e-01 2.000e-02 -1.231e-01
 7.400e-01 2.000e-02 -1.251e-01
 7.600e-01 2.000e-02 -1.251e-01
 7.800e-01 2.000e-02 -1.231e-01
 8.000e-01 2.000e-02 -1.192e-01
 8.200e-01 2.000e-02 -1.134e-01
 8.400e-01 2.000e-02 -1.058e-01
 8.600e-01 2.000e-02 -9.657e-02
 8.800e-01 2.000e-02 -8.580e-02
 9.000e-01 2.000e-02 -7.367e-02
 9.200e-01 2.000e-02 -6.038e-02
 9.400e-01 2.000e-02 -4.614e-02
 9.600e-01 2.000e-02 -3.117e-02
 9.800e-01 2.000e-02 -1.571e-02
 0.000e+00 4.000e-02 0.000e+00
 2.000e-02 4.000e-02 3.117e-02
 4.000e-02 4.000e-02 6.185e-02
 6.000e-02 4.000e-02 9.155e-02
 8.000e-02 4.000e-02 1.198e-01
 1.000e-01 4.000e-02 1.462e-01
 1.200e-01 4.000e-02 1.702e-01
 1.400e-01 4.000e-02 1.916e-01
 1.600e-01 4.000e-02 2.100e-01
 1.800e-01 4.000e-02 2.250e-01
 2.000e-01 4.000e-02 2.365e-01
 2.200e-01 4.000e-02 2.443e-01
 2.400e-01 4.000e-02 2.482e-01
 2.600e-01 4.000e-02 2.482e-01
 2.800e-01 4.000e-02 2.443e-01
 3.000e-01 4.000e-02 2.365e-01
 3.200e-01 4.000e-02 2.250e-01
 3.400e-01 4.000e-02 2.100e-01
 3.600e-01 4.000e-02 1.916e-01
 3.800e-01 4.000e-02 1.702e-01
 4.000e-01 4.000e-02 1.462e-01
 4.200e-01 4.000e-02 1.198e-01
 4.400e-01 4.000e-02 9.155e-02
 4.600e-01 4.000e-02 6.185e-02
 4.800e-01 4.000e-02 3.117e-02
 5.000e-01 4.000e-02 3.046e-17
 5.200e-01 4.000e-02 -3.117e-02
 5.400e-01 4.000e-02 -6.185e-02
 5.600e-01 4.000e-02 -9.155e-02
 5.800e-01 4.000e-02 -1.198e-01
 6.000e-01 4.000e-02 -1.462e-01
 6.200e-01 4.000e-02 -1.702e-01
 6.400e-01 4.000e-02 -1.916e-01
 6.600e-01 4.000e-02 -2.100e-01
 6.800e-01 4.000e-02 -2.250e-01
 7.000e-01 4.000e-02 -2.365e-01
 7.200e-01 4.000e-02 -2.443e-01
 7.400e-01 4.000e-02 -2.482e-01
 7.600e-01 4.000e-02 -2.482e-01
 7.800e-01 4.000e-02 -2.443e-01
 8.000e-01 4.000e-02 -2.365e-01
 8.200e-01 4.000e-02 -2.250e-01
 8.400e-01 4.000e-02 -2.100e-01
 8.600e-01 4.000e-02 -1.916e-01
 8.800e-01 4.000e-02 -1.702e-01
 9.000e-01 4.000e-02 -1.462e-01
 9.200e-01 4.000e-02 -1.198e-01
 9.400e-01 4.000e-02 -9.155e-02
 9.600e-01 4.000e-02 -6.185e-02
 9.800e-01 4.000e-02 -3.117e-02
 0.000e+00 6.000e-02 0.000e+00
 2.000e-02 6.000e-02 4.614e-02
 4.000e-02 6.000e-02 9.155e-02
 6.000e-02 6.000e-02 1.355e-01
 8.000e-02 6.000e-02 1.773e-01
 1.000e-01 6.000e-02 2.164e-01
 1.200e-01 6.000e-02 2.520e-01
 1.400e-01 6.000e-02 2.836e-01
 1.600e-01 6.000e-02 3.108e-01
 1.800e-01 6.000e-02 3.331e-01
 2.000e-01 6.000e-02 3.501e-01
 2.200e-01 6.000e-02 3.616e-01
 2.400e-01 6.000e-02 3.674e-01
 2.600e-01 6.000e-02 3.674e-01
 2.800e-01 6.000e-02 3.616e-01
 3.000e-01 6.000e-02 3.501e-01
 3.200e-01 6.000e-02 3.331e-01
 3.400e-01 6.000e-02 3.108e-01
 3.600e-01 6.000e-02 2.836e-01
 3.800e-01 6.000e-02 2.520e-01
 4.000e-01 6.000e-02 2.164e-01
 4.200e-01 6.000e-02 1.773e-01
 4.400e-01 6.000e-02 1.355e-01
 4.600e-01 6.000e-02 9.155e-02
 4.800e-01 6.000e-02 4.614e-02
 5.000e-01 6.000e-02 4.508e-17
 5.200e-01 6.000e-02 -4.614e-02
 5.400e-01 6.000e-02 -9.155e-02
 5.600e-01 6.000e-02 -1.355e-01
 5.800e-01 6.000e-02 -1.773e-01
 6.000e-01 6.000e-02 -2.164e-01
 6.200e-01 6.000e-02 -2.520e-01
 6.400e-01 6.000e-02 -2.836e-01
 6.600e-01 6.000e-02 -3.108e-01
 6.800e-01 6.000e-02 -3.331e-01
 7.000e-01 6.000e-02 -3.501e-01
 7.200e-01 6.000e-02 -3.616e-01
 7.400e-01 6.000e-02 -3.674e-01
 7.600e-01 6.000e-02 -3.674e-01
 7.800e-01 6.000e-02 -3.616e-01
 8.000e-01 6.000e-02 -3.501e-01
 8.200e-01 6.000e-02 -3.331e-01
 8.400e-01 6.000e-02 -3.108e-01
 8.600e-01 6.000e-02 -2.836e-01
 8.800e-01 6.000e-02 -2.520e-01
 9.000e-01 6.000e-02 -2.164e-01
 9.200e-01 6.000e-02 -1.773e-01
 9.400e-01 6.000e-02 -1.355e-01
 9.600e-01 6.000e-02 -9.155e-02
 9.800e-01 6.000e-02 -4.614e-02
 0.000e+00 8.000e-02 0.000e+00
 2.000e-02 8.000e-02 6.038e-02
 4.000e-02 8.000e-02 1.198e-01
 6.000e-02 8.000e-02 1.773e-01
 8.000e-02 8.000e-02 2.321e-01
 1.000e-01 8.000e-02 2.832e-01
 1.200e-01 8.000e-02 3.298e-01
 1.400e-01 8.000e-02 3.712e-01
 1.600e-01 8.000e-02 4.068e-01
 1.800e-01 8.000e-02 4.359e-01
 2.000e-01 8.000e-02 4.582e-01
 2.200e-01 8.000e-02 4.732e-01
 2.400e-01 8.000e-02 4.808e-01
 2.600e-01 8.000e-02 4.808e-01
 2.800e-01 8.000e-02 4.732e-01
 3.000e-01 8.000e-02 4.582e-01
 3.200e-01 8.000e-02 4.359e-01
 3.400e-01 8.000e-02 4.068e-01
 3.600e-01 8.000e-02 3.712e-01
 3.800e-01 8.000e-02 3.298e-01
 4.000e-01 8.000e-02 2.832e-01
 4.200e-01 8.000e-02 2.321e-01
 4.400e-01 8.000e-02 1.773e-01
 4.600e-01 8.000e-02 1.198e-01
 4.800e-01 8.000e-02 6.038e-02
 5.000e-01 8.000e-02 5.900e-17
 5.200e-01 8.000e-02 -6.038e-02
 5.400e-01 8.000e-02 -1.198e-01
 5.600e-01 8.000e-02 -1.773e-01
 5.800e-01 8.000e-02 -2.321e-01
 6.000e-01 8.000e-02 -2.832e-01
 6.200e-01 8.000e-02 -3.298e-01
 6.400e-01 8.000e-02 -3.712e-01
 6.600e-01 8.000e-02 -4.068e-01
 6.800e-01 8.000e-02 -4.359e-01
 7.000e-01 8.000e-02 -4.582e-01
 7.200e-01 8.000e-02 -4.732e-01
 7.400e-01 8.000e-02 -4.808e-01
 7.600e-01 8.000e-02 -4.808e-01
 7.800e-01 8.000e-02 -4.732e-01
 8.000e-01 8.000e-02 -4.582e-01
 8.200e-01 8.000e-02 -4.359e-01
 8.400e-01 8.000e-02 -4.068e-01
 8.600e-01 8.000e-02 -3.712e-01
 8.800e-01 8.000e-02 -3.298e-01
 9.000e-01 8.000e-02 -2.832e-01
 9.200e-01 8.000e-02 -2.321e-01
 9.400e-01 8.000e-02 -1.773e-01
 9.600e-01 8.000e-02 -1.198e-01
 9.800e-01 8.000e-02 -6.038e-02
 0.000e+00 1.000e-01 0.000e+00
 2.000e-02 1.000e-01 7.367e-02
 4.000e-02 1.000e-01 1.462e-01
 6.000e-02 1.000e-01 2.164e-01
 8.000e-02 1.000e-01 2.832e-01
 1.000e-01 1.000e-01 3.455e-01
 1.200e-01 1.000e-01 4.024e-01
 1.400e-01 1.000e-01 4.529e-01
 1.600e-01 1.000e-01 4.963e-01
 1.800e-01 1.000e-01 5.318e-01
 2.000e-01 1.000e-01 5.590e-01
 2.200e-01 1.000e-01 5.774e-01
 2.400e-01 1.000e-01 5.866e-01
 2.600e-01 1.000e-01 5.866e-01
 2.800e-01 1.000e-01 5.774e-01
 3.000e-01 1.000e-01 5.590e-01
 3.200e-01 1.000e-01 5.318e-01
 3.400e-01 1.000e-01 4.963e-01
 3.600e-01 1.000e-01 4.529e-01
 3.800e-01 1.000e-01 4.024e-01
 4.000e-01 1.000e-01 3.455e-01
 4.200e-01 1.000e-01 2.832e-01
 4.400e-01 1.000e-01 2.164e-01
 4.600e-01 1.000e-01 1.462e-01
 4.800e-01 1.000e-01 7.367e-02
 5.000e-01 1.000e-01 7.198e-17
 5.200e-01 1.000e-01 -7.367e-02
 5.400e-01 1.000e-01 -1.462e-01
 5.600e-01 1.000e-01 -2.164e-01
 5.800e-01 1.000e-01 -2.832e-01
 6.000e-01 1.000e-01 -3.455e-01
 6.200e-01 1.000e-01 -4.024e-01
 6.400e-01 1.000e-01 -4.529e-01
 6.600e-01 1.000e-01 -4.963e-01
 6.800e-01 1.000e-01 -5.318e-01
 7.000e-01 1.000e-01 -5.590e-01
 7.200e-01 1.000e-01 -5.774e-01
 7.400e-01 1.000e-01 -5.866e-01
 7.600e-01 1.000e-01 -5.866e-01
 7.800e-01 1.000e-01 -5.774e-01
 8.000e-01 1.000e-01 -5.590e-01
 8.200e-01 1.000e-01 -5.318e-01
 8.400e-01 1.000e-01 -4.963e-01
 8.600e-01 1.000e-01 -4.529e-01
 8.800e-01 1.000e-01 -4.024e-01
 9.000e-01 1.000e-01 -3.455e-01
 9.200e-01 1.000e-01 -2.832e-01
 9.400e-01 1.000e-01 -2.164e-01
 9.600e-01 1.000e-01 -1.462e-01
 9.800e-01 1.000e-01 -7.367e-02
 0.000e+00 1.200e-01 0.000e+00
 2.000e-02 1.200e-01 8.580e-02
 4.000e-02 1.200e-01 1.702e-01
 6.000e-02 1.200e-01 2.520e-01
 8.000e-02 1.200e-01 3.298e-01
 1.000e-01 1.200e-01 4.024e-01
 1.200e-01 1.200e-01 4.686e-01
 1.400e-01 1.200e-01 5.275e-01
 1.600e-01 1.200e-01 5.780e-01
 1.800e-01 1.200e-01 6.194e-01
 2.000e-01 1.200e-01 6.510e-01
 2.200e-01 1.200e-01 6.724e-01
 2.400e-01 1.200e-01 6.832e-01
 2.600e-01 1.200e-01 6.832e-01
 2.800e-01 1.200e-01 6.724e-01
 3.000e-01 1.200e-01 6.510e-01
 3.200e-01 1.200e-01 6.194e-01
 3.400e-01 1.200e-01 5.780e-01
 3.600e-01 1.200e-01 5.275e-01
 3.800e-01 1.200e-01 4.686e-01
 4.000e-01 1.200e-01 4.024e-01
 4.200e-01 1.200e-01 3.298e-01
 4.400e-01 1.200e-01 2.520e-01
 4.600e-01 1.200e-01 1.702e-01
 4.800e-01 1.200e-01 8.580e-02
 5.000e-01 1.200e-01 8.383e-17
 5.200e-01 1.200e-01 -8.580e-02
 5.400e-01 1.200e-01 -1.702e-01
 5.600e-01 1.200e-01 -2.520e-01
 5.800e-01 1.200e-01 -3.298e-01
 6.000e-01 1.200e-01 -4.024e-01
 6.200e-01 1.200e-01 -4.686e-01
 6.400e-01 1.200e-01 -5.275e-01
 6.600e-01 1.200e-01 -5.780e-01
 6.800e-01 1.200e-01 -6.194e-01
 7.000e-01 1.200e-01 -6.510e-01
 7.200e-01 1.200e-01 -6.724e-01
 7.400e-01 1.200e-01 -6.832e-01
 7.600e-01 1.200e-01 -6.832e-01
 7.800e-01 1.200e-01 -6.724e-01
 8.000e-01 1.200e-01 -6.510e-01
 8.200e-01 1.200e-01 -6.194e-01
 8.400e-01 1.200e-01 -5.780e-01
 8.600e-01 1.200e-01 -5.275e-01
 8.800e-01 1.200e-01 -4.686e-01
 9.000e-01 1.200e-01 -4.024e-01
 9.200e-01 1.200e-01 -3.298e-01
 9.400e-01 1.200e-01 -2.520e-01
 9.600e-01 1.200e-01 -1.702e-01
 9.800e-01 1.200e-01 -8.580e-02
 0.000e+00 1.400e-01 0.000e+00
 2.000e-02 1.400e-01 9.657e-02
 4.000e-02 1.400e-01 1.916e-01
 6.000e-02 1.400e-01 2.836e-01
 8.000e-02 1.400e-01 3.712e-01
 1.000e-01 1.400e-01 4.529e-01
 1.200e-01 1.400e-01 5.275e-01
 1.400e-01 1.400e-01 5.937e-01
 1.600e-01 1.400e-01 6.506e-01
 1.800e-01 1.400e-01 6.972e-01
 2.000e-01 1.400e-01 7.328e-01
 2.200e-01 1.400e-01 7.569e-01
 2.400e-01 1.400e-01 7.690e-01
 2.600e-01 1.400e-01 7.690e-01
 2.800e-01 1.400e-01 7.569e-01
 3.000e-01 1.400e-01 7.328e-01
 3.200e-01 1.400e-01 6.972e-01
 3.400e-01 1.400e-01 6.506e-01
 3.600e-01 1.400e-01 5.937e-01
 3.800e-01 1.400e-01 5.275e-01
 4.000e-01 1.400e-01 4.529e-01
 4.200e-01 1.400e-01 3.712e-01
 4.400e-01 1.400e-01 2.836e-01
 4.600e-01 1.400e-01 1.916e-01
 4.800e-01 1.400e-01 9.657e-02
 5.000e-01 1.400e-01 9.436e-17
 5.200e-01 1.400e-01 -9.657e-02
 5.400e-01 1.400e-01 -1.916e-01
 5.600e-01 1.400e-01 -2.836e-01
 5.800e-01 1.400e-01 -3.712e-01
 6.000e-01 1.400e-01 -4.529e-01
 6.200e-01 1.400e-01 -5.275e-01
 6.400e-01 1.400e-01 -5.937e-01
 6.600e-01 1.400e-01 -6.506e-01
 6.800e-01 1.400e-01 -6.972e-01
 7.000e-01 1.400e-01 -7.328e-01
 7.200e-01 1.400e-01 -7.569e-01
 7.400e-01 1.400e-01 -7.690e-01
 7.600e-01 1.400e-01 -7.690e-01
 7.800e-01 1.400e-01 -7.569e-01
 8.000e-01 1.400e-01 -7.328e-01
 8.200e-01 1.400e-01 -6.972e-01
 8.400e-01 1.400e-01 -6.506e-01
 8.600e-01 1.400e-01 -5.937e-01
 8.800e-01 1.400e-01 -5.275e-01
 9.000e-01 1.400e-01 -4.529e-01
 9.200e-01 1.400e-01 -3.712e-01
 9.400e-01 1.400e-01 -2.836e-01
 9.600e-01 1.400e-01 -1.916e-01
 9.800e-01 1.400e-01 -9.657e-02
 0.000e+00 1.600e-01 0.000e+00
 2.000e-02 1.600e-01 1.058e-01
 4.000e-02 1.600e-01 2.100e-01
 6.000e-02 1.600e-01 3.108e-01
 8.000e-02 1.600e-01 4.068e-01
 1.000e-01 1.600e-01 4.963e-01
 1.200e-01 1.600e-01 5.780e-01
 1.400e-01 1.600e-01 6.506e-01
 1.600e-01 1.600e-01 7.129e-01
 1.800e-01 1.600e-01 7.640e-01
 2.000e-01 1.600e-01 8.030e-01
 2.200e-01 1.600e-01 8.294e-01
 2.400e-01 1.600e-01 8.427e-01
 2.600e-01 1.600e-01 8.427e-01
 2.800e-01 1.600e-01 8.294e-01
 3.000e-01 1.600e-01 8.030e-01
 3.200e-01 1.600e-01 7.640e-01
 3.400e-01 1.600e-01 7.129e-01
 3.600e-01 1.600e-01 6.506e-01
 3.800e-01 1.600e-01 5.780e-01
 4.000e-01 1.600e-01 4.963e-01
 4.200e-01 1.600e-01 4.068e-01
 4.400e-01 1.600e-01 3.108e-01
 4.600e-01 1.600e-01 2.100e-01
 4.800e-01 1.600e-01 1.058e-01
 5.000e-01 1.600e-01 1.034e-16
 5.200e-01 1.600e-01 -1.058e-01
 5.400e-01 1.600e-01 -2.100e-01
 5.600e-01 1.600e-01 -3.108e-01
 5.800e-01 1.600e-01 -4.068e-01
 6.000e-01 1.600e-01 -4.963e-01
 6.200e-01 1.600e-01 -5.780e-01
 6.400e-01 1.600e-01 -6.506e-01
 6.600e-01 1.600e-01 -7.129e-01
 6.800e-01 1.600e-01 -7.640e-01
 7.000e-01 1.600e-01 -8.030e-01
 7.200e-01 1.600e-01 -8.294e-01
 7.400e-01 1.600e-01 -8.427e-01
 7.600e-01 1.600e-01 -8.427e-01
 7.800e-01 1.600e-01 -8.294e-01
 8.000e-01 1.600e-01 -8.030e-01
 8.200e-01 1.600e-01 -7.640e-01
 8.400e-01 1.600e-01 -7.129e-01
 8.600e-01 1.600e-01 -6.506e-01
 8.800e-01 1.600e-01 -5.780e-01
 9.000e-01 1.600e-01 -4.963e-01
 9.200e-01 1.600e-01 -4.068e-01
 9.400e-01 1.600e-01 -3.108e-01
 9.600e-01 1.600e-01 -2.100e-01
 9.800e-01 1.600e-01 -1.058e-01
 0.000e+00 1.800e-01 0.000e+00
 2.000e-02 1.800e-01 1.134e-01
 4.000e-02 1.800e-01 2.250e-01
 6.000e-02 1.800e-01 3.331e-01
 8.000e-02 1.800e-01 4.359e-01
 1.000e-01 1.800e-01 5.318e-01
 1.200e-01 1.800e-01 6.194e-01
 1.400e-01 1.800e-01 6.972e-01
 1.600e-01 1.800e-01 7.640e-01
 1.800e-01 1.800e-01 8.187e-01
 2.000e-01 1.800e-01 8.605e-01
 2.200e-01 1.800e-01 8.888e-01
 2.400e-01 1.800e-01 9.030e-01
 2.600e-01 1.800e-01 9.030e-01
 2.800e-01 1.800e-01 8.888e-01
 3.000e-01 1.800e-01 8.605e-01
 3.200e-01 1.800e-01 8.187e-01
 3.400e-01 1.800e-01 7.640e-01
 3.600e-01 1.800e-01 6.972e-01
 3.800e-01 1.800e-01 6.194e-01
 4.000e-01 1.800e-01 5.318e-01
 4.200e-01 1.800e-01 4.359e-01
 4.400e-01 1.800e-01 3.331e-01
 4.600e-01 1.800e-01 2.250e-01
 4.800e-01 1.800e-01 1.134e-01
 5.000e-01 1.800e-01 1.108e-16
 5.200e-01 1.800e-01 -1.134e-01
 5.400e-01 1.800e-01 -2.250e-01
 5.600e-01 1.800e-01 -3.331e-01
 5.800e-01 1.800e-01 -4.359e-01
 6.000e-01 1.800e-01 -5.318e-01
 6.200e-01 1.800e-01 -6.194e-01
 6.400e-01 1.800e-01 -6.972e-01
 6.600e-01 1.800e-01 -7.640e-01
 6.800e-01 1.800e-01 -8.187e-01
 7.000e-01 1.800e-01 -8.605e-01
 7.200e-01 1.800e-01 -8.888e-01
 7.400e-01 1.800e-01 -9.030e-01
 7.600e-01 1.800e-01 -9.030e-01
 7.800e-01 1.800e-01 -8.888e-01
 8.000e-01 1.800e-01 -8.605e-01
 8.200e-01 1.800e-01 -8.187e-01
 8.400e-01 1.800e-01 -7.640e-01
 8.600e-01 1.800e-01 -6.972e-01
 8.800e-01 1.800e-01 -6.194e-01
 9.000e-01 1.800e-01 -5.318e-01
 9.200e-01 1.800e-01 -4.359e-01
 9.400e-01 1.800e-01 -3.331e-01
 9.600e-01 1.800e-01 -2.250e-01
 9.800e-01 1.800e-01 -1.134e-01
 0.000e+00 2.000e-01 0.000e+00
 2.000e-02 2.000e-01 1.192e-01
 4.000e-02 2.000e-01 2.365e-01
 6.000e-02 2.000e-01 3.501e-01
 8.000e-02 2.000e-01 4.582e-01
 1.000e-01 2.000e-01 5.590e-01
 1.200e-01 2.000e-01 6.510e-01
 1.400e-01 2.000e-01 7.328e-01
 1.600e-01 2.000e-01 8.030e-01
 1.800e-01 2.000e-01 8.605e-01
 2.000e-01 2.000e-01 9.045e-01
 2.200e-01 2.000e-01 9.342e-01
 2.400e-01 2.000e-01 9.492e-01
 2.600e-01 2.000e-01 9.492e-01
 2.800e-01 2.000e-01 9.342e-01
 3.000e-01 2.000e-01 9.045e-01
 3.200e-01 2.000e-01 8.605e-01
 3.400e-01 2.000e-01 8.030e-01
 3.600e-01 2.000e-01 7.328e-01
 3.800e-01 2.000e-01 6.510e-01
 4.000e-01 2.000e-01 5.590e-01
 4.200e-01 2.000e-01 4.582e-01
 4.400e-01 2.000e-01 3.501e-01
 4.600e-01 2.000e-01 2.365e-01
 4.800e-01 2.000e-01 1.192e-01
 5.000e-01 2.000e-01 1.165e-16
 5.200e-01 2.000e-01 -1.192e-01
 5.400e-01 2.000e-01 -2.365e-01
 5.600e-01 2.000e-01 -3.501e-01
 5.800e-01 2.000e-01 -4.582e-01
 6.000e-01 2.000e-01 -5.590e-01
 6.200e-01 2.000e-01 -6.510e-01
 6.400e-01 2.000e-01 -7.328e-01
 6.600e-01 2.000e-01 -8.030e-01
 6.800e-01 2.000e-01 -8.605e-01
 7.000e-01 2.000e-01 -9.045e-01
 7.200e-01 2.000e-01 -9.342e-01
 7.400e-01 2.000e-01 -9.492e-01
 7.600e-01 2.000e-01 -9.492e-01
 7.800e-01 2.000e-01 -9.342e-01
 8.000e-01 2.000e-01 -9.045e-01
 8.200e-01 2.000e-01 -8.605e-01
 8.400e-01 2.000e-01 -8.030e-01
 8.600e-01 2.000e-01 -7.328e-01
 8.800e-01 2.000e-01 -6.510e-01
 9.000e-01 2.000e-01 -5.590e-01
 9.200e-01 2.000e-01 -4.582e-01
 9.400e-01 2.000e-01 -3.501e-01
 9.600e-01 2.000e-01 -2.365e-01
 9.800e-01 2.000e-01 -1.192e-01
 0.000e+00 2.200e-01 0.000e+00
 2.000e-02 2.200e-01 1.231e-01
 4.000e-02 2.200e-01 2.443e-01
 6.000e-02 2.200e-01 3.616e-01
 8.000e-02 2.200e-01 4.732e-01
 1.000e-01 2.200e-01 5.774e-01
 1.200e-01 2.200e-01 6.724e-01
 1.400e-01 2.200e-01 7.569e-01
 1.600e-01 2.200e-01 8.294e-01
 1.800e-01 2.200e-01 8.888e-01
 2.000e-01 2.200e-01 9.342e-01
 2.200e-01 2.200e-01 9.649e-01
 2.400e-01 2.200e-01 9.803e-01
 2.600e-01 2.200e-01 9.803e-01
 2.800e-01 2.200e-01 9.649e-01
 3.000e-01 2.200e-01 9.342e-01
 3.200e-01 2.200e-01 8.888e-01
 3.400e-01 2.200e-01 8.294e-01
 3.600e-01 2.200e-01 7.569e-01
 3.800e-01 2.200e-01 6.724e-01
 4.000e-01 2.200e-01 5.774e-01
 4.200e-01 2.200e-01 4.732e-01
 4.400e-01 2.200e-01 3.616e-01
 4.600e-01 2.200e-01 2.443e-01
 4.800e-01 2.200e-01 1.231e-01
 5.000e-01 2.200e-01 1.203e-16
 5.200e-01 2.200e-01 -1.231e-01
 5.400e-01 2.200e-01 -2.443e-01
 5.600e-01 2.200e-01 -3.616e-01
 5.800e-01 2.200e-01 -4.732e-01
 6.000e-01 2.200e-01 -5.774e-01
 6.200e-01 2.200e-01 -6.724e-01
 6.400e-01 2.200e-01 -7.569e-01
 6.600e-01 2.200e-01 -8.294e-01
 6.800e-01 2.200e-01 -8.888e-01
 7.000e-01 2.200e-01 -9.342e-01
 7.200e-01 2.200e-01 -9.649e-01
 7.400e-01 2.200e-01 -9.803e-01
 7.600e-01 2.200e-01 -9.803e-01
 7.800e-01 2.200e-01 -9.649e-01
 8.000e-01 2.200e-01 -9.342e-01
 8.200e-01 2.200e-01 -8.888e-01
 8.400e-01 2.200e-01 -8.294e-01
 8.600e-01 2.200e-01 -7.569e-01
 8.800e-01 2.200e-01 -6.724e-01
 9.000e-01 2.200e-01 -5.774e-01
 9.200e-01 2.200e-01 -4.732e-01
 9.400e-01 2.200e-01 -3.616e-01
 9.600e-01 2.200e-01 -2.443e-01
 9.800e-01 2.200e-01 -1.231e-01
 0.000e+00 2.400e-01 0.000e+00
 2.000e-02 2.400e-01 1.251e-01
 4.000e-02 2.400e-01 2.482e-01
 6.000e-02 2.400e-01 3.674e-01
 8.000e-02 2.400e-01 4.808e-01
 1.000e-01 2.400e-01 5.866e-01
 1.200e-01 2.400e-01 6.832e-01
 1.400e-01 2.400e-01 7.690e-01
 1.600e-01 2.400e-01 8.427e-01
 1.800e-01 2.400e-01 9.030e-01
 2.000e-01 2.400e-01 9.492e-01
 2.200e-01 2.400e-01 9.803e-01
 2.400e-01 2.400e-01 9.961e-01
 2.600e-01 2.400e-01 9.961e-01
 2.800e-01 2.400e-01 9.803e-01
 3.000e-01 2.400e-01 9.492e-01
 3.200e-01 2.400e-01 9.030e-01
 3.400e-01 2.400e-01 8.427e-01
 3.600e-01 2.400e-01 7.690e-01
 3.800e-01 2.400e-01 6.832e-01
 4.000e-01 2.400e-01 5.866e-01
 4.200e-01 2.400e-01 4.808e-01
 4.400e-01 2.400e-01 3.674e-01
 4.600e-01 2.400e-01 2.482e-01
 4.800e-01 2.400e-01 1.251e-01
 5.000e-01 2.400e-01 1.222e-16
 5.200e-01 2.400e-01 -1.251e-01
 5.400e-01 2.400e-01 -2.482e-01
 5.600e-01 2.400e-01 -3.674e-01
 5.800e-01 2.400e-01 -4.808e-01
 6.000e-01 2.400e-01 -5.866e-01
 6.200e-01 2.400e-01 -6.832e-01
 6.400e-01 2.400e-01 -7.690e-01
 6.600e-01 2.400e-01 -8.427e-01
 6.800e-01 2.400e-01 -9.030e-01
 7.000e-01 2.400e-01 -9.492e-01
 7.200e-01 2.400e-01 -9.803e-01
 7.400e-01 2.400e-01 -9.961e-01
 7.600e-01 2.400e-01 -9.961e-01
 7.800e-01 2.400e-01 -9.803e-01
 8.000e-01 2.400e-01 -9.492e-01
 8.200e-01 2.400e-01 -9.030e-01
 8.400e-01 2.400e-01 -8.427e-01
 8.600e-01 2.400e-01 -7.690e-01
 8.800e-01 2.400e-01 -6.832e-01
 9.000e-01 2.400e-01 -5.866e-01
 9.200e-01 2.400e-01 -4.808e-01
 9.400e-01 2.400e-01 -3.674e-01
 9.600e-01 2.400e-01 -2.482e-01
 9.800e-01 2.400e-01 -1.251e-01
 0.000e+00 2.600e-01 0.000e+00
 2.000e-02 2.600e-01 1.251e-01
 4.000e-02 2.600e-01 2.482e-01
 6.000e-02 2.600e-01 3.674e-01
 8.000e-02 2.600e-01 4.808e-01
 1.000e-01 2.600e-01 5.866e-01
 1.200e-01 2.600e-01 6.832e-01
 1.400e-01 2.600e-01 7.690e-01
 1.600e-01 2.600e-01 8.427e-01
 1.800e-01 2.600e-01 9.030e-01
 2.000e-01 2.600e-01 9.492e-01
 2.200e-01 2.600e-01 9.803e-01
 2.400e-01 2.600e-01 9.961e-01
 2.600e-01 2.600e-01 9.961e-01
 2.800e-01 2.600e-01 9.803e-01
 3.000e-01 2.600e-01 9.492e-01
 3.200e-01 2.600e-01 9.030e-01
 3.400e-01 2.600e-01 8.427e-01
 3.600e-01 2.600e-01 7.690e-01
 3.800e-01 2.600e-01 6.832e-01
 4.000e-01 2.600e-01 5.866e-01
 4.200e-01 2.600e-01 4.808e-01
 4.400e-01 2.600e-01 3.674e-01
 4.600e-01 2.600e-01 2.482e-01
 4.800e-01 2.600e-01 1.251e-01
 5.000e-01 2.600e-01 1.222e-16
 5.200e-01 2.600e-01 -1.251e-01
 5.400e-01 2.600e-01 -2.482e-01
 5.600e-01 2.600e-01 -3.674e-01
 5.800e-01 2.600e-01 -4.808e-01
 6.000e-01 2.600e-01 -5.866e-01
 6.200e-01 2.600e-01 -6.832e-01
 6.400e-01 2.600e-01 -7.690e-01
 6.600e-01 2.600e-01 -8.427e-01
 6.800e-01 2.600e-01 -9.030e-01
 7.000e-01 2.600e-01 -9.492e-01
 7.200e-01 2.600e-01 -9.803e-01
 7.400e-01 2.600e-01 -9.961e-01
 7.600e-01 2.600e-01 -9.961e-01
 7.800e-01 2.600e-01 -9.803e-01
 8.000e-01 2.600e-01 -9.492e-01
 8.200e-01 2.600e-01 -9.030e-01
 8.400e-01 2.600e-01 -8.427e-01
 8.600e-01 2.600e-01 -7.690e-01
 8.800e-01 2.600e-01 -6.832e-01
 9.000e-01 2.600e-01 -5.866e-01
 9.200e-01 2.600e-01 -4.808e-01
 9.400e-01 2.600e-01 -3.674e-01
 9.600e-01 2.600e-01 -2.482e-01
 9.800e-01 2.600e-01 -1.251e-01
 0.000e+00 2.800e-01 0.000e+00
 2.000e-02 2.800e-01 1.231e-01
 4.000e-02 2.800e-01 2.443e-01
 6.000e-02 2.800e-01 3.616e-01
 8.000e-02 2.800e-01 4.732e-01
 1.000e-01 2.800e-01 5.774e-01
 1.200e-01 2.800e-01 6.724e-01
 1.400e-01 2.800e-01 7.569e-01
 1.600e-01 2.800e-01 8.294e-01
 1.800e-01 2.800e-01 8.888e-01
 2.000e-01 2.800e-01 9.342e-01
 2.200e-01 2.800e-01 9.649e-01
 2.400e-01 2.800e-01 9.803e-01
 2.600e-01 2.800e-01 9.803e-01
 2.800e-01 2.800e-01 9.649e-01
 3.000e-01 2.800e-01 9.342e-01
 3.200e-01 2.800e-01 8.888e-01
 3.400e-01 2.800e-01 8.294e-01
 3.600e-01 2.800e-01 7.569e-01
 3.800e-01 2.800e-01 6.724e-01
 4.000e-01 2.800e-01 5.774e-01
 4.200e-01 2.800e-01 4.732e-01
 4.400e-01 2.800e-01 3.616e-01
 4.600e-01 2.800e-01 2.443e-01
 4.800e-01 2.800e-01 1.231e-01
 5.000e-01 2.800e-01 1.203e-16
 5.200e-01 2.800e-01 -1.231e-01
 5.400e-01 2.800e-01 -2.443e-01
 5.600e-01 2.800e-01 -3.616e-01
 5.800e-01 2.800e-01 -4.732e-01
 6.000e-01 2.800e-01 -5.774e-01
 6.200e-01 2.800e-01 -6.724e-01
 6.400e-01 2.800e-01 -7.569e-01
 6.600e-01 2.800e-01 -8.294e-01
 6.800e-01 2.800e-01 -8.888e-01
 7.000e-01 2.800e-01 -9.342e-01
 7.200e-01 2.800e-01 -9.649e-01
 7.400e-01 2.800e-01 -9.803e-01
 7.600e-01 2.800e-01 -9.803e-01
 7.800e-01 2.800e-01 -9.649e-01
 8.000e-01 2.800e-01 -9.342e-01
 8.200e-01 2.800e-01 -8.888e-01
 8.400e-01 2.800e-01 -8.294e-01
 8.600e-01 2.800e-01 -7.569e-01
 8.800e-01 2.800e-01 -6.724e-01
 9.000e-01 2.800e-01 -5.774e-01
 9.200e-01 2.800e-01 -4.732e-01
 9.400e-01 2.800e-01 -3.616e-01
 9.600e-01 2.800e-01 -2.443e-01
 9.800e-01 2.800e-01 -1.231e-01
 0.000e+00 3.000e-01 0.000e+00
 2.000e-02 3.000e-01 1.192e-01
 4.000e-02 3.000e-01 2.365e-01
 6.000e-02 3.000e-01 3.501e-01
 8.000e-02 3.000e-01 4.582e-01
 1.000e-01 3.000e-01 5.590e-01
 1.200e-01 3.000e-01 6.510e-01
 1.400e-01 3.000e-01 7.328e-01
 1.600e-01 3.000e-01 8.030e-01
 1.800e-01 3.000e-01 8.605e-01
 2.000e-01 3.000e-01 9.045e-01
 2.200e-01 3.000e-01 9.342e-01
 2.400e-01 3.000e-01 9.492e-01
 2.600e-01 3.000e-01 9.492e-01
 2.800e-01 3.000e-01 9.342e-01
 3.000e-01 3.000e-01 9.045e-01
 3.200e-01 3.000e-01 8.605e-01
 3.400e-01 3.000e-01 8.030e-01
 3.600e-01 3.000e-01 7.328e-01
 3.800e-01 3.000e-01 6.510e-01
 4.000e-01 3.000e-01 5.590e-01
 4.200e-01 3.000e-01 4.582e-01
 4.400e-01 3.000e-01 3.501e-01
 4.600e-01 3.000e-01 2.365e-01
 4.800e-01 3.000e-01 1.192e-01
 5.000e-01 3.000e-01 1.165e-16
 5.200e-01 3.000e-01 -1.192e-01
 5.400e-01 3.000e-01 -2.365e-01
 5.600e-01 3.000e-01 -3.501e-01
 5.800e-01 3.000e-01 -4.582e-01
 6.000e-01 3.000e-01 -5.590e-01
 6.200e-01 3.000e-01 -6.510e-01
 6.400e-01 3.000e-01 -7.328e-01
 6.600e-01 3.000e-01 -8.030e-01
 6.800e-01 3.000e-01 -8.605e-01
 7.000e-01 3.000e-01 -9.045e-01
 7.200e-01 3.000e-01 -9.342e-01
 7.400e-01 3.000e-01 -9.492e-01
 7.600e-01 3.000e-01 -9.492e-01
 7.800e-01 3.000e-01 -9.342e-01
 8.000e-01 3.000e-01 -9.045e-01
 8.200e-01 3.000e-01 -8.605e-01
 8.400e-01 3.000e-01 -8.030e-01
 8.600e-01 3.000e-01 -7.328e-01
 8.800e-01 3.000e-01 -6.510e-01
 9.000e-01 3.000e-01 -5.590e-01
 9.200e-01 3.000e-01 -4.582e-01
 9.400e-01 3.000e-01 -3.501e-01
 9.600e-01 3.000e-01 -2.365e-01
 9.800e-01 3.000e-01 -1.192e-01
 0.000e+00 3.200e-01 0.000e+00
 2.000e-02 3.200e-01 1.134e-01
 4.000e-02 3.200e-01 2.250e-01
 6.000e-02 3.200e-01 3.331e-01
 8.000e-02 3.200e-01 4.359e-01
 1.000e-01 3.200e-01 5.318e-01
 1.200e-01 3.200e-01 6.194e-01
 1.400e-01 3.200e-01 6.972e-01
 1.600e-01 3.200e-01 7.640e-01
 1.800e-01 3.200e-01 8.187e-01
 2.000e-01 3.200e-01 8.605e-01
 2.200e-01 3.200e-01 8.888e-01
 2.400e-01 3.200e-01 9.030e-01
 2.600e-01 3.200e-01 9.030e-01
 2.800e-01 3.200e-01 8.888e-01
 3.000e-01 3.200e-01 8.605e-01
 3.200e-01 3.200e-01 8.187e-01
 3.400e-01 3.200e-01 7.640e-01
 3.600e-01 3.200e-01 6.972e-01
 3.800e-01 3.200e-01 6.194e-01
 4.000e-01 3.200e-01 5.318e-01
 4.200e-01 3.200e-01 4.359e-01
 4.400e-01 3.200e-01 3.331e-01
 4.600e-01 3.200e-01 2.250e-01
 4.800e-01 3.200e-01 1.134e-01
 5.000e-01 3.200e-01 1.108e-16
 5.200e-01 3.200e-01 -1.134e-01
 5.400e-01 3.200e-01 -2.250e-01
 5.600e-01 3.200e-01 -3.331e-01
 5.800e-01 3.200e-01 -4.359e-01
 6.000e-01 3.200e-01 -5.318e-01
 6.200e-01 3.200e-01 -6.194e-01
 6.400e-01 3.200e-01 -6.972e-01
 6.600e-01 3.200e-01 -7.640e-01
 6.800e-01 3.200e-01 -8.187e-01
 7.000e-01 3.200e-01 -8.605e-01
 7.200e-01 3.200e-01 -8.888e-01
 7.400e-01 3.200e-01 -9.030e-01
 7.600e-01 3.200e-01 -9.030e-01
 7.800e-01 3.200e-01 -8.888e-01
 8.000e-01 3.200e-01 -8.605e-01
 8.200e-01 3.200e-01 -8.187e-01
 8.400e-01 3.200e-01 -7.640e-01
 8.600e-01 3.200e-01 -6.972e-01
 8.800e-01 3.200e-01 -6.194e-01
 9.000e-01 3.200e-01 -5.318e-01
 9.200e-01 3.200e-01 -4.359e-01
 9.400e-01 3.200e-01 -3.331e-01
 9.600e-01 3.200e-01 -2.250e-01
 9.800e-01 3.200e-01 -1.134e-01
 0.000e+00 3.400e-01 0.000e+00
 2.000e-02 3.400e-01 1.058e-01
 4.000e-02 3.400e-01 2.100e-01
 6.000e-02 3.400e-01 3.108e-01
 8.000e-02 3.400e-01 4.068e-01
 1.000e-01 3.400e-01 4.963e-01
 1.200e-01 3.400e-01 5.780e-01
 1.400e-01 3.400e-01 6.506e-01
 1.600e-01 3.400e-01 7.129e-01
 1.800e-01 3.400e-01 7.640e-01
 2.000e-01 3.400e-01 8.030e-01
 2.200e-01 3.400e-01 8.294e-01
 2.400e-01 3.400e-01 8.427e-01
 2.600e-01 3.400e-01 8.427e-01
 2.800e-01 3.400e-01 8.294e-01
 3.000e-01 3.400e-01 8.030e-01
 3.200e-01 3.400e-01 7.640e-01
 3.400e-01 3.400e-01 7.129e-01
 3.600e-01 3.400e-01 6.506e-01
 3.800e-01 3.400e-01 5.780e-01
 4.000e-01 3.400e-01 4.963e-01
 4.200e-01 3.400e-01 4.068e-01
 4.400e-01 3.400e-01 3.108e-01
 4.600e-01 3.400e-01 2.100e-01
 4.800e-01 3.400e-01 1.058e-01
 5.000e-01 3.400e-01 1.034e-16
 5.200e-01 3.400e-01 -1.058e-01
 5.400e-01 3.400e-01 -2.100e-01
 5.600e-01 3.400e-01 -3.108e-01
 5.800e-01 3.400e-01 -4.068e-01
 6.000e-01 3.400e-01 -4.963e-01
 6.200e-01 3.400e-01 -5.780e-01
 6.400e-01 3.400e-01 -6.506e-01
 6.600e-01 3.400e-01 -7.129e-01
 6.800e-01 3.400e-01 -7.640e-01
 7.000e-01 3.400e-01 -8.030e-01
 7.200e-01 3.400e-01 -8.294e-01
 7.400e-01 3.400e-01 -8.427e-01
 7.600e-01 3.400e-01 -8.427e-01
 7.800e-01 3.400e-01 -8.294e-01
 8.000e-01 3.400e-01 -8.030e-01
 8.200e-01 3.400e-01 -7.640e-01
 8.400e-01 3.400e-01 -7.129e-01
 8.600e-01 3.400e-01 -6.506e-01
 8.800e-01 3.400e-01 -5.780e-01
 9.000e-01 3.400e-01 -4.963e-01
 9.200e-01 3.400e-01 -4.068e-01
 9.400e-01 3.400e-01 -3.108e-01
 9.600e-01 3.400e-01 -2.100e-01
 9.800e-01 3.400e-01 -1.058e-01
 0.000e+00 3.600e-01 0.000e+00
 2.000e-02 3.600e-01 9.657e-02
 4.000e-02 3.600e-01 1.916e-01
 6.000e-02 3.600e-01 2.836e-01
 8.000e-02 3.600e-01 3.712e-01
 1.000e-01 3.600e-01 4.529e-01
 1.200e-01 3.600e-01 5.275e-01
 1.400e-01 3.600e-01 5.937e-01
 1.600e-01 3.600e-01 6.506e-01
 1.800e-01 3.600e-01 6.972e-01
 2.000e-01 3.600e-01 7.328e-01
 2.200e-01 3.600e-01 7.569e-01
 2.400e-01 3.600e-01 7.690e-01
 2.600e-01 3.600e-01 7.690e-01
 2.800e-01 3.600e-01 7.569e-01
 3.000e-01 3.600e-01 7.328e-01
 3.200e-01 3.600e-01 6.972e-01
 3.400e-01 3.600e-01 6.506e-01
 3.600e-01 3.600e-01 5.937e-01
 3.800e-01 3.600e-01 5.275e-01
 4.000e-01 3.600e-01 4.529e-01
 4.200e-01 3.600e-01 3.712e-01
 4.400e-01 3.600e-01 2.836e-01
 4.600e-01 3.600e-01 1.916e-01
 4.800e-01 3.600e-01 9.657e-02
 5.000e-01 3.600e-01 9.436e-17
 5.200e-01 3.600e-01 -9.657e-02
 5.400e-01 3.600e-01 -1.916e-01
 5.600e-01 3.600e-01 -2.836e-01
 5.800e-01 3.600e-01 -3.712e-01
 6.000e-01 3.600e-01 -4.529e-01
 6.200e-01 3.600e-01 -5.275e-01
 6.400e-01 3.600e-01 -5.937e-01
 6.600e-01 3.600e-01 -6.506e-01
 6.800e-01 3.600e-01 -6.972e-01
 7.000e-01 3.600e-01 -7.328e-01
 7.200e-01 3.600e-01 -7.569e-01
 7.400e-01 3.600e-01 -7.690e-01
 7.600e-01 3.600e-01 -7.690e-01
 7.800e-01 3.600e-01 -7.569e-01
 8.000e-01 3.600e-01 -7.328e-01
 8.200e-01 3.600e-01 -6.972e-01
 8.400e-01 3.600e-01 -6.506e-01
 8.600e-01 3.600e-01 -5.937e-01
 8.800e-01 3.600e-01 -5.275e-01
 9.000e-01 3.600e-01 -4.529e-01
 9.200e-01 3.600e-01 -3.712e-01
 9.400e-01 3.600e-01 -2.836e-01
 9.600e-01 3.600e-01 -1.916e-01
 9.800e-01 3.600e-01 -9.657e-02
 0.000e+00 3.800e-01 0.000e+00
 2.000e-02 3.800e-01 8.580e-02
 4.000e-02 3.800e-01 1.702e-01
 6.000e-02 3.800e-01 2.520e-01
 8.000e-02 3.800e-01 3.298e-01
 1.000e-01 3.800e-01 4.024e-01
 1.200e-01 3.800e-01 4.686e-01
 1.400e-01 3.800e-01 5.275e-01
 1.600e-01 3.800e-01 5.780e-01
 1.800e-01 3.800e-01 6.194e-01
 2.000e-01 3.800e-01 6.510e-01
 2.200e-01 3.800e-01 6.724e-01
 2.400e-01 3.800e-01 6.832e-01
 2.600e-01 3.800e-01 6.832e-01
 2.800e-01 3.800e-01 6.724e-01
 3.000e-01 3.800e-01 6.510e-01
 3.200e-01 3.800e-01 6.194e-01
 3.400e-01 3.800e-01 5.780e-01
 3.600e-01 3.800e-01 5.275e-01
 3.800e-01 3.800e-01 4.686e-01
 4.000e-01 3.800e-01 4.024e-01
 4.200e-01 3.800e-01 3.298e-01
 4.400e-01 3.800e-01 2.520e-01
 4.600e-01 3.800e-01 1.702e-01
 4.800e-01 3.800e-01 8.580e-02
 5.000e-01 3.800e-01 8.383e-17
 5.200e-01 3.800e-01 -8.580e-02
 5.400e-01 3.800e-01 -1.702e-01
 5.600e-01 3.800e-01 -2.520e-01
 5.800e-01 3.800e-01 -3.298e-01
 6.000e-01 3.800e-01 -4.024e-01
 6.200e-01 3.800e-01 -4.686e-01
 6.400e-01 3.800e-01 -5.275e-01
 6.600e-01 3.800e-01 -5.780e-01
 6.800e-01 3.800e-01 -6.194e-01
 7.000e-01 3.800e-01 -6.510e-01
 7.200e-01 3.800e-01 -6.724e-01
 7.400e-01 3.800e-01 -6.832e-01
 7.600e-01 3.800e-01 -6.832e-01
 7.800e-01 3.800e-01 -6.724e-01
 8.000e-01 3.800e-01 -6.510e-01
 8.200e-01 3.800e-01 -6.194e-01
 8.400e-01 3.800e-01 -5.780e-01
 8.600e-01 3.800e-01 -5.275e-01
 8.800e-01 3.800e-01 -4.686e-01
 9.000e-01 3.800e-01 -4.024e-01
 9.200e-01 3.800e-01 -3.298e-01
 9.400e-01 3.800e-01 -2.520e-01
 9.600e-01 3.800e-01 -1.702e-01
 9.800e-01 3.800e-01 -8.580e-02
 0.000e+00 4.000e-01 0.000e+00
 2.000e-02 4.000e-01 7.367e-02
 4.000e-02 4.000e-01 1.462e-01
 6.000e-02 4.000e-01 2.164e-01
 8.000e-02 4.000e-01 2.832e-01
 1.000e-01 4.000e-01 3.455e-01
 1.200e-01 4.000e-01 4.024e-01
 1.400e-01 4.000e-01 4.529e-01
 1.600e-01 4.000e-01 4.963e-01
 1.800e-01 4.000e-01 5.318e-01
 2.000e-01 4.000e-01 5.590e-01
 2.200e-01 4.000e-01 5.774e-01
 2.400e-01 4.000e-01 5.866e-01
 2.600e-01 4.000e-01 5.866e-01
 2.800e-01 4.000e-01 5.774e-01
 3.000e-01 4.000e-01 5.590e-01
 3.200e-01 4.000e-01 5.318e-01
 3.400e-01 4.000e-01 4.963e-01
 3.600e-01 4.000e-01 4.529e-01
 3.800e-01 4.000e-01 4.024e-01
 4.000e-01 4.000e-01 3.455e-01
 4.200e-01 4.000e-01 2.832e-01
 4.400e-01 4.000e-01 2.164e-01
 4.600e-01 4.000e-01 1.462e-01
 4.800e-01 4.000e-01 7.367e-02
 5.000e-01 4.000e-01 7.198e-17
 5.200e-01 4.000e-01 -7.367e-02
 5.400e-01 4.000e-01 -1.462e-01
 5.600e-01 4.000e-01 -2.164e-01
 5.800e-01 4.000e-01 -2.832e-01
 6.000e-01 4.000e-01 -3.455e-01
 6.200e-01 4.000e-01 -4.024e-01
 6.400e-01 4.000e-01 -4.529e-01
 6.600e-01 4.000e-01 -4.963e-01
 6.800e-01 4.000e-01 -5.318e-01
 7.000e-01 4.000e-01 -5.590e-01
 7.200e-01 4.000e-01 -5.774e-01
 7.400e-01 4.000e-01 -5.866e-01
 7.600e-01 4.000e-01 -5.866e-01
 7.800e-01 4.000e-01 -5.774e-01
 8.000e-01 4.000e-01 -5.590e-01
 8.200e-01 4.000e-01 -5.318e-01
 8.400e-01 4.000e-01 -4.963e-01
 8.600e-01 4.000e-01 -4.529e-01
 8.800e-01 4.000e-01 -4.024e-01
 9.000e-01 4.000e-01 -3.455e-01
 9.200e-01 4.000e-01 -2.832e-01
 9.400e-01 4.000e-01 -2.164e-01
 9.600e-01 4.000e-01 -1.462e-01
 9.800e-01 4.000e-01 -7.367e-02
 0.000e+00 4.200e-01 0.000e+00
 2.000e-02 4.200e-01 6.038e-02
 4.000e-02 4.200e-01 1.198e-01
 6.000e-02 4.200e-01 1.773e-01
 8.000e-02 4.200e-01 2.321e-01
 1.000e-01 4.200e-01 2.832e-01
 1.200e-01 4.200e-01 3.298e-01
 1.400e-01 4.200e-01 3.712e-01
 1.600e-01 4.200e-01 4.068e-01
 1.800e-01 4.200e-01 4.359e-01
 2.000e-01 4.200e-01 4.582e-01
 2.200e-01 4.200e-01 4.732e-01
 2.400e-01 4.200e-01 4.808e-01
 2.600e-01 4.200e-01 4.808e-01
 2.800e-01 4.200e-01 4.732e-01
 3.000e-01 4.200e-01 4.582e-01
 3.200e-01 4.200e-01 4.359e-01
 3.400e-01 4.200e-01 4.068e-01
 3.600e-01 4.200e-01 3.712e-01
 3.800e-01 4.200e-01 3.298e-01
 4.000e-01 4.200e-01 2.832e-01
 4.200e-01 4.200e-01 2.321e-01
 4.400e-01 4.200e-01 1.773e-01
 4.600e-01 4.200e-01 1.198e-01
 4.800e-01 4.200e-01 6.038e-02
 5.000e-01 4.200e-01 5.900e-17
 5.200e-01 4.200e-01 -6.038e-02
 5.400e-01 4.200e-01 -1.198e-01
 5.600e-01 4.200e-01 -1.773e-01
 5.800e-01 4.200e-01 -2.321e-01
 6.000e-01 4.200e-01 -2.832e-01
 6.200e-01 4.200e-01 -3.298e-01
 6.400e-01 4.200e-01 -3.712e-01
 6.600e-01 4.200e-01 -4.068e-01
 6.800e-01 4.200e-01 -4.359e-01
 7.000e-01 4.200e-01 -4.582e-01
 7.200e-01 4.200e-01 -4.732e-01
 7.400e-01 4.200e-01 -4.808e-01
 7.600e-01 4.200e-01 -4.808e-01
 7.800e-01 4.200e-01 -4.732e-01
 8.000e-01 4.200e-01 -4.582e-01
 8.200e-01 4.200e-01 -4.359e-01
 8.400e-01 4.200e-01 -4.068e-01
 8.600e-01 4.200e-01 -3.712e-01
 8.800e-01 4.200e-01 -3.298e-01
 9.000e-01 4.200e-01 -2.832e-01
 9.200e-01 4.200e-01 -2.321e-01
 9.400e-01 4.200e-01 -1.773e-01
 9.600e-01 4.200e-01 -1.198e-01
 9.800e-01 4.200e-01 -6.038e-02
 0.000e+00 4.400e-01 0.000e+00
 2.000e-02 4.400e-01 4.614e-02
 4.000e-02 4.400e-01 9.155e-02
 6.000e-02 4.400e-01 1.355e-01
 8.000e-02 4.400e-01 1.773e-01
 1.000e-01 4.400e-01 2.164e-01
 1.200e-01 4.400e-01 2.520e-01
 1.400e-01 4.400e-01 2.836e-01
 1.600e-01 4.400e-01 3.108e-01
 1.800e-01 4.400e-01 3.331e-01
 2.000e-01 4.400e-01 3.501e-01
 2.200e-01 4.400e-01 3.616e-01
 2.400e-01 4.400e-01 3.674e-01
 2.600e-01 4.400e-01 3.674e-01
 2.800e-01 4.400e-01 3.616e-01
 3.000e-01 4.400e-01 3.501e-01
 3.200e-01 4.400e-01 3.331e-01
 3.400e-01 4.400e-01 3.108e-01
 3.600e-01 4.400e-01 2.836e-01
 3.800e-01 4.400e-01 2.520e-01
 4.000e-01 4.400e-01 2.164e-01
 4.200e-01 4.400e-01 1.773e-01
 4.400e-01 4.400e-01 1.355e-01
 4.600e-01 4.400e-01 9.155e-02
 4.800e-01 4.400e-01 4.614e-02
 5.000e-01 4.400e-01 4.508e-17
 5.200e-01 4.400e-01 -4.614e-02
 5.400e-01 4.400e-01 -9.155e-02
 5.600e-01 4.400e-01 -1.355e-01
 5.800e-01 4.400e-01 -1.773e-01
 6.000e-01 4.400e-01 -2.164e-01
 6.200e-01 4.400e-01 -2.520e-01
 6.400e-01 4.400e-01 -2.836e-01
 6.600e-01 4.400e-01 -3.108e-01
 6.800e-01 4.400e-01 -3.331e-01
 7.000e-01 4.400e-01 -3.501e-01
 7.200e-01 4.400e-01 -3.616e-01
 7.400e-01 4.400e-01 -3.674e-01
 7.600e-01 4.400e-01 -3.674e-01
 7.800e-01 4.400e-01 -3.616e-01
 8.000e-01 4.400e-01 -3.501e-01
 8.200e-01 4.400e-01 -3.331e-01
 8.400e-01 4.400e-01 -3.108e-01
 8.600e-01 4.400e-01 -2.836e-01
 8.800e-01 4.400e-01 -2.520e-01
 9.000e-01 4.400e-01 -2.164e-01
 9.200e-01 4.400e-01 -1.773e-01
 9.400e-01 4.400e-01 -1.355e-01
 9.600e-01 4.400e-01 -9.155e-02
 9.800e-01 4.400e-01 -4.614e-02
 0.000e+00 4.600e-01 0.000e+00
 2.000e-02 4.600e-01 3.117e-02
 4.000e-02 4.600e-01 6.185e-02
 6.000e-02 4.600e-01 9.155e-02
 8.000e-02 4.600e-01 1.198e-01
 1.000e-01 4.600e-01 1.462e-01
 1.200e-01 4.600e-01 1.702e-01
 1.400e-01 4.600e-01 1.916e-01
 1.600e-01 4.600e-01 2.100e-01
 1.800e-01 4.600e-01 2.250e-01
 2.000e-01 4.600e-01 2.365e-01
 2.200e-01 4.600e-01 2.443e-01
 2.400e-01 4.600e-01 2.482e-01
 2.600e-01 4.600e-01 2.482e-01
 2.800e-01 4.600e-01 2.443e-01
 3.000e-01 4.600e-01 2.365e-01
 3.200e-01 4.600e-01 2.250e-01
 3.400e-01 4.600e-01 2.100e-01
 3.600e-01 4.600e-01 1.916e-01
 3.800e-01 4.600e-01 1.702e-01
 4.000e-01 4.600e-01 1.462e-01
 4.200e-01 4.600e-01 1.198e-01
 4.400e-01 4.600e-01 9.155e-02
 4.600e-01 4.600e-01 6.185e-02
 4.800e-01 4.600e-01 3.117e-02
 5.000e-01 4.600e-01 3.046e-17
 5.200e-01 4.600e-01 -3.117e-02
 5.400e-01 4.600e-01 -6.185e-02
 5.600e-01 4.600e-01 -9.155e-02
 5.800e-01 4.600e-01 -1.198e-01
 6.000e-01 4.600e-01 -1.462e-01
 6.200e-01 4.600e-01 -1.702e-01
 6.400e-01 4.600e-01 -1.916e-01
 6.600e-01 4.600e-01 -2.100e-01
 6.800e-01 4.600e-01 -2.250e-01
 7.000e-01 4.600e-01 -2.365e-01
 7.200e-01 4.600e-01 -2.443e-01
 7.400e-01 4.600e-01 -2.482e-01
 7.600e-01 4.600e-01 -2.482e-01
 7.800e-01 4.600e-01 -2.443e-01
 8.000e-01 4.600e-01 -2.365e-01
 8.200e-01 4.600e-01 -2.250e-01
 8.400e-01 4.600e-01 -2.100e-01
 8.600e-01 4.600e-01 -1.916e-01
 8.800e-01 4.600e-01 -1.702e-01
 9.000e-01 4.600e-01 -1.462e-01
 9.200e-01 4.600e-01 -1.198e-01
 9.400e-01 4.600e-01 -9.155e-02
 9.600e-01 4.600e-01 -6.185e-02
 9.800e-01 4.600e-01 -3.117e-02
 0.000e+00 4.800e-01 0.000e+00
 2.000e-02 4.800e-01 1.571e-02
 4.000e-02 4.800e-01 3.117e-02
 6.000e-02 4.800e-01 4.614e-02
 8.000e-02 4.800e-01 6.038e-02
 1.000e-01 4.800e-01 7.367e-02
 1.200e-01 4.800e-01 8.580e-02
 1.400e-01 4.800e-01 9.657e-02
 1.600e-01 4.800e-01 1.058e-01
 1.800e-01 4.800e-01 1.134e-01
 2.000e-01 4.800e-01 1.192e-01
 2.200e-01 4.800e-01 1.231e-01
 2.400e-01 4.800e-01 1.251e-01
 2.600e-01 4.800e-01 1.251e-01
 2.800e-01 4.800e-01 1.231e-01
 3.000e-01 4.800e-01 1.192e-01
 3.200e-01 4.800e-01 1.134e-01
 3.400e-01 4.800e-01 1.058e-01
 3.600e-01 4.800e-01 9.657e-02
 3.800e-01 4.800e-01 8.580e-02
 4.000e-01 4.800e-01 7.367e-02
 4.200e-01 4.800e-01 6.038e-02
 4.400e-01 4.800e-01 4.614e-02
 4.600e-01 4.800e-01 3.117e-02
 4.800e-01 4.800e-01 1.571e-02
 5.000e-01 4.800e-01 1.535e-17
 5.200e-01 4.800e-01 -1.571e-02
 5.400e-01 4.800e-01 -3.117e-02
 5.600e-01 4.800e-01 -4.614e-02
 5.800e-01 4.800e-01 -6.038e-02
 6.000e-01 4.800e-01 -7.367e-02
 6.200e-01 4.800e-01 -8.580e-02
 6.400e-01 4.800e-01 -9.657e-02
 6.600e-01 4.800e-01 -1.058e-01
 6.800e-01 4.800e-01 -1.134e-01
 7.000e-01 4.800e-01 -1.192e-01
 7.200e-01 4.800e-01 -1.231e-01
 7.400e-01 4.800e-01 -1.251e-01
 7.600e-01 4.800e-01 -1.251e-01
 7.800e-01 4.800e-01 -1.231e-01
 8.000e-01 4.800e-01 -1.192e-01
 8.200e-01 4.800e-01 -1.134e-01
 8.400e-01 4.800e-01 -1.058e-01
 8.600e-01 4.800e-01 -9.657e-02
 8.800e-01 4.800e-01 -8.580e-02
 9.000e-01 4.800e-01 -7.367e-02
 9.200e-01 4.800e-01 -6.038e-02
 9.400e-01 4.800e-01 -4.614e-02
 9.600e-01 4.800e-01 -3.117e-02
 9.800e-01 4.800e-01 -1.571e-02
 0.000e+00 5.000e-01 0.000e+00
 2.000e-02 5.000e-01 1.535e-17
 4.000e-02 5.000e-01 3.046e-17
 6.000e-02 5.000e-01 4.508e-17
 8.000e-02 5.000e-01 5.900e-17
 1.000e-01 5.000e-01 7.198e-17
 1.200e-01 5.000e-01 8.383e-17
 1.400e-01 5.000e-01 9.436e-17
 1.600e-01 5.000e-01 1.034e-16
 1.800e-01 5.000e-01 1.108e-16
 2.000e-01 5.000e-01 1.165e-16
 2.200e-01 5.000e-01 1.203e-16
 2.400e-01 5.000e-01 1.222e-16
 2.600e-01 5.000e-01 1.222e-16
 2.800e-01 5.000e-01 1.203e-16
 3.000e-01 5.000e-01 1.165e-16
 3.200e-01 5.000e-01 1.108e-16
 3.400e-01 5.000e-01 1.034e-16
 3.600e-01 5.000e-01 9.436e-17
 3.800e-01 5.000e-01 8.383e-17
 4.000e-01 5.000e-01 7.198e-17
 4.200e-01 5.000e-01 5.900e-17
 4.400e-01 5.000e-01 4.508e-17
 4.600e-01 5.000e-01 3.046e-17
 4.800e-01 5.000e-01 1.535e-17
 5.000e-01 5.000e-01 1.500e-32
 5.200e-01 5.000e-01 -1.535e-17
 5.400e-01 5.000e-01 -3.046e-17
 5.600e-01 5.000e-01 -4.508e-17
 5.800e-01 5.000e-01 -5.900e-17
 6.000e-01 5.000e-01 -7.198e-17
 6.200e-01 5.000e-01 -8.383e-17
 6.400e-01 5.000e-01 -9.436e-17
 6.600e-01 5.000e-01 -1.034e-16
 6.800e-01 5.000e-01 -1.108e-16
 7.000e-01 5.000e-01 -1.165e-16
 7.200e-01 5.000e-01 -1.203e-16
 7.400e-01 5.000e-01 -1.222e-16
 7.600e-01 5.000e-01 -1.222e-16
 7.800e-01 5.000e-01 -1.203e-16
 8.000e-01 5.000e-01 -1.165e-16
 8.200e-01 5.000e-01 -1.108e-16
 8.400e-01 5.000e-01 -1.034e-16
 8.600e-01 5.000e-01 -9.436e-17
 8.800e-01 5.000e-01 -8.383e-17
 9.000e-01 5.000e-01 -7.198e-17
 9.200e-01 5.000e-01 -5.900e-17
 9.400e-01 5.000e-01 -4.508e-17
 9.600e-01 5.000e-01 -3.046e-17
 9.800e-01 5.000e-01 -1.535e-17
 0.000e+00 5.200e-01 -0.000e+00
 2.000e-02 5.200e-01 -1.571e-02
 4.000e-02 5.200e-01 -3.117e-02
 6.000e-02 5.200e-01 -4.614e-02
 8.000e-02 5.200e-01 -6.038e-02
 1.000e-01 5.200e-01 -7.367e-02
 1.200e-01 5.200e-01 -8.580e-02
 1.400e-01 5.200e-01 -9.657e-02
 1.600e-01 5.200e-01 -1.058e-01
 1.800e-01 5.200e-01 -1.134e-01
 2.000e-01 5.200e-01 -1.192e-01
 2.200e-01 5.200e-01 -1.231e-01
 2.400e-01 5.200e-01 -1.251e-01
 2.600e-01 5.200e-01 -1.251e-01
 2.800e-01 5.200e-01 -1.231e-01
 3.000e-01 5.200e-01 -1.192e-01
 3.200e-01 5.200e-01 -1.134e-01
 3.400e-01 5.200e-01 -1.058e-01
 3.600e-01 5.200e-01 -9.657e-02
 3.800e-01 5.200e-01 -8.580e-02
 4.000e-01 5.200e-01 -7.367e-02
 4.200e-01 5.200e-01 -6.038e-02
 4.400e-01 5.200e-01 -4.614e-02
 4.600e-01 5.200e-01 -3.117e-02
 4.800e-01 5.200e-01 -1.571e-02
 5.000e-01 5.200e-01 -1.535e-17
 5.200e-01 5.200e-01 1.571e-02
 5.400e-01 5.200e-01 3.117e-02
 5.600e-01 5.200e-01 4.614e-02
 5.800e-01 5.200e-01 6.038e-02
 6.000e-01 5.200e-01 7.367e-02
 6.200e-01 5.200e-01 8.580e-02
 6.400e-01 5.200e-01 9.657e-02
 6.600e-01 5.200e-01 1.058e-01
 6.800e-01 5.200e-01 1.134e-01
 7.000e-01 5.200e-01 1.192e-01
 7.200e-01 5.200e-01 1.231e-01
 7.400e-01 5.200e-01 1.251e-01
 7.600e-01 5.200e-01 1.251e-01
 7.800e-01 5.200e-01 1.231e-01
 8.000e-01 5.200e-01 1.192e-01
 8.200e-01 5.200e-01 1.134e-01
 8.400e-01 5.200e-01 1.058e-01
 8.600e-01 5.200e-01 9.657e-02
 8.800e-01 5.200e-01 8.580e-02
 9.000e-01 5.200e-01 7.367e-02
 9.200e-01 5.200e-01 6.038e-02
 9.400e-01 5.200e-01 4.614e-02
 9.600e-01 5.200e-01 3.117e-02
 9.800e-01 5.200e-01 1.571e-02
 0.000e+00 5.400e-01 -0.000e+00
 2.000e-02 5.400e-01 -3.117e-02
 4.000e-02 5.400e-01 -6.185e-02
 6.000e-02 5.400e-01 -9.155e-02
 8.000e-02 5.400e-01 -1.198e-01
 1.000e-01 5.400e-01 -1.462e-01
 1.200e-01 5.400e-01 -1.702e-01
 1.400e-01 5.400e-01 -1.916e-01
 1.600e-01 5.400e-01 -2.100e-01
 1.800e-01 5.400e-01 -2.250e-01
 2.000e-01 5.400e-01 -2.365e-01
 2.200e-01 5.400e-01 -2.443e-01
 2.400e-01 5.400e-01 -2.482e-01
 2.600e-01 5.400e-01 -2.482e-01
 2.800e-01 5.400e-01 -2.443e-01
 3.000e-01 5.400e-01 -2.365e-01
 3.200e-01 5.400e-01 -2.250e-01
 3.400e-01 5.400e-01 -2.100e-01
 3.600e-01 5.400e-01 -1.916e-01
 3.800e-01 5.400e-01 -1.702e-01
 4.000e-01 5.400e-01 -1.462e-01
 4.200e-01 5.400e-01 -1.198e-01
 4.400e-01 5.400e-01 -9.155e-02
 4.600e-01 5.400e-01 -6.185e-02
 4.800e-01 5.400e-01 -3.117e-02
 5.000e-01 5.400e-01 -3.046e-17
 5.200e-01 5.400e-01 3.117e-02
 5.400e-01 5.400e-01 6.185e-02
 5.600e-01 5.400e-01 9.155e-02
 5.800e-01 5.400e-01 1.198e-01
 6.000e-01 5.400e-01 1.462e-01
 6.200e-01 5.400e-01 1.702e-01
 6.400e-01 5.400e-01 1.916e-01
 6.600e-01 5.400e-01 2.100e-01
 6.800e-01 5.400e-01 2.250e-01
 7.000e-01 5.400e-01 2.365e-01
 7.200e-01 5.400e-01 2.443e-01
 7.400e-01 5.400e-01 2.482e-01
 7.600e-01 5.400e-01 2.482e-01
 7.800e-01 5.400e-01 2.443e-01
 8.000e-01 5.400e-01 2.365e-01
 8.200e-01 5.400e-01 2.250e-01
 8.400e-01 5.400e-01 2.100e-01
 8.600e-01 5.400e-01 1.916e-01
 8.800e-01 5.400e-01 1.702e-01
 9.000e-01 5.400e-01 1.462e-01
 9.200e-01 5.400e-01 1.198e-01
 9.400e-01 5.400e-01 9.155e-02
 9.600e-01 5.400e-01 6.185e-02
 9.800e-01 5.400e-01 3.117e-02
 0.000e+00 5.600e-01 -0.000e+00
 2.000e-02 5.600e-01 -4.614e-02
 4.000e-02 5.600e-01 -9.155e-02
 6.000e-02 5.600e-01 -1.355e-01
 8.000e-02 5.600e-01 -1.773e-01
 1.000e-01 5.600e-01 -2.164e-01
 1.200e-01 5.600e-01 -2.520e-01
 1.400e-01 5.600e-01 -2.836e-01
 1.600e-01 5.600e-01 -3.108e-01
 1.800e-01 5.600e-01 -3.331e-01
 2.000e-01 5.600e-01 -3.501e-01
 2.200e-01 5.600e-01 -3.616e-01
 2.400e-01 5.600e-01 -3.674e-01
 2.600e-01 5.600e-01 -3.674e-01
 2.800e-01 5.600e-01 -3.616e-01
 3.000e-01 5.600e-01 -3.501e-01
 3.200e-01 5.600e-01 -3.331e-01
 3.400e-01 5.600e-01 -3.108e-01
 3.600e-01 5.600e-01 -2.836e-01
 3.800e-01 5.600e-01 -2.520e-01
 4.000e-01 5.600e-01 -2.164e-01
 4.200e-01 5.600e-01 -1.773e-01
 4.400e-01 5.600e-01 -1.355e-01
 4.600e-01 5.600e-01 -9.155e-02
 4.800e-01 5.600e-01 -4.614e-02
 5.000e-01 5.600e-01 -4.508e-17
 5.200e-01 5.600e-01 4.614e-02
 5.400e-01 5.600e-01 9.155e-02
 5.600e-01 5.600e-01 1.355e-01
 5.800e-01 5.600e-01 1.773e-01
 6.000e-01 5.600e-01 2.164e-01
 6.200e-01 5.600e-01 2.520e-01
 6.400e-01 5.600e-01 2.836e-01
 6.600e-01 5.600e-01 3.108e-01
 6.800e-01 5.600e-01 3.331e-01
 7.000e-01 5.600e-01 3.501e-01
 7.200e-01 5.600e-01 3.616e-01
 7.400e-01 5.600e-01 3.674e-01
 7.600e-01 5.600e-01 3.674e-01
 7.800e-01 5.600e-01 3.616e-01
 8.000e-01 5.600e-01 3.501e-01
 8.200e-01 5.600e-01 3.331e-01
 8.400e-01 5.600e-01 3.108e-01
 8.600e-01 5.600e-01 2.836e-01
 8.800e-01 5.600e-01 2.520e-01
 9.000e-01 5.600e-01 2.164e-01
 9.200e-01 5.600e-01 1.773e-01
 9.400e-01 5.600e-01 1.355e-01
 9.600e-01 5.600e-01 9.155e-02
 9.800e-01 5.600e-01 4.614e-02
 0.000e+00 5.800e-01 -0.000e+00
 2.000e-02 5.800e-01 -6.038e-02
 4.000e-02 5.800e-01 -1.198e-01
 6.000e-02 5.800e-01 -1.773e-01
 8.000e-02 5.800e-01 -2.321e-01
 1.000e-01 5.800e-01 -2.832e-01
 1.200e-01 5.800e-01 -3.298e-01
 1.400e-01 5.800e-01 -3.712e-01
 1.600e-01 5.800e-01 -4.068e-01
 1.800e-01 5.800e-01 -4.359e-01
 2.000e-01 5.800e-01 -4.582e-01
 2.200e-01 5.800e-01 -4.732e-01
 2.400e-01 5.800e-01 -4.808e-01
 2.600e-01 5.800e-01 -4.808e-01
 2.800e-01 5.800e-01 -4.732e-01
 3.000e-01 5.800e-01 -4.582e-01
 3.200e-01 5.800e-01 -4.359e-01
 3.400e-01 5.800e-01 -4.068e-01
 3.600e-01 5.800e-01 -3.712e-01
 3.800e-01 5.800e-01 -3.298e-01
 4.000e-01 5.800e-01 -2.832e-01
 4.200e-01 5.800e-01 -2.321e-01
 4.400e-01 5.800e-01 -1.773e-01
 4.600e-01 5.800e-01 -1.198e-01
 4.800e-01 5.800e-01 -6.038e-02
 5.000e-01 5.800e-01 -5.900e-17
 5.200e-01 5.800e-01 6.038e-02
 5.400e-01 5.800e-01 1.198e-01
 5.600e-01 5.800e-01 1.773e-01
 5.800e-01 5.800e-01 2.321e-01
 6.000e-01 5.800e-01 2.832e-01
 6.200e-01 5.800e-01 3.298e-01
 6.400e-01 5.800e-01 3.712e-01
 6.600e-01 5.800e-01 4.068e-01
 6.800e-01 5.800e-01 4.359e-01
 7.000e-01 5.800e-01 4.582e-01
 7.200e-01 5.800e-01 4.732e-01
 7.400e-01 5.800e-01 4.808e-01
 7.600e-01 5.800e-01 4.808e-01
 7.800e-01 5.800e-01 4.732e-01
 8.000e-01 5.800e-01 4.582e-01
 8.200e-01 5.800e-01 4.359e-01
 8.400e-01 5.800e-01 4.068e-01
 8.600e-01 5.800e-01 3.712e-01
 8.800e-01 5.800e-01 3.298e-01
 9.000e-01 5.800e-01 2.832e-01
 9.200e-01 5.800e-01 2.321e-01
 9.400e-01 5.800e-01 1.773e-01
 9.600e-01 5.800e-01 1.198e-01
 9.800e-01 5.800e-01 6.038e-02
 0.000e+00 6.000e-01 -0.000e+00
 2.000e-02 6.000e-01 -7.367e-02
 4.000e-02 6.000e-01 -1.462e-01
 6.000e-02 6.000e-01 -2.164e-01
 8.000e-02 6.000e-01 -2.832e-01
 1.000e-01 6.000e-01 -3.455e-01
 1.200e-01 6.000e-01 -4.024e-01
 1.400e-01 6.000e-01 -4.529e-01
 1.600e-01 6.000e-01 -4.963e-01
 1.800e-01 6.000e-01 -5.318e-01
 2.000e-01 6.000e-01 -5.590e-01
 2.200e-01 6.000e-01 -5.774e-01
 2.400e-01 6.000e-01 -5.866e-01
 2.600e-01 6.000e-01 -5.866e-01
 2.800e-01 6.000e-01 -5.774e-01
 3.000e-01 6.000e-01 -5.590e-01
 3.200e-01 6.000e-01 -5.318e-01
 3.400e-01 6.000e-01 -4.963e-01
 3.600e-01 6.000e-01 -4.529e-01
 3.800e-01 6.000e-01 -4.024e-01
 4.000e-01 6.000e-01 -3.455e-01
 4.200e-01 6.000e-01 -2.832e-01
 4.400e-01 6.000e-01 -2.164e-01
 4.600e-01 6.000e-01 -1.462e-01
 4.800e-01 6.000e-01 -7.367e-02
 5.000e-01 6.000e-01 -7.198e-17
 5.200e-01 6.000e-01 7.367e-02
 5.400e-01 6.000e-01 1.462e-01
 5.600e-01 6.000e-01 2.164e-01
 5.800e-01 6.000e-01 2.832e-01
 6.000e-01 6.000e-01 3.455e-01
 6.200e-01 6.000e-01 4.024e-01
 6.400e-01 6.000e-01 4.529e-01
 6.600e-01 6.000e-01 4.963e-01
 6.800e-01 6.000e-01 5.318e-01
 7.000e-01 6.000e-01 5.590e-01
 7.200e-01 6.000e-01 5.774e-01
 7.400e-01 6.000e-01 5.866e-01
 7.600e-01 6.000e-01 5.866e-01
 7.800e-01 6.000e-01 5.774e-01
 8.000e-01 6.000e-01 5.590e-01
 8.200e-01 6.000e-01 5.318e-01
 8.400e-01 6.000e-01 4.963e-01
 8.600e-01 6.000e-01 4.529e-01
 8.800e-01 6.000e-01 4.024e-01
 9.000e-01 6.000e-01 3.455e-01
 9.200e-01 6.000e-01 2.832e-01
 9.400e-01 6.000e-01 2.164e-01
 9.600e-01 6.000e-01 1.462e-01
 9.800e-01 6.000e-01 7.367e-02
 0.000e+00 6.200e-01 -0.000e+00
 2.000e-02 6.200e-01 -8.580e-02
 4.000e-02 6.200e-01 -1.702e-01
 6.000e-02 6.200e-01 -2.520e-01
 8.000e-02 6.200e-01 -3.298e-01
 1.000e-01 6.200e-01 -4.024e-01
 1.200e-01 6.200e-01 -4.686e-01
 1.400e-01 6.200e-01 -5.275e-01
 1.600e-01 6.200e-01 -5.780e-01
 1.800e-01 6.200e-01 -6.194e-01
 2.000e-01 6.200e-01 -6.510e-01
 2.200e-01 6.200e-01 -6.724e-01
 2.400e-01 6.200e-01 -6.832e-01
 2.600e-01 6.200e-01 -6.832e-01
 2.800e-01 6.200e-01 -6.724e-01
 3.000e-01 6.200e-01 -6.510e-01
 3.200e-01 6.200e-01 -6.194e-01
 3.400e-01 6.200e-01 -5.780e-01
 3.600e-01 6.200e-01 -5.275e-01
 3.800e-01 6.200e-01 -4.686e-01
 4.000e-01 6.200e-01 -4.024e-01
 4.200e-01 6.200e-01 -3.298e-01
 4.400e-01 6.200e-01 -2.520e-01
 4.600e-01 6.200e-01 -1.702e-01
 4.800e-01 6.200e-01 -8.580e-02
 5.000e-01 6.200e-01 -8.383e-17
 5.200e-01 6.200e-01 8.580e-02
 5.400e-01 6.200e-01 1.702e-01
 5.600e-01 6.200e-01 2.520e-01
 5.800e-01 6.200e-01 3.298e-01
 6.000e-01 6.200e-01 4.024e-01
 6.200e-01 6.200e-01 4.686e-01
 6.400e-01 6.200e-01 5.275e-01
 6.600e-01 6.200e-01 5.780e-01
 6.800e-01 6.200e-01 6.194e-01
 7.000e-01 6.200e-01 6.510e-01
 7.200e-01 6.200e-01 6.724e-01
 7.400e-01 6.200e-01 6.832e-01
 7.600e-01 6.200e-01 6.832e-01
 7.800e-01 6.200e-01 6.724e-01
 8.000e-01 6.200e-01 6.510e-01
 8.200e-01 6.200e-01 6.194e-01
 8.400e-01 6.200e-01 5.780e-01
 8.600e-01 6.200e-01 5.275e-01
 8.800e-01 6.200e-01 4.686e-01
 9.000e-01 6.200e-01 4.024e-01
 9.200e-01 6.200e-01 3.298e-01
 9.400e-01 6.200e-01 2.520e-01
 9.600e-01 6.200e-01 1.702e-01
 9.800e-01 6.200e-01 8.580e-02
 0.000e+00 6.400e-01 -0.000e+00
 2.000e-02 6.400e-01 -9.657e-02
 4.000e-02 6.400e-01 -1.916e-01
 6.000e-02 6.400e-01 -2.836e-01
 8.000e-02 6.400e-01 -3.712e-01
 1.000e-01 6.400e-01 -4.529e-01
 1.200e-01 6.400e-01 -5.275e-01
 1.400e-01 6.400e-01 -5.937e-01
 1.600e-01 6.400e-01 -6.506e-01
 1.800e-01 6.400e-01 -6.972e-01
 2.000e-01 6.400e-01 -7.328e-01
 2.200e-01 6.400e-01 -7.569e-01
 2.400e-01 6.400e-01 -7.690e-01
 2.600e-01 6.400e-01 -7.690e-01
 2.800e-01 6.400e-01 -7.569e-01
 3.000e-01 6.400e-01 -7.328e-01
 3.200e-01 6.400e-01 -6.972e-01
 3.400e-01 6.400e-01 -6.506e-01
 3.600e-01 6.400e-01 -5.937e-01
 3.800e-01 6.400e-01 -5.275e-01
 4.000e-01 6.400e-01 -4.529e-01
 4.200e-01 6.400e-01 -3.712e-01
 4.400e-01 6.400e-01 -2.836e-01
 4.600e-01 6.400e-01 -1.916e-01
 4.800e-01 6.400e-01 -9.657e-02
 5.000e-01 6.400e-01 -9.436e-17
 5.200e-01 6.400e-01 9.657e-02
 5.400e-01 6.400e-01 1.916e-01
 5.600e-01 6.400e-01 2.836e-01
 5.800e-01 6.400e-01 3.712e-01
 6.000e-01 6.400e-01 4.529e-01
 6.200e-01 6.400e-01 5.275e-01
 6.400e-01 6.400e-01 5.937e-01
 6.600e-01 6.400e-01 6.506e-01
 6.800e-01 6.400e-01 6.972e-01
 7.000e-01 6.400e-01 7.328e-01
 7.200e-01 6.400e-01 7.569e-01
 7.400e-01 6.400e-01 7.690e-01
 7.600e-01 6.400e-01 7.690e-01
 7.800e-01 6.400e-01 7.569e-01
 8.000e-01 6.400e-01 7.328e-01
 8.200e-01 6.400e-01 6.972e-01
 8.400e-01 6.400e-01 6.506e-01
 8.600e-01 6.400e-01 5.937e-01
 8.800e-01 6.400e-01 5.275e-01
 9.000e-01 6.400e-01 4.529e-01
 9.200e-01 6.400e-01 3.712e-01
 9.400e-01 6.400e-01 2.836e-01
 9.600e-01 6.400e-01 1.916e-01
 9.800e-01 6.400e-01 9.657e-02
 0.000e+00 6.600e-01 -0.000e+00
 2.000e-02 6.600e-01 -1.058e-01
 4.000e-02 6.600e-01 -2.100e-01
 6.000e-02 6.600e-01 -3.108e-01
 8.000e-02 6.600e-01 -4.068e-01
 1.000e-01 6.600e-01 -4.963e-01
 1.200e-01 6.600e-01 -5.780e-01
 1.400e-01 6.600e-01 -6.506e-01
 1.600e-01 6.600e-01 -7.129e-01
 1.800e-01 6.600e-01 -7.640e-01
 2.000e-01 6.600e-01 -8.030e-01
 2.200e-01 6.600e-01 -8.294e-01
 2.400e-01 6.600e-01 -8.427e-01
 2.600e-01 6.600e-01 -8.427e-01
 2.800e-01 6.600e-01 -8.294e-01
 3.000e-01 6.600e-01 -8.030e-01
 3.200e-01 6.600e-01 -7.640e-01
 3.400e-01 6.600e-01 -7.129e-01
 3.600e-01 6.600e-01 -6.506e-01
 3.800e-01 6.600e-01 -5.780e-01
 4.000e-01 6.600e-01 -4.963e-01
 4.200e-01 6.600e-01 -4.068e-01
 4.400e-01 6.600e-01 -3.108e-01
 4.600e-01 6.600e-01 -2.100e-01
 4.800e-01 6.600e-01 -1.058e-01
 5.000e-01 6.600e-01 -1.034e-16
 5.200e-01 6.600e-01 1.058e-01
 5.400e-01 6.600e-01 2.100e-01
 5.600e-01 6.600e-01 3.108e-01
 5.800e-01 6.600e-01 4.068e-01
 6.000e-01 6.600e-01 4.963e-01
 6.200e-01 6.600e-01 5.780e-01
 6.400e-01 6.600e-01 6.506e-01
 6.600e-01 6.600e-01 7.129e-01
 6.800e-01 6.600e-01 7.640e-01
 7.000e-01 6.600e-01 8.030e-01
 7.200e-01 6.600e-01 8.294e-01
 7.400e-01 6.600e-01 8.427e-01
 7.600e-01 6.600e-01 8.427e-01
 7.800e-01 6.600e-01 8.294e-01
 8.000e-01 6.600e-01 8.030e-01
 8.200e-01 6.600e-01 7.640e-01
 8.400e-01 6.600e-01 7.129e-01
 8.600e-01 6.600e-01 6.506e-01
 8.800e-01 6.600e-01 5.780e-01
 9.000e-01 6.600e-01 4.963e-01
 9.200e-01 6.600e-01 4.068e-01
 9.400e-01 6.600e-01 3.108e-01
 9.600e-01 6.600e-01 2.100e-01
 9.800e-01 6.600e-01 1.058e-01
 0.000e+00 6.800e-01 -0.000e+00
 2.000e-02 6.800e-01 -1.134e-01
 4.000e-02 6.800e-01 -2.250e-01
 6.000e-02 6.800e-01 -3.331e-01
 8.000e-02 6.800e-01 -4.359e-01
 1.000e-01 6.800e-01 -5.318e-01
 1.200e-01 6.800e-01 -6.194e-01
 1.400e-01 6.800e-01 -6.972e-01
 1.600e-01 6.800e-01 -7.640e-01
 1.800e-01 6.800e-01 -8.187e-01
 2.000e-01 6.800e-01 -8.605e-01
 2.200e-01 6.800e-01 -8.888e-01
 2.400e-01 6.800e-01 -9.030e-01
 2.600e-01 6.800e-01 -9.030e-01
 2.800e-01 6.800e-01 -8.888e-01
 3.000e-01 6.800e-01 -8.605e-01
 3.200e-01 6.800e-01 -8.187e-01
 3.400e-01 6.800e-01 -7.640e-01
 3.600e-01 6.800e-01 -6.972e-01
 3.800e-01 6.800e-01 -6.194e-01
 4.000e-01 6.800e-01 -5.318e-01
 4.200e-01 6.800e-01 -4.359e-01
 4.400e-01 6.800e-01 -3.331e-01
 4.600e-01 6.800e-01 -2.250e-01
 4.800e-01 6.800e-01 -1.134e-01
 5.000e-01 6.800e-01 -1.108e-16
 5.200e-01 6.800e-01 1.134e-01
 5.400e-01 6.800e-01 2.250e-01
 5.600e-01 6.800e-01 3.331e-01
 5.800e-01 6.800e-01 4.359e-01
 6.000e-01 6.800e-01 5.318e-01
 6.200e-01 6.800e-01 6.194e-01
 6.400e-01 6.800e-01 6.972e-01
 6.600e-01 6.800e-01 7.640e-01
 6.800e-01 6.800e-01 8.187e-01
 7.000e-01 6.800e-01 8.605e-01
 7.200e-01 6.800e-01 8.888e-01
 7.400e-01 6.800e-01 9.030e-01
 7.600e-01 6.800e-01 9.030e-01
 7.800e-01 6.800e-01 8.888e-01
 8.000e-01 6.800e-01 8.605e-01
 8.200e-01 6.800e-01 8.187e-01
 8.400e-01 6.800e-01 7.640e-01
 8.600e-01 6.800e-01 6.972e-01
 8.800e-01 6.800e-01 6.194e-01
 9.000e-01 6.800e-01 5.318e-01
 9.200e-01 6.800e-01 4.359e-01
 9.400e-01 6.800e-01 3.331e-01
 9.600e-01 6.800e-01 2.250e-01
 9.800e-01 6.800e-01 1.134e-01
 0.000e+00 7.000e-01 -0.000e+00
 2.000e-02 7.000e-01 -1.192e-01
 4.000e-02 7.000e-01 -2.365e-01
 6.000e-02 7.000e-01 -3.501e-01
 8.000e-02 7.000e-01 -4.582e-01
 1.000e-01 7.000e-01 -5.590e-01
 1.200e-01 7.000e-01 -6.510e-01
 1.400e-01 7.000e-01 -7.328e-01
 1.600e-01 7.000e-01 -8.030e-01
 1.800e-01 7.000e-01 -8.605e-01
 2.000e-01 7.000e-01 -9.045e-01
 2.200e-01 7.000e-01 -9.342e-01
 2.400e-01 7.000e-01 -9.492e-01
 2.600e-01 7.000e-01 -9.492e-01
 2.800e-01 7.000e-01 -9.342e-01
 3.000e-01 7.000e-01 -9.045e-01
 3.200e-01 7.000e-01 -8.605e-01
 3.400e-01 7.000e-01 -8.030e-01
 3.600e-01 7.000e-01 -7.328e-01
 3.800e-01 7.000e-01 -6.510e-01
 4.000e-01 7.000e-01 -5.590e-01
 4.200e-01 7.000e-01 -4.582e-01
 4.400e-01 7.000e-01 -3.501e-01
 4.600e-01 7.000e-01 -2.365e-01
 4.800e-01 7.000e-01 -1.192e-01
 5.000e-01 7.000e-01 -1.165e-16
 5.200e-01 7.000e-01 1.192e-01
 5.400e-01 7.000e-01 2.365e-01
 5.600e-01 7.000e-01 3.501e-01
 5.800e-01 7.000e-01 4.582e-01
 6.000e-01 7.000e-01 5.590e-01
 6.200e-01 7.000e-01 6.510e-01
 6.400e-01 7.000e-01 7.328e-01
 6.600e-01 7.000e-01 8.030e-01
 6.800e-01 7.000e-01 8.605e-01
 7.000e-01 7.000e-01 9.045e-01
 7.200e-01 7.000e-01 9.342e-01
 7.400e-01 7.000e-01 9.492e-01
 7.600e-01 7.000e-01 9.492e-01
 7.800e-01 7.000e-01 9.342e-01
 8.000e-01 7.000e-01 9.045e-01
 8.200e-01 7.000e-01 8.605e-01
 8.400e-01 7.000e-01 8.030e-01
 8.600e-01 7.000e-01 7.328e-01
 8.800e-01 7.000e-01 6.510e-01
 9.000e-01 7.000e-01 5.590e-01
 9.200e-01 7.000e-01 4.582e-01
 9.400e-01 7.000e-01 3.501e-01
 9.600e-01 7.000e-01 2.365e-01
 9.800e-01 7.000e-01 1.192e-01
 0.000e+00 7.200e-01 -0.000e+00
 2.000e-02 7.200e-01 -1.231e-01
 4.000e-02 7.200e-01 -2.443e-01
 6.000e-02 7.200e-01 -3.616e-01
 8.000e-02 7.200e-01 -4.732e-01
 1.000e-01 7.200e-01 -5.774e-01
 1.200e-01 7.200e-01 -6.724e-01
 1.400e-01 7.200e-01 -7.569e-01
 1.600e-01 7.200e-01 -8.294e-01
 1.800e-01 7.200e-01 -8.888e-01
 2.000e-01 7.200e-01 -9.342e-01
 2.200e-01 7.200e-01 -9.649e-01
 2.400e-01 7.200e-01 -9.803e-01
 2.600e-01 7.200e-01 -9.803e-01
 2.800e-01 7.200e-01 -9.649e-01
 3.000e-01 7.200e-01 -9.342e-01
 3.200e-01 7.200e-01 -8.888e-01
 3.400e-01 7.200e-01 -8.294e-01
 3.600e-01 7.200e-01 -7.569e-01
 3.800e-01 7.200e-01 -6.724e-01
 4.000e-01 7.200e-01 -5.774e-01
 4.200e-01 7.200e-01 -4.732e-01
 4.400e-01 7.200e-01 -3.616e-01
 4.600e-01 7.200e-01 -2.443e-01
 4.800e-01 7.200e-01 -1.231e-01
 5.000e-01 7.200e-01 -1.203e-16
 5.200e-01 7.200e-01 1.231e-01
 5.400e-01 7.200e-01 2.443e-01
 5.600e-01 7.200e-01 3.616e-01
 5.800e-01 7.200e-01 4.732e-01
 6.000e-01 7.200e-01 5.774e-01
 6.200e-01 7.200e-01 6.724e-01
 6.400e-01 7.200e-01 7.569e-01
 6.600e-01 7.200e-01 8.294e-01
 6.800e-01 7.200e-01 8.888e-01
 7.000e-01 7.200e-01 9.342e-01
 7.200e-01 7.200e-01 9.649e-01
 7.400e-01 7.200e-01 9.803e-01
 7.600e-01 7.200e-01 9.803e-01
 7.800e-01 7.200e-01 9.649e-01
 8.000e-01 7.200e-01 9.342e-01
 8.200e-01 7.200e-01 8.888e-01
 8.400e-01 7.200e-01 8.294e-01
 8.600e-01 7.200e-01 7.569e-01
 8.800e-01 7.200e-01 6.724e-01
 9.000e-01 7.200e-01 5.774e-01
 9.200e-01 7.200e-01 4.732e-01
 9.400e-01 7.200e-01 3.616e-01
 9.600e-01 7.200e-01 2.443e-01
 9.800e-01 7.200e-01 1.231e-01
 0.000e+00 7.400e-01 -0.000e+00
 2.000e-02 7.400e-01 -1.251e-01
 4.000e-02 7.400e-01 -2.482e-01
 6.000e-02 7.400e-01 -3.674e-01
 8.000e-02 7.400e-01 -4.808e-01
 1.000e-01 7.400e-01 -5.866e-01
 1.200e-01 7.400e-01 -6.832e-01
 1.400e-01 7.400e-01 -7.690e-01
 1.600e-01 7.400e-01 -8.427e-01
 1.800e-01 7.400e-01 -9.030e-01
 2.000e-01 7.400e-01 -9.492e-01
 2.200e-01 7.400e-01 -9.803e-01
 2.400e-01 7.400e-01 -9.961e-01
 2.600e-01 7.400e-01 -9.961e-01
 2.800e-01 7.400e-01 -9.803e-01
 3.000e-01 7.400e-01 -9.492e-01
 3.200e-01 7.400e-01 -9.030e-01
 3.400e-01 7.400e-01 -8.427e-01
 3.600e-01 7.400e-01 -7.690e-01
 3.800e-01 7.400e-01 -6.832e-01
 4.000e-01 7.400e-01 -5.866e-01
 4.200e-01 7.400e-01 -4.808e-01
 4.400e-01 7.400e-01 -3.674e-01
 4.600e-01 7.400e-01 -2.482e-01
 4.800e-01 7.400e-01 -1.251e-01
 5.000e-01 7.400e-01 -1.222e-16
 5.200e-01 7.400e-01 1.251e-01
 5.400e-01 7.400e-01 2.482e-01
 5.600e-01 7.400e-01 3.674e-01
 5.800e-01 7.400e-01 4.808e-01
 6.000e-01 7.400e-01 5.866e-01
 6.200e-01 7.400e-01 6.832e-01
 6.400e-01 7.400e-01 7.690e-01
 6.600e-01 7.400e-01 8.427e-01
 6.800e-01 7.400e-01 9.030e-01
 7.000e-01 7.400e-01 9.492e-01
 7.200e-01 7.400e-01 9.803e-01
 7.400e-01 7.400e-01 9.961e-01
 7.600e-01 7.400e-01 9.961e-01
 7.800e-01 7.400e-01 9.803e-01
 8.000e-01 7.400e-01 9.492e-01
 8.200e-01 7.400e-01 9.030e-01
 8.400e-01 7.400e-01 8.427e-01
 8.600e-01 7.400e-01 7.690e-01
 8.800e-01 7.400e-01 6.832e-01
 9.000e-01 7.400e-01 5.866e-01
 9.200e-01 7.400e-01 4.808e-01
 9.400e-01 7.400e-01 3.674e-01
 9.600e-01 7.400e-01 2.482e-01
 9.800e-01 7.400e-01 1.251e-01
 0.000e+00 7.600e-01 -0.000e+00
 2.000e-02 7.600e-01 -1.251e-01
 4.000e-02 7.600e-01 -2.482e-01
 6.000e-02 7.600e-01 -3.674e-01
 8.000e-02 7.600e-01 -4.808e-01
 1.000e-01 7.600e-01 -5.866e-01
 1.200e-01 7.600e-01 -6.832e-01
 1.400e-01 7.600e-01 -7.690e-01
 1.600e-01 7.600e-01 -8.427e-01
 1.800e-01 7.600e-01 -9.030e-01
 2.000e-01 7.600e-01 -9.492e-01
 2.200e-01 7.600e-01 -9.803e-01
 2.400e-01 7.600e-01 -9.961e-01
 2.600e-01 7.600e-01 -9.961e-01
 2.800e-01 7.600e-01 -9.803e-01
 3.000e-01 7.600e-01 -9.492e-01
 3.200e-01 7.600e-01 -9.030e-01
 3.400e-01 7.600e-01 -8.427e-01
 3.600e-01 7.600e-01 -7.690e-01
 3.800e-01 7.600e-01 -6.832e-01
 4.000e-01 7.600e-01 -5.866e-01
 4.200e-01 7.600e-01 -4.808e-01
 4.400e-01 7.600e-01 -3.674e-01
 4.600e-01 7.600e-01 -2.482e-01
 4.800e-01 7.600e-01 -1.251e-01
 5.000e-01 7.600e-01 -1.222e-16
 5.200e-01 7.600e-01 1.251e-01
 5.400e-01 7.600e-01 2.482e-01
 5.600e-01 7.600e-01 3.674e-01
 5.800e-01 7.600e-01 4.808e-01
 6.000e-01 7.600e-01 5.866e-01
 6.200e-01 7.600e-01 6.832e-01
 6.400e-01 7.600e-01 7.690e-01
 6.600e-01 7.600e-01 8.427e-01
 6.800e-01 7.600e-01 9.030e-01
 7.000e-01 7.600e-01 9.492e-01
 7.200e-01 7.600e-01 9.803e-01
 7.400e-01 7.600e-01 9.961e-01
 7.600e-01 7.600e-01 9.961e-01
 7.800e-01 7.600e-01 9.803e-01
 8.000e-01 7.600e-01 9.492e-01
 8.200e-01 7.600e-01 9.030e-01
 8.400e-01 7.600e-01 8.427e-01
 8.600e-01 7.600e-01 7.690e-01
 8.800e-01 7.600e-01 6.832e-01
 9.000e-01 7.600e-01 5.866e-01
 9.200e-01 7.600e-01 4.808e-01
 9.400e-01 7.600e-01 3.674e-01
 9.600e-01 7.600e-01 2.482e-01
 9.800e-01 7.600e-01 1.251e-01
 0.000e+00 7.800e-01 -0.000e+00
 2.000e-02 7.800e-01 -1.231e-01
 4.000e-02 7.800e-01 -2.443e-01
 6.000e-02 7.800e-01 -3.616e-01
 8.000e-02 7.800e-01 -4.732e-01
 1.000e-01 7.800e-01 -5.774e-01
 1.200e-01 7.800e-01 -6.724e-01
 1.400e-01 7.800e-01 -7.569e-01
 1.600e-01 7.800e-01 -8.294e-01
 1.800e-01 7.800e-01 -8.888e-01
 2.000e-01 7.800e-01 -9.342e-01
 2.200e-01 7.800e-01 -9.649e-01
 2.400e-01 7.800e-01 -9.803e-01
 2.600e-01 7.800e-01 -9.803e-01
 2.800e-01 7.800e-01 -9.649e-01
 3.000e-01 7.800e-01 -9.342e-01
 3.200e-01 7.800e-01 -8.888e-01
 3.400e-01 7.800e-01 -8.294e-01
 3.600e-01 7.800e-01 -7.569e-01
 3.800e-01 7.800e-01 -6.724e-01
 4.000e-01 7.800e-01 -5.774e-01
 4.200e-01 7.800e-01 -4.732e-01
 4.400e-01 7.800e-01 -3.616e-01
 4.600e-01 7.800e-01 -2.443e-01
 4.800e-01 7.800e-01 -1.231e-01
 5.000e-01 7.800e-01 -1.203e-16
 5.200e-01 7.800e-01 1.231e-01
 5.400e-01 7.800e-01 2.443e-01
 5.600e-01 7.800e-01 3.616e-01
 5.800e-01 7.800e-01 4.732e-01
 6.000e-01 7.800e-01 5.774e-01
 6.200e-01 7.800e-01 6.724e-01
 6.400e-01 7.800e-01 7.569e-01
 6.600e-01 7.800e-01 8.294e-01
 6.800e-01 7.800e-01 8.888e-01
 7.000e-01 7.800e-01 9.342e-01
 7.200e-01 7.800e-01 9.649e-01
 7.400e-01 7.800e-01 9.803e-01
 7.600e-01 7.800e-01 9.803e-01
 7.800e-01 7.800e-01 9.649e-01
 8.000e-01 7.800e-01 9.342e-01
 8.200e-01 7.800e-01 8.888e-01
 8.400e-01 7.800e-01 8.294e-01
 8.600e-01 7.800e-01 7.569e-01
 8.800e-01 7.800e-01 6.724e-01
 9.000e-01 7.800e-01 5.774e-01
 9.200e-01 7.800e-01 4.732e-01
 9.400e-01 7.800e-01 3.616e-01
 9.600e-01 7.800e-01 2.443e-01
 9.800e-01 7.800e-01 1.231e-01
 0.000e+00 8.000e-01 -0.000e+00
 2.000e-02 8.000e-01 -1.192e-01
 4.000e-02 8.000e-01 -2.365e-01
 6.000e-02 8.000e-01 -3.501e-01
 8.000e-02 8.000e-01 -4.582e-01
 1.000e-01 8.000e-01 -5.590e-01
 1.200e-01 8.000e-01 -6.510e-01
 1.400e-01 8.000e-01 -7.328e-01
 1.600e-01 8.000e-01 -8.030e-01
 1.800e-01 8.000e-01 -8.605e-01
 2.000e-01 8.000e-01 -9.045e-01
 2.200e-01 8.000e-01 -9.342e-01
 2.400e-01 8.000e-01 -9.492e-01
 2.600e-01 8.000e-01 -9.492e-01
 2.800e-01 8.000e-01 -9.342e-01
 3.000e-01 8.000e-01 -9.045e-01
 3.200e-01 8.000e-01 -8.605e-01
 3.400e-01 8.000e-01 -8.030e-01
 3.600e-01 8.000e-01 -7.328e-01
 3.800e-01 8.000e-01 -6.510e-01
 4.000e-01 8.000e-01 -5.590e-01
 4.200e-01 8.000e-01 -4.582e-01
 4.400e-01 8.000e-01 -3.501e-01
 4.600e-01 8.000e-01 -2.365e-01
 4.800e-01 8.000e-01 -1.192e-01
 5.000e-01 8.000e-01 -1.165e-16
 5.200e-01 8.000e-01 1.192e-01
 5.400e-01 8.000e-01 2.365e-01
 5.600e-01 8.000e-01 3.501e-01
 5.800e-01 8.000e-01 4.582e-01
 6.000e-01 8.000e-01 5.590e-01
 6.200e-01 8.000e-01 6.510e-01
 6.400e-01 8.000e-01 7.328e-01
 6.600e-01 8.000e-01 8.030e-01
 6.800e-01 8.000e-01 8.605e-01
 7.000e-01 8.000e-01 9.045e-01
 7.200e-01 8.000e-01 9.342e-01
 7.400e-01 8.000e-01 9.492e-01
 7.600e-01 8.000e-01 9.492e-01
 7.800e-01 8.000e-01 9.342e-01
 8.000e-01 8.000e-01 9.045e-01
 8.200e-01 8.000e-01 8.605e-01
 8.400e-01 8.000e-01 8.030e-01
 8.600e-01 8.000e-01 7.328e-01
 8.800e-01 8.000e-01 6.510e-01
 9.000e-01 8.000e-01 5.590e-01
 9.200e-01 8.000e-01 4.582e-01
 9.400e-01 8.000e-01 3.501e-01
 9.600e-01 8.000e-01 2.365e-01
 9.800e-01 8.000e-01 1.192e-01
 0.000e+00 8.200e-01 -0.000e+00
 2.000e-02 8.200e-01 -1.134e-01
 4.000e-02 8.200e-01 -2.250e-01
 6.000e-02 8.200e-01 -3.331e-01
 8.000e-02 8.200e-01 -4.359e-01
 1.000e-01 8.200e-01 -5.318e-01
 1.200e-01 8.200e-01 -6.194e-01
 1.400e-01 8.200e-01 -6.972e-01
 1.600e-01 8.200e-01 -7.640e-01
 1.800e-01 8.200e-01 -8.187e-01
 2.000e-01 8.200e-01 -8.605e-01
 2.200e-01 8.200e-01 -8.888e-01
 2.400e-01 8.200e-01 -9.030e-01
 2.600e-01 8.200e-01 -9.030e-01
 2.800e-01 8.200e-01 -8.888e-01
 3.000e-01 8.200e-01 -8.605e-01
 3.200e-01 8.200e-01 -8.187e-01
 3.400e-01 8.200e-01 -7.640e-01
 3.600e-01 8.200e-01 -6.972e-01
 3.800e-01 8.200e-01 -6.194e-01
 4.000e-01 8.200e-01 -5.318e-01
 4.200e-01 8.200e-01 -4.359e-01
 4.400e-01 8.200e-01 -3.331e-01
 4.600e-01 8.200e-01 -2.250e-01
 4.800e-01 8.200e-01 -1.134e-01
 5.000e-01 8.200e-01 -1.108e-16
 5.200e-01 8.200e-01 1.134e-01
 5.400e-01 8.200e-01 2.250e-01
 5.600e-01 8.200e-01 3.331e-01
 5.800e-01 8.200e-01 4.359e-01
 6.000e-01 8.200e-01 5.318e-01
 6.200e-01 8.200e-01 6.194e-01
 6.400e-01 8.200e-01 6.972e-01
 6.600e-01 8.200e-01 7.640e-01
 6.800e-01 8.200e-01 8.187e-01
 7.000e-01 8.200e-01 8.605e-01
 7.200e-01 8.200e-01 8.888e-01
 7.400e-01 8.200e-01 9.030e-01
 7.600e-01 8.200e-01 9.030e-01
 7.800e-01 8.200e-01 8.888e-01
 8.000e-01 8.200e-01 8.605e-01
 8.200e-01 8.200e-01 8.187e-01
 8.400e-01 8.200e-01 7.640e-01
 8.600e-01 8.200e-01 6.972e-01
 8.800e-01 8.200e-01 6.194e-01
 9.000e-01 8.200e-01 5.318e-01
 9.200e-01 8.200e-01 4.359e-01
 9.400e-01 8.200e-01 3.331e-01
 9.600e-01 8.200e-01 2.250e-01
 9.800e-01 8.200e-01 1.134e-01
 0.000e+00 8.400e-01 -0.000e+00
 2.000e-02 8.400e-01 -1.058e-01
 4.000e-02 8.400e-01 -2.100e-01
 6.000e-02 8.400e-01 -3.108e-01
 8.000e-02 8.400e-01 -4.068e-01
 1.000e-01 8.400e-01 -4.963e-01
 1.200e-01 8.400e-01 -5.780e-01
 1.400e-01 8.400e-01 -6.506e-01
 1.600e-01 8.400e-01 -7.129e-01
 1.800e-01 8.400e-01 -7.640e-01
 2.000e-01 8.400e-01 -8.030e-01
 2.200e-01 8.400e-01 -8.294e-01
 2.400e-01 8.400e-01 -8.427e-01
 2.600e-01 8.400e-01 -8.427e-01
 2.800e-01 8.400e-01 -8.294e-01
 3.000e-01 8.400e-01 -8.030e-01
 3.200e-01 8.400e-01 -7.640e-01
 3.400e-01 8.400e-01 -7.129e-01
 3.600e-01 8.400e-01 -6.506e-01
 3.800e-01 8.400e-01 -5.780e-01
 4.000e-01 8.400e-01 -4.963e-01
 4.200e-01 8.400e-01 -4.068e-01
 4.400e-01 8.400e-01 -3.108e-01
 4.600e-01 8.400e-01 -2.100e-01
 4.800e-01 8.400e-01 -1.058e-01
 5.000e-01 8.400e-01 -1.034e-16
 5.200e-01 8.400e-01 1.058e-01
 5.400e-01 8.400e-01 2.100e-01
 5.600e-01 8.400e-01 3.108e-01
 5.800e-01 8.400e-01 4.068e-01
 6.000e-01 8.400e-01 4.963e-01
 6.200e-01 8.400e-01 5.780e-01
 6.400e-01 8.400e-01 6.506e-01
 6.600e-01 8.400e-01 7.129e-01
 6.800e-01 8.400e-01 7.640e-01
 7.000e-01 8.400e-01 8.030e-01
 7.200e-01 8.400e-01 8.294e-01
 7.400e-01 8.400e-01 8.427e-01
 7.600e-01 8.400e-01 8.427e-01
 7.800e-01 8.400e-01 8.294e-01
 8.000e-01 8.400e-01 8.030e-01
 8.200e-01 8.400e-01 7.640e-01
 8.400e-01 8.400e-01 7.129e-01
 8.600e-01 8.400e-01 6.506e-01
 8.800e-01 8.400e-01 5.780e-01
 9.000e-01 8.400e-01 4.963e-01
 9.200e-01 8.400e-01 4.068e-01
 9.400e-01 8.400e-01 3.108e-01
 9.600e-01 8.400e-01 2.100e-01
 9.800e-01 8.400e-01 1.058e-01
 0.000e+00 8.600e-01 -0.000e+00
 2.000e-02 8.600e-01 -9.657e-02
 4.000e-02 8.600e-01 -1.916e-01
 6.000e-02 8.600e-01 -2.836e-01
 8.000e-02 8.600e-01 -3.712e-01
 1.000e-01 8.600e-01 -4.529e-01
 1.200e-01 8.600e-01 -5.275e-01
 1.400e-01 8.600e-01 -5.937e-01
 1.600e-01 8.600e-01 -6.506e-01
 1.800e-01 8.600e-01 -6.972e-01
 2.000e-01 8.600e-01 -7.328e-01
 2.200e-01 8.600e-01 -7.569e-01
 2.400e-01 8.600e-01 -7.690e-01
 2.600e-01 8.600e-01 -7.690e-01
 2.800e-01 8.600e-01 -7.569e-01
 3.000e-01 8.600e-01 -7.328e-01
 3.200e-01 8.600e-01 -6.972e-01
 3.400e-01 8.600e-01 -6.506e-01
 3.600e-01 8.600e-01 -5.937e-01
 3.800e-01 8.600e-01 -5.275e-01
 4.000e-01 8.600e-01 -4.529e-01
 4.200e-01 8.600e-01 -3.712e-01
 4.400e-01 8.600e-01 -2.836e-01
 4.600e-01 8.600e-01 -1.916e-01
 4.800e-01 8.600e-01 -9.657e-02
 5.000e-01 8.600e-01 -9.436e-17
 5.200e-01 8.600e-01 9.657e-02
 5.400e-01 8.600e-01 1.916e-01
 5.600e-01 8.600e-01 2.836e-01
 5.800e-01 8.600e-01 3.712e-01
 6.000e-01 8.600e-01 4.529e-01
 6.200e-01 8.600e-01 5.275e-01
 6.400e-01 8.600e-01 5.937e-01
 6.600e-01 8.600e-01 6.506e-01
 6.800e-01 8.600e-01 6.972e-01
 7.000e-01 8.600e-01 7.328e-01
 7.200e-01 8.600e-01 7.569e-01
 7.400e-01 8.600e-01 7.690e-01
 7.600e-01 8.600e-01 7.690e-01
 7.800e-01 8.600e-01 7.569e-01
 8.000e-01 8.600e-01 7.328e-01
 8.200e-01 8.600e-01 6.972e-01
 8.400e-01 8.600e-01 6.506e-01
 8.600e-01 8.600e-01 5.937e-01
 8.800e-01 8.600e-01 5.275e-01
 9.000e-01 8.600e-01 4.529e-01
 9.200e-01 8.600e-01 3.712e-01
 9.400e-01 8.600e-01 2.836e-01
 9.600e-01 8.600e-01 1.916e-01
 9.800e-01 8.600e-01 9.657e-02
 0.000e+00 8.800e-01 -0.000e+00
 2.000e-02 8.800e-01 -8.580e-02
 4.000e-02 8.800e-01 -1.702e-01
 6.000e-02 8.800e-01 -2.520e-01
 8.000e-02 8.800e-01 -3.298e-01
 1.000e-01 8.800e-01 -4.024e-01
 1.200e-01 8.800e-01 -4.686e-01
 1.400e-01 8.800e-01 -5.275e-01
 1.600e-01 8.800e-01 -5.780e-01
 1.800e-01 8.800e-01 -6.194e-01
 2.000e-01 8.800e-01 -6.510e-01
 2.200e-01 8.800e-01 -6.724e-01
 2.400e-01 8.800e-01 -6.832e-01
 2.600e-01 8.800e-01 -6.832e-01
 2.800e-01 8.800e-01 -6.724e-01
 3.000e-01 8.800e-01 -6.510e-01
 3.200e-01 8.800e-01 -6.194e-01
 3.400e-01 8.800e-01 -5.780e-01
 3.600e-01 8.800e-01 -5.275e-01
 3.800e-01 8.800e-01 -4.686e-01
 4.000e-01 8.800e-01 -4.024e-01
 4.200e-01 8.800e-01 -3.298e-01
 4.400e-01 8.800e-01 -2.520e-01
 4.600e-01 8.800e-01 -1.702e-01
 4.800e-01 8.800e-01 -8.580e-02
 5.000e-01 8.800e-01 -8.383e-17
 5.200e-01 8.800e-01 8.580e-02
 5.400e-01 8.800e-01 1.702e-01
 5.600e-01 8.800e-01 2.520e-01
 5.800e-01 8.800e-01 3.298e-01
 6.000e-01 8.800e-01 4.024e-01
 6.200e-01 8.800e-01 4.686e-01
 6.400e-01 8.800e-01 5.275e-01
 6.600e-01 8.800e-01 5.780e-01
 6.800e-01 8.800e-01 6.194e-01
 7.000e-01 8.800e-01 6.510e-01
 7.200e-01 8.800e-01 6.724e-01
 7.400e-01 8.800e-01 6.832e-01
 7.600e-01 8.800e-01 6.832e-01
 7.800e-01 8.800e-01 6.724e-01
 8.000e-01 8.800e-01 6.510e-01
 8.200e-01 8.800e-01 6.194e-01
 8.400e-01 8.800e-01 5.780e-01
 8.600e-01 8.800e-01 5.275e-01
 8.800e-01 8.800e-01 4.686e-01
 9.000e-01 8.800e-01 4.024e-01
 9.200e-01 8.800e-01 3.298e-01
 9.400e-01 8.800e-01 2.520e-01
 9.600e-01 8.800e-01 1.702e-01
 9.800e-01 8.800e-01 8.580e-02
 0.000e+00 9.000e-01 -0.000e+00
 2.000e-02 9.000e-01 -7.367e-02
 4.000e-02 9.000e-01 -1.462e-01
 6.000e-02 9.000e-01 -2.164e-01
 8.000e-02 9.000e-01 -2.832e-01
 1.000e-01 9.000e-01 -3.455e-01
 1.200e-01 9.000e-01 -4.024e-01
 1.400e-01 9.000e-01 -4.529e-01
 1.600e-01 9.000e-01 -4.963e-01
 1.800e-01 9.000e-01 -5.318e-01
 2.000e-01 9.000e-01 -5.590e-01
 2.200e-01 9.000e-01 -5.774e-01
 2.400e-01 9.000e-01 -5.866e-01
 2.600e-01 9.000e-01 -5.866e-01
 2.800e-01 9.000e-01 -5.774e-01
 3.000e-01 9.000e-01 -5.590e-01
 3.200e-01 9.000e-01 -5.318e-01
 3.400e-01 9.000e-01 -4.963e-01
 3.600e-01 9.000e-01 -4.529e-01
 3.800e-01 9.000e-01 -4.024e-01
 4.000e-01 9.000e-01 -3.455e-01
 4.200e-01 9.000e-01 -2.832e-01
 4.400e-01 9.000e-01 -2.164e-01
 4.600e-01 9.000e-01 -1.462e-01
 4.800e-01 9.000e-01 -7.367e-02
 5.000e-01 9.000e-01 -7.198e-17
 5.200e-01 9.000e-01 7.367e-02
 5.400e-01 9.000e-01 1.462e-01
 5.600e-01 9.000e-01 2.164e-01
 5.800e-01 9.000e-01 2.832e-01
 6.000e-01 9.000e-01 3.455e-01
 6.200e-01 9.000e-01 4.024e-01
 6.400e-01 9.000e-01 4.529e-01
 6.600e-01 9.000e-01 4.963e-01
 6.800e-01 9.000e-01 5.318e-01
 7.000e-01 9.000e-01 5.590e-01
 7.200e-01 9.000e-01 5.774e-01
 7.400e-01 9.000e-01 5.866e-01
 7.600e-01 9.000e-01 5.866e-01
 7.800e-01 9.000e-01 5.774e-01
 8.000e-01 9.000e-01 5.590e-01
 8.200e-01 9.000e-01 5.318e-01
 8.400e-01 9.000e-01 4.963e-01
 8.600e-01 9.000e-01 4.529e-01
 8.800e-01 9.000e-01 4.024e-01
 9.000e-01 9.000e-01 3.455e-01
 9.200e-01 9.000e-01 2.832e-01
 9.400e-01 9.000e-01 2.164e-01
 9.600e-01 9.000e-01 1.462e-01
 9.800e-01 9.000e-01 7.367e-02
 0.000e+00 9.200e-01 -0.000e+00
 2.000e-02 9.200e-01 -6.038e-02
 4.000e-02 9.200e-01 -1.198e-01
 6.000e-02 9.200e-01 -1.773e-01
 8.000e-02 9.200e-01 -2.321e-01
 1.000e-01 9.200e-01 -2.832e-01
 1.200e-01 9.200e-01 -3.298e-01
 1.400e-01 9.200e-01 -3.712e-01
 1.600e-01 9.200e-01 -4.068e-01
 1.800e-01 9.200e-01 -4.359e-01
 2.000e-01 9.200e-01 -4.582e-01
 2.200e-01 9.200e-01 -4.732e-01
 2.400e-01 9.200e-01 -4.808e-01
 2.600e-01 9.200e-01 -4.808e-01
 2.800e-01 9.200e-01 -4.732e-01
 3.000e-01 9.200e-01 -4.582e-01
 3.200e-01 9.200e-01 -4.359e-01
 3.400e-01 9.200e-01 -4.068e-01
 3.600e-01 9.200e-01 -3.712e-01
 3.800e-01 9.200e-01 -3.298e-01
 4.000e-01 9.200e-01 -2.832e-01
 4.200e-01 9.200e-01 -2.321e-01
 4.400e-01 9.200e-01 -1.773e-01
 4.600e-01 9.200e-01 -1.198e-01
 4.800e-01 9.200e-01 -6.038e-02
 5.000e-01 9.200e-01 -5.900e-17
 5.200e-01 9.200e-01 6.038e-02
 5.400e-01 9.200e-01 1.198e-01
 5.600e-01 9.200e-01 1.773e-01
 5.800e-01 9.200e-01 2.321e-01
 6.000e-01 9.200e-01 2.832e-01
 6.200e-01 9.200e-01 3.298e-01
 6.400e-01 9.200e-01 3.712e-01
 6.600e-01 9.200e-01 4.068e-01
 6.800e-01 9.200e-01 4.359e-01
 7.000e-01 9.200e-01 4.582e-01
 7.200e-01 9.200e-01 4.732e-01
 7.400e-01 9.200e-01 4.808e-01
 7.600e-01 9.200e-01 4.808e-01
 7.800e-01 9.200e-01 4.732e-01
 8.000e-01 9.200e-01 4.582e-01
 8.200e-01 9.200e-01 4.359e-01
 8.400e-01 9.200e-01 4.068e-01
 8.600e-01 9.200e-01 3.712e-01
 8.800e-01 9.200e-01 3.298e-01
 9.000e-01 9.200e-01 2.832e-01
 9.200e-01 9.200e-01 2.321e-01
 9.400e-01 9.200e-01 1.773e-01
 9.600e-01 9.200e-01 1.198e-01
 9.800e-01 9.200e-01 6.038e-02
 0.000e+00 9.400e-01 -0.000e+00
 2.000e-02 9.400e-01 -4.614e-02
 4.000e-02 9.400e-01 -9.155e-02
 6.000e-02 9.400e-01 -1.355e-01
 8.000e-02 9.400e-01 -1.773e-01
 1.000e-01 9.400e-01 -2.164e-01
 1.200e-01 9.400e-01 -2.520e-01
 1.400e-01 9.400e-01 -2.836e-01
 1.600e-01 9.400e-01 -3.108e-01
 1.800e-01 9.400e-01 -3.331e-01
 2.000e-01 9.400e-01 -3.501e-01
 2.200e-01 9.400e-01 -3.616e-01
 2.400e-01 9.400e-01 -3.674e-01
 2.600e-01 9.400e-01 -3.674e-01
 2.800e-01 9.400e-01 -3.616e-01
 3.000e-01 9.400e-01 -3.501e-01
 3.200e-01 9.400e-01 -3.331e-01
 3.400e-01 9.400e-01 -3.108e-01
 3.600e-01 9.400e-01 -2.836e-01
 3.800e-01 9.400e-01 -2.520e-01
 4.000e-01 9.400e-01 -2.164e-01
 4.200e-01 9.400e-01 -1.773e-01
 4.400e-01 9.400e-01 -1.355e-01
 4.600e-01 9.400e-01 -9.155e-02
 4.800e-01 9.400e-01 -4.614e-02
 5.000e-01 9.400e-01 -4.508e-17
 5.200e-01 9.400e-01 4.614e-02
 5.400e-01 9.400e-01 9.155e-02
 5.600e-01 9.400e-01 1.355e-01
 5.800e-01 9.400e-01 1.773e-01
 6.000e-01 9.400e-01 2.164e-01
 6.200e-01 9.400e-01 2.520e-01
 6.400e-01 9.400e-01 2.836e-01
 6.600e-01 9.400e-01 3.108e-01
 6.800e-01 9.400e-01 3.331e-01
 7.000e-01 9.400e-01 3.501e-01
 7.200e-01 9.400e-01 3.616e-01
 7.400e-01 9.400e-01 3.674e-01
 7.600e-01 9.400e-01 3.674e-01
 7.800e-01 9.400e-01 3.616e-01
 8.000e-01 9.400e-01 3.501e-01
 8.200e-01 9.400e-01 3.331e-01
 8.400e-01 9.400e-01 3.108e-01
 8.600e-01 9.400e-01 2.836e-01
 8.800e-01 9.400e-01 2.520e-01
 9.000e-01 9.400e-01 2.164e-01
 9.200e-01 9.400e-01 1.773e-01
 9.400e-01 9.400e-01 1.355e-01
 9.600e-01 9.400e-01 9.155e-02
 9.800e-01 9.400e-01 4.614e-02
 0.000e+00 9.600e-01 -0.000e+00
 2.000e-02 9.600e-01 -3.117e-02
 4.000e-02 9.600e-01 -6.185e-02
 6.000e-02 9.600e-01 -9.155e-02
 8.000e-02 9.600e-01 -1.198e-01
 1.000e-01 9.600e-01 -1.462e-01
 1.200e-01 9.600e-01 -1.702e-01
 1.400e-01 9.600e-01 -1.916e-01
 1.600e-01 9.600e-01 -2.100e-01
 1.800e-01 9.600e-01 -2.250e-01
 2.000e-01 9.600e-01 -2.365e-01
 2.200e-01 9.600e-01 -2.443e-01
 2.400e-01 9.600e-01 -2.482e-01
 2.600e-01 9.600e-01 -2.482e-01
 2.800e-01 9.600e-01 -2.443e-01
 3.000e-01 9.600e-01 -2.365e-01
 3.200e-01 9.600e-01 -2.250e-01
 3.400e-01 9.600e-01 -2.100e-01
 3.600e-01 9.600e-01 -1.916e-01
 3.800e-01 9.600e-01 -1.702e-01
 4.000e-01 9.600e-01 -1.462e-01
 4.200e-01 9.600e-01 -1.198e-01
 4.400e-01 9.600e-01 -9.155e-02
 4.600e-01 9.600e-01 -6.185e-02
 4.800e-01 9.600e-01 -3.117e-02
 5.000e-01 9.600e-01 -3.046e-17
 5.200e-01 9.600e-01 3.117e-02
 5.400e-01 9.600e-01 6.185e-02
 5.600e-01 9.600e-01 9.155e-02
 5.800e-01 9.600e-01 1.198e-01
 6.000e-01 9.600e-01 1.462e-01
 6.200e-01 9.600e-01 1.702e-01
 6.400e-01 9.600e-01 1.916e-01
 6.600e-01 9.600e-01 2.100e-01
 6.800e-01 9.600e-01 2.250e-01
 7.000e-01 9.600e-01 2.365e-01
 7.200e-01 9.600e-01 2.443e-01
 7.400e-01 9.600e-01 2.482e-01
 7.600e-01 9.600e-01 2.482e-01
 7.800e-01 9.600e-01 2.443e-01
 8.000e-01 9.600e-01 2.365e-01
 8.200e-01 9.600e-01 2.250e-01
 8.400e-01 9.600e-01 2.100e-01
 8.600e-01 9.600e-01 1.916e-01
 8.800e-01 9.600e-01 1.702e-01
 9.000e-01 9.600e-01 1.462e-01
 9.200e-01 9.600e-01 1.198e-01
 9.400e-01 9.600e-01 9.155e-02
 9.600e-01 9.600e-01 6.185e-02
 9.800e-01 9.600e-01 3.117e-02
 0.000e+00 9.800e-01 -0.000e+00
 2.000e-02 9.800e-01 -1.571e-02
 4.000e-02 9.800e-01 -3.117e-02
 6.000e-02 9.800e-01 -4.614e-02
 8.000e-02 9.800e-01 -6.038e-02
 1.000e-01 9.800e-01 -7.367e-02
 1.200e-01 9.800e-01 -8.580e-02
 1.400e-01 9.800e-01 -9.657e-02
 1.600e-01 9.800e-01 -1.058e-01
 1.800e-01 9.800e-01 -1.134e-01
 2.000e-01 9.800e-01 -1.192e-01
 2.200e-01 9.800e-01 -1.231e-01
 2.400e-01 9.800e-01 -1.251e-01
 2.600e-01 9.800e-01 -1.251e-01
 2.800e-01 9.800e-01 -1.231e-01
 3.000e-01 9.800e-01 -1.192e-01
 3.200e-01 9.800e-01 -1.134e-01
 3.400e-01 9.800e-01 -1.058e-01
 3.600e-01 9.800e-01 -9.657e-02
 3.800e-01 9.800e-01 -8.580e-02
 4.000e-01 9.800e-01 -7.367e-02
 4.200e-01 9.800e-01 -6.038e-02
 4.400e-01 9.800e-01 -4.614e-02
 4.600e-01 9.800e-01 -3.117e-02
 4.800e-01 9.800e-01 -1.571e-02
 5.000e-01 9.800e-01 -1.535e-17
 5.200e-01 9.800e-01 1.571e-02
 5.400e-01 9.800e-01 3.117e-02
 5.600e-01 9.800e-01 4.614e-02
 5.800e-01 9.800e-01 6.038e-02
 6.000e-01 9.800e-01 7.367e-02
 6.200e-01 9.800e-01 8.580e-02
 6.400e-01 9.800e-01 9.657e-02
 6.600e-01 9.800e-01 1.058e-01
 6.800e-01 9.800e-01 1.134e-01
 7.000e-01 9.800e-01 1.192e-01
 7.200e-01 9.800e-01 1.231e-01
 7.400e-01 9.800e-01 1.251e-01
 7.600e-01 9.800e-01 1.251e-01
 7.800e-01 9.800e-01 1.231e-01
 8.000e-01 9.800e-01 1.192e-01
 8.200e-01 9.800e-01 1.134e-01
 8.400e-01 9.800e-01 1.058e-01
 8.600e-01 9.800e-01 9.657e-02
 8.800e-01 9.800e-01 8.580e-02
 9.000e-01 9.800e-01 7.367e-02
 9.200e-01 9.800e-01 6.038e-02
 9.400e-01 9.800e-01 4.614e-02
 9.600e-01 9.800e-01 3.117e-02
 9.800e-01 9.800e-01 1.571e-02


==> Data/2D_U0_noise0_gamma0.txt <==
Ix    I    N   IN   tP   tD   uP        uD        mP        mD         VP         VD     UinitP     UinitD       UtNP       UtND
10 100 100 10000 10.98 56.39 2.494e-04 3.232e-04 6.242e-05 8.514e-05 3.183e-03 4.025e-03 2.494e-04 3.232e-04 1.377e-04 1.710e-04
20 400 100 40000 30.47 147.93 6.990e-04 9.549e-04 1.473e-04 2.326e-04 4.539e-03 7.500e-03 6.990e-04 9.549e-04 1.730e-04 2.702e-04
50 2500 100 250000 198.08 567.55 3.589e-03 5.304e-03 6.838e-04 1.267e-03 9.281e-03 4.543e-02 3.589e-03 5.304e-03 2.205e-04 1.320e-03
100 10000 100 1000000 913.11 2503.65 4.395e-03 6.184e-03 8.271e-04 1.480e-03 1.080e-02 4.663e-02 4.395e-03 6.184e-03 2.029e-04 1.026e-03


==> Data/2D_UtN_noise0_gamma0.txt <==
Ix    I    N   IN   tP   tD   uP        uD        mP        mD         VP         VD     UinitP     UinitD       UtNP       UtND
10 100 100 10000 1.06 15.11 2.632e-04 2.108e-04 4.312e-05 1.814e-05 2.136e-04 2.699e-04 2.632e-04 2.108e-04 0.000e+00 8.563e-06
20 400 100 40000 3.20 59.43 3.233e-04 6.209e-04 3.295e-05 3.582e-05 2.260e-04 5.427e-04 3.233e-04 6.209e-04 9.979e-19 1.377e-05
50 2500 100 250000 21.05 459.63 3.581e-04 8.758e-05 2.975e-05 1.038e-05 2.391e-04 1.457e-04 3.581e-04 8.758e-05 8.402e-19 2.877e-06
100 10000 100 1000000 81.61 1823.58 5.777e-04 1.315e-03 4.147e-05 7.084e-05 3.815e-04 1.038e-03 5.777e-04 1.315e-03 5.988e-19 1.373e-05


==> Data/Ite_U0_noise0_gamma0.txt <==
ite     err   
0  1.578e-01
1  2.261e-01
2  6.885e-01
3  4.804e-02
4  1.580e-01
5  4.087e-02
6  3.831e-02
7  1.601e-02
8  1.091e-02
9  5.432e-03
10  3.249e-03
11  1.745e-03
12  1.002e-03
13  5.740e-04
14  3.523e-04
15  2.458e-04
16  1.989e-04
17  1.826e-04
18  1.699e-04
19  1.680e-04
20  1.671e-04
21  1.667e-04
22  1.664e-04
23  1.652e-04
24  1.652e-04

==> Data/Ite_U0_noise0_gamma0_T10.txt <==
ite     err   
0  1.578e-01
1  2.259e-01
2  9.055e-02
3  1.102e-02
4  1.797e-02
5  6.503e-03
6  6.062e-03
7  4.763e-03
8  4.482e-03
9  4.272e-03
10  4.136e-03
11  3.833e-03
12  3.795e-03
13  3.757e-03
14  3.712e-03
15  3.673e-03
16  3.438e-03
17  3.420e-03
18  3.400e-03
19  3.324e-03
20  3.300e-03
21  3.131e-03
22  3.120e-03
23  3.120e-03
24  3.120e-03

==> Data/Ite_U0_noise0_gamma0_T50.txt <==
ite     err   
0  1.578e-01
1  2.255e-01
2  1.393e-01
3  4.474e-02
4  4.502e-02
5  4.475e-02
6  4.476e-02
7  4.474e-02
8  4.474e-02
9  7.876e-03
10  7.876e-03
11  7.876e-03
12  7.427e-03
13  7.427e-03
14  7.427e-03
15  5.357e-03
16  5.276e-03
17  5.276e-03
18  5.276e-03
19  5.276e-03
20  5.087e-03
21  4.983e-03
22  4.983e-03
23  4.710e-03
24  4.646e-03
25  4.646e-03
26  4.646e-03
27  3.993e-03
28  3.993e-03
29  3.955e-03
30  3.955e-03
31  3.955e-03

==> Data/Ite_UtN_noise0_gamma0.txt <==
ite     err 
1  8.282e+01
2  1.569e+00
3  3.785e+00
4  3.360e+00
5  3.363e-01
6  2.406e-01
7  1.748e-01
8  4.236e-02
9  3.564e-02
10  9.413e-03
11  7.237e-03
12  2.910e-03
13  2.086e-03
14  1.058e-03
15  6.543e-04
16  2.561e-04
17  1.470e-04
18  6.592e-06
19  4.260e-05
20  2.553e-05
21  3.560e-05
22  2.673e-05
23  3.335e-05
24  2.935e-05
25  3.121e-05
26  3.061e-05

==> Data/Ite_UtN_noise0_gamma0_T10.txt <==
ite     err 
0  1.578e-01
1  8.282e+01
2  1.569e+00
3  3.785e+00
4  3.359e+00
5  3.387e-01
6  2.427e-01
7  1.768e-01
8  4.427e-02
9  3.749e-02
10  1.094e-02
11  8.429e-03
12  3.764e-03
13  2.678e-03
14  1.447e-03
15  9.004e-04
16  4.061e-04
17  2.380e-04
18  6.042e-05
19  7.436e-05
20  9.029e-06
21  4.621e-05
22  2.104e-05
23  3.686e-05
24  2.768e-05
25  3.244e-05
26  3.022e-05
27  3.119e-05
28  3.075e-05
29  3.099e-05

==> Data/Ite_UtN_noise0_gamma0_T50.txt <==
ite     err 
0  1.578e-01
1  8.282e+01
2  1.569e+00
3  3.785e+00
4  3.359e+00
5  3.387e-01
6  2.427e-01
7  1.768e-01
8  4.427e-02
9  3.749e-02
10  1.094e-02
11  8.429e-03
12  3.764e-03
13  2.678e-03
14  1.447e-03
15  9.004e-04
16  4.061e-04
17  2.380e-04
18  6.042e-05
19  7.436e-05
20  9.029e-06
21  4.621e-05
22  2.104e-05
23  3.686e-05
24  2.768e-05
25  3.244e-05
26  3.022e-05
27  3.119e-05
28  3.075e-05
29  3.099e-05

==> Data/Solve_U0Uk_noise0.01_gamma9.3277e-05.txt <==
    x         V        VP         U        UP      Verr      Uerr
0.00e+00 2.718e-01 2.550e-01 1.016e-01 1.039e-01  1.684e-02 2.376e-03 
2.00e-02 2.574e-01 2.631e-01 1.051e-01 1.044e-01  5.698e-03 6.401e-04 
4.00e-02 2.406e-01 2.593e-01 1.046e-01 1.056e-01  1.876e-02 9.827e-04 
6.00e-02 2.231e-01 2.608e-01 1.094e-01 1.075e-01  3.768e-02 1.895e-03 
8.00e-02 2.067e-01 2.492e-01 1.123e-01 1.101e-01  4.251e-02 2.177e-03 
1.00e-01 1.929e-01 2.295e-01 1.122e-01 1.135e-01  3.669e-02 1.315e-03 
1.20e-01 1.831e-01 2.005e-01 1.164e-01 1.177e-01  1.741e-02 1.273e-03 
1.40e-01 1.789e-01 1.931e-01 1.253e-01 1.227e-01  1.422e-02 2.545e-03 
1.60e-01 1.809e-01 1.799e-01 1.304e-01 1.287e-01  1.026e-03 1.691e-03 
1.80e-01 1.883e-01 1.621e-01 1.371e-01 1.358e-01  2.627e-02 1.387e-03 
2.00e-01 1.982e-01 1.616e-01 1.439e-01 1.439e-01  3.660e-02 5.657e-05 
2.20e-01 2.055e-01 1.611e-01 1.535e-01 1.531e-01  4.444e-02 3.810e-04 
2.40e-01 2.047e-01 1.730e-01 1.650e-01 1.636e-01  3.167e-02 1.364e-03 
2.60e-01 1.921e-01 1.714e-01 1.776e-01 1.753e-01  2.071e-02 2.329e-03 
2.80e-01 1.678e-01 1.348e-01 1.882e-01 1.882e-01  3.305e-02 8.835e-06 
3.00e-01 1.354e-01 1.102e-01 2.030e-01 2.025e-01  2.520e-02 4.924e-04 
3.20e-01 1.006e-01 1.075e-01 2.181e-01 2.179e-01  6.887e-03 2.570e-04 
3.40e-01 6.855e-02 8.612e-02 2.361e-01 2.342e-01  1.757e-02 1.884e-03 
3.60e-01 4.262e-02 5.784e-02 2.502e-01 2.513e-01  1.522e-02 1.047e-03 
3.80e-01 2.408e-02 3.352e-02 2.696e-01 2.684e-01  9.443e-03 1.196e-03 
4.00e-01 1.281e-02 1.826e-02 2.793e-01 2.851e-01  5.449e-03 5.861e-03 
4.20e-01 8.125e-03 2.525e-02 3.001e-01 3.006e-01  1.713e-02 5.070e-04 
4.40e-01 9.191e-03 1.868e-02 3.162e-01 3.139e-01  9.491e-03 2.342e-03 
4.60e-01 1.512e-02 2.090e-02 3.249e-01 3.241e-01  5.775e-03 8.130e-04 
4.80e-01 2.481e-02 2.899e-02 3.298e-01 3.306e-01  4.187e-03 7.881e-04 
5.00e-01 3.679e-02 4.974e-02 3.352e-01 3.328e-01  1.295e-02 2.443e-03 
5.20e-01 4.935e-02 6.486e-02 3.291e-01 3.303e-01  1.551e-02 1.221e-03 
5.40e-01 6.080e-02 6.550e-02 3.238e-01 3.235e-01  4.698e-03 3.344e-04 
5.60e-01 6.974e-02 6.228e-02 3.153e-01 3.128e-01  7.462e-03 2.502e-03 
5.80e-01 7.514e-02 5.137e-02 2.983e-01 2.991e-01  2.376e-02 8.109e-04 
6.00e-01 7.625e-02 7.005e-02 2.838e-01 2.832e-01  6.197e-03 6.705e-04 
6.20e-01 7.240e-02 7.368e-02 2.635e-01 2.660e-01  1.280e-03 2.425e-03 
6.40e-01 6.311e-02 6.361e-02 2.494e-01 2.482e-01  4.961e-04 1.210e-03 
6.60e-01 4.849e-02 4.133e-02 2.317e-01 2.307e-01  7.153e-03 1.080e-03 
6.80e-01 3.006e-02 2.064e-02 2.123e-01 2.138e-01  9.418e-03 1.503e-03 
7.00e-01 1.141e-02 1.630e-02 2.018e-01 1.980e-01  4.889e-03 3.783e-03 
7.20e-01 -1.992e-03 9.221e-03 1.829e-01 1.835e-01  1.121e-02 5.396e-04 
7.40e-01 -4.321e-03 6.887e-03 1.712e-01 1.704e-01  1.121e-02 8.789e-04 
7.60e-01 8.245e-03 6.559e-03 1.519e-01 1.587e-01  1.686e-03 6.763e-03 
7.80e-01 3.570e-02 2.671e-02 1.459e-01 1.485e-01  8.994e-03 2.573e-03 
8.00e-01 7.420e-02 6.166e-02 1.345e-01 1.396e-01  1.254e-02 5.081e-03 
8.20e-01 1.178e-01 1.089e-01 1.338e-01 1.320e-01  8.877e-03 1.764e-03 
8.40e-01 1.609e-01 1.472e-01 1.266e-01 1.255e-01  1.370e-02 1.047e-03 
8.60e-01 1.994e-01 1.976e-01 1.200e-01 1.201e-01  1.807e-03 2.583e-05 
8.80e-01 2.315e-01 2.411e-01 1.131e-01 1.155e-01  9.638e-03 2.397e-03 
9.00e-01 2.563e-01 2.658e-01 1.119e-01 1.118e-01  9.517e-03 5.081e-05 
9.20e-01 2.737e-01 2.851e-01 1.071e-01 1.089e-01  1.135e-02 1.796e-03 
9.40e-01 2.837e-01 2.877e-01 1.063e-01 1.066e-01  4.081e-03 3.351e-04 
9.60e-01 2.863e-01 2.887e-01 1.036e-01 1.051e-01  2.427e-03 1.493e-03 
9.80e-01 2.820e-01 2.590e-01 1.046e-01 1.042e-01  2.295e-02 4.802e-04 


==> Data/Solve_U0_noise0.01_gamma1e-06.txt <==
    x         V        VP         U        UP      Verr      Uerr
0.00e+00 2.718e-01 2.633e-01 1.016e-01 1.035e-01  8.515e-03 1.959e-03 
2.00e-02 2.574e-01 2.702e-01 1.051e-01 1.043e-01  1.273e-02 8.118e-04 
4.00e-02 2.406e-01 2.708e-01 1.046e-01 1.057e-01  3.022e-02 1.046e-03 
6.00e-02 2.231e-01 2.729e-01 1.094e-01 1.078e-01  4.977e-02 1.611e-03 
8.00e-02 2.067e-01 2.654e-01 1.123e-01 1.106e-01  5.872e-02 1.688e-03 
1.00e-01 1.929e-01 2.486e-01 1.122e-01 1.142e-01  5.571e-02 1.989e-03 
1.20e-01 1.831e-01 2.384e-01 1.164e-01 1.185e-01  5.530e-02 2.110e-03 
1.40e-01 1.789e-01 2.359e-01 1.253e-01 1.237e-01  5.702e-02 1.593e-03 
1.60e-01 1.809e-01 2.256e-01 1.304e-01 1.298e-01  4.469e-02 6.776e-04 
1.80e-01 1.883e-01 2.112e-01 1.371e-01 1.368e-01  2.290e-02 3.715e-04 
2.00e-01 1.982e-01 1.944e-01 1.439e-01 1.448e-01  3.799e-03 8.984e-04 
2.20e-01 2.055e-01 1.806e-01 1.535e-01 1.540e-01  2.487e-02 4.696e-04 
2.40e-01 2.047e-01 1.682e-01 1.650e-01 1.643e-01  3.653e-02 6.446e-04 
2.60e-01 1.921e-01 1.523e-01 1.776e-01 1.759e-01  3.990e-02 1.738e-03 
2.80e-01 1.678e-01 1.284e-01 1.882e-01 1.887e-01  3.939e-02 4.951e-04 
3.00e-01 1.354e-01 1.064e-01 2.030e-01 2.029e-01  2.901e-02 1.055e-04 
3.20e-01 1.006e-01 8.429e-02 2.181e-01 2.182e-01  1.630e-02 3.207e-05 
3.40e-01 6.855e-02 6.328e-02 2.361e-01 2.345e-01  5.268e-03 1.666e-03 
3.60e-01 4.262e-02 3.724e-02 2.502e-01 2.514e-01  5.378e-03 1.219e-03 
3.80e-01 2.408e-02 1.917e-02 2.696e-01 2.686e-01  4.903e-03 1.046e-03 
4.00e-01 1.281e-02 7.925e-04 2.793e-01 2.853e-01  1.202e-02 6.005e-03 
4.20e-01 8.125e-03 1.166e-02 3.001e-01 3.007e-01  3.535e-03 6.673e-04 
4.40e-01 9.191e-03 2.875e-02 3.162e-01 3.141e-01  1.956e-02 2.148e-03 
4.60e-01 1.512e-02 3.881e-02 3.249e-01 3.244e-01  2.369e-02 5.953e-04 
4.80e-01 2.481e-02 4.712e-02 3.298e-01 3.308e-01  2.231e-02 1.009e-03 
5.00e-01 3.679e-02 5.939e-02 3.352e-01 3.330e-01  2.260e-02 2.241e-03 
5.20e-01 4.935e-02 6.153e-02 3.291e-01 3.305e-01  1.217e-02 1.394e-03 
5.40e-01 6.080e-02 6.837e-02 3.238e-01 3.236e-01  7.565e-03 1.845e-04 
5.60e-01 6.974e-02 7.330e-02 3.153e-01 3.129e-01  3.563e-03 2.377e-03 
5.80e-01 7.514e-02 6.731e-02 2.983e-01 2.992e-01  7.832e-03 8.984e-04 
6.00e-01 7.625e-02 6.432e-02 2.838e-01 2.832e-01  1.192e-02 6.384e-04 
6.20e-01 7.240e-02 5.844e-02 2.635e-01 2.659e-01  1.396e-02 2.410e-03 
6.40e-01 6.311e-02 6.236e-02 2.494e-01 2.482e-01  7.529e-04 1.251e-03 
6.60e-01 4.849e-02 6.068e-02 2.317e-01 2.306e-01  1.219e-02 1.147e-03 
6.80e-01 3.006e-02 5.372e-02 2.123e-01 2.137e-01  2.366e-02 1.385e-03 
7.00e-01 1.141e-02 5.218e-02 2.018e-01 1.978e-01  4.078e-02 3.993e-03 
7.20e-01 -1.992e-03 3.448e-02 1.829e-01 1.831e-01  3.647e-02 1.945e-04 
7.40e-01 -4.321e-03 1.941e-02 1.712e-01 1.698e-01  2.373e-02 1.389e-03 
7.60e-01 8.245e-03 2.661e-03 1.519e-01 1.580e-01  5.585e-03 6.074e-03 
7.80e-01 3.570e-02 1.689e-02 1.459e-01 1.476e-01  1.882e-02 1.713e-03 
8.00e-01 7.420e-02 4.437e-02 1.345e-01 1.386e-01  2.983e-02 4.063e-03 
8.20e-01 1.178e-01 9.334e-02 1.338e-01 1.308e-01  2.447e-02 2.918e-03 
8.40e-01 1.609e-01 1.325e-01 1.266e-01 1.242e-01  2.840e-02 2.317e-03 
8.60e-01 1.994e-01 1.620e-01 1.200e-01 1.187e-01  3.738e-02 1.342e-03 
8.80e-01 2.315e-01 1.849e-01 1.131e-01 1.141e-01  4.655e-02 9.743e-04 
9.00e-01 2.563e-01 2.100e-01 1.119e-01 1.104e-01  4.632e-02 1.456e-03 
9.20e-01 2.737e-01 2.267e-01 1.071e-01 1.076e-01  4.705e-02 4.784e-04 
9.40e-01 2.837e-01 2.427e-01 1.063e-01 1.055e-01  4.099e-02 8.211e-04 
9.60e-01 2.863e-01 2.525e-01 1.036e-01 1.041e-01  3.374e-02 5.547e-04 
9.80e-01 2.820e-01 2.618e-01 1.046e-01 1.035e-01  2.021e-02 1.155e-03 


==> Data/Solve_U0_noise0_gamma0.txt <==
    x         V        VP         U        UP      Verr      Uerr
0.00e+00 2.718e-01 2.718e-01 1.035e-01 1.035e-01  3.066e-05 1.842e-06 
2.00e-02 2.574e-01 2.574e-01 1.040e-01 1.040e-01  6.744e-06 1.858e-06 
4.00e-02 2.406e-01 2.406e-01 1.051e-01 1.051e-01  4.879e-06 1.885e-06 
6.00e-02 2.231e-01 2.231e-01 1.069e-01 1.069e-01  4.694e-06 1.922e-06 
8.00e-02 2.067e-01 2.067e-01 1.096e-01 1.096e-01  4.092e-06 1.967e-06 
1.00e-01 1.929e-01 1.929e-01 1.130e-01 1.130e-01  1.526e-05 2.010e-06 
1.20e-01 1.831e-01 1.832e-01 1.173e-01 1.173e-01  2.056e-05 2.036e-06 
1.40e-01 1.789e-01 1.789e-01 1.225e-01 1.225e-01  1.801e-05 2.037e-06 
1.60e-01 1.809e-01 1.809e-01 1.287e-01 1.287e-01  1.110e-05 2.016e-06 
1.80e-01 1.883e-01 1.884e-01 1.359e-01 1.359e-01  3.930e-06 1.983e-06 
2.00e-01 1.982e-01 1.982e-01 1.441e-01 1.441e-01  2.103e-06 1.946e-06 
2.20e-01 2.055e-01 2.055e-01 1.535e-01 1.535e-01  5.926e-06 1.913e-06 
2.40e-01 2.047e-01 2.047e-01 1.640e-01 1.640e-01  5.178e-06 1.889e-06 
2.60e-01 1.921e-01 1.921e-01 1.757e-01 1.757e-01  2.560e-06 1.873e-06 
2.80e-01 1.678e-01 1.678e-01 1.886e-01 1.887e-01  8.931e-06 1.862e-06 
3.00e-01 1.354e-01 1.354e-01 2.028e-01 2.028e-01  2.987e-05 1.864e-06 
3.20e-01 1.006e-01 1.005e-01 2.181e-01 2.181e-01  4.769e-05 1.908e-06 
3.40e-01 6.855e-02 6.852e-02 2.344e-01 2.344e-01  2.836e-05 2.020e-06 
3.60e-01 4.262e-02 4.266e-02 2.513e-01 2.513e-01  3.986e-05 2.181e-06 
3.80e-01 2.408e-02 2.420e-02 2.685e-01 2.685e-01  1.200e-04 2.307e-06 
4.00e-01 1.281e-02 1.296e-02 2.851e-01 2.851e-01  1.490e-04 2.295e-06 
4.20e-01 8.125e-03 8.216e-03 3.005e-01 3.005e-01  9.041e-05 2.100e-06 
4.40e-01 9.191e-03 9.117e-03 3.138e-01 3.138e-01  7.463e-05 1.781e-06 
4.60e-01 1.512e-02 1.476e-02 3.240e-01 3.240e-01  3.593e-04 1.541e-06 
4.80e-01 2.481e-02 2.455e-02 3.305e-01 3.305e-01  2.614e-04 1.751e-06 
5.00e-01 3.679e-02 3.770e-02 3.326e-01 3.327e-01  9.112e-04 2.313e-06 
5.20e-01 4.935e-02 4.901e-02 3.302e-01 3.302e-01  3.441e-04 1.708e-06 
5.40e-01 6.080e-02 6.047e-02 3.234e-01 3.234e-01  3.308e-04 1.560e-06 
5.60e-01 6.974e-02 6.969e-02 3.128e-01 3.128e-01  4.678e-05 1.825e-06 
5.80e-01 7.514e-02 7.523e-02 2.991e-01 2.991e-01  8.831e-05 2.132e-06 
6.00e-01 7.625e-02 7.638e-02 2.832e-01 2.832e-01  1.365e-04 2.320e-06 
6.20e-01 7.240e-02 7.252e-02 2.659e-01 2.659e-01  1.165e-04 2.341e-06 
6.40e-01 6.311e-02 6.316e-02 2.482e-01 2.482e-01  4.806e-05 2.229e-06 
6.60e-01 4.849e-02 4.847e-02 2.306e-01 2.306e-01  2.007e-05 2.073e-06 
6.80e-01 3.006e-02 3.001e-02 2.137e-01 2.137e-01  5.005e-05 1.955e-06 
7.00e-01 1.141e-02 1.137e-02 1.979e-01 1.979e-01  3.976e-05 1.910e-06 
7.20e-01 -1.992e-03 -2.004e-03 1.834e-01 1.834e-01  1.264e-05 1.919e-06 
7.40e-01 -4.321e-03 -4.316e-03 1.702e-01 1.702e-01  5.354e-06 1.946e-06 
7.60e-01 8.245e-03 8.250e-03 1.586e-01 1.586e-01  4.155e-06 1.968e-06 
7.80e-01 3.570e-02 3.570e-02 1.484e-01 1.484e-01  6.272e-06 1.986e-06 
8.00e-01 7.420e-02 7.419e-02 1.395e-01 1.395e-01  8.912e-06 2.014e-06 
8.20e-01 1.178e-01 1.178e-01 1.319e-01 1.319e-01  2.032e-06 2.056e-06 
8.40e-01 1.609e-01 1.609e-01 1.254e-01 1.254e-01  1.758e-05 2.097e-06 
8.60e-01 1.994e-01 1.994e-01 1.199e-01 1.199e-01  2.591e-05 2.117e-06 
8.80e-01 2.315e-01 2.315e-01 1.153e-01 1.153e-01  2.312e-05 2.105e-06 
9.00e-01 2.563e-01 2.563e-01 1.115e-01 1.115e-01  1.297e-05 2.065e-06 
9.20e-01 2.737e-01 2.737e-01 1.085e-01 1.085e-01  2.120e-06 2.011e-06 
9.40e-01 2.837e-01 2.837e-01 1.063e-01 1.063e-01  2.990e-06 1.958e-06 
9.60e-01 2.863e-01 2.863e-01 1.047e-01 1.047e-01  1.388e-06 1.911e-06 
9.80e-01 2.820e-01 2.820e-01 1.038e-01 1.038e-01  9.419e-06 1.869e-06 


==> Data/Solve_U0_noise0_gamma0_T10.txt <==
    x         V        VP         U        UP      Verr      Uerr
0.00e+00 2.718e-01 2.723e-01 1.024e+01 1.024e+01  4.579e-04 1.975e-06 
2.00e-02 2.574e-01 2.579e-01 1.024e+01 1.024e+01  4.725e-04 1.763e-06 
4.00e-02 2.406e-01 2.409e-01 1.024e+01 1.024e+01  3.011e-04 9.185e-07 
6.00e-02 2.231e-01 2.231e-01 1.024e+01 1.024e+01  3.379e-05 3.321e-07 
8.00e-02 2.067e-01 2.063e-01 1.025e+01 1.025e+01  4.153e-04 1.547e-06 
1.00e-01 1.929e-01 1.921e-01 1.025e+01 1.025e+01  7.047e-04 2.220e-06 
1.20e-01 1.831e-01 1.824e-01 1.025e+01 1.025e+01  7.684e-04 1.961e-06 
1.40e-01 1.789e-01 1.784e-01 1.026e+01 1.026e+01  5.164e-04 6.742e-07 
1.60e-01 1.809e-01 1.809e-01 1.027e+01 1.027e+01  3.006e-05 1.326e-06 
1.80e-01 1.883e-01 1.890e-01 1.027e+01 1.027e+01  6.868e-04 3.331e-06 
2.00e-01 1.982e-01 1.994e-01 1.028e+01 1.028e+01  1.144e-03 4.474e-06 
2.20e-01 2.055e-01 2.066e-01 1.029e+01 1.029e+01  1.114e-03 4.132e-06 
2.40e-01 2.047e-01 2.052e-01 1.030e+01 1.030e+01  5.126e-04 2.300e-06 
2.60e-01 1.921e-01 1.917e-01 1.031e+01 1.031e+01  4.402e-04 2.807e-07 
2.80e-01 1.678e-01 1.666e-01 1.033e+01 1.033e+01  1.260e-03 2.388e-06 
3.00e-01 1.354e-01 1.340e-01 1.034e+01 1.034e+01  1.384e-03 2.931e-06 
3.20e-01 1.006e-01 1.001e-01 1.036e+01 1.036e+01  4.979e-04 1.684e-06 
3.40e-01 6.855e-02 6.965e-02 1.037e+01 1.037e+01  1.098e-03 2.868e-07 
3.60e-01 4.262e-02 4.498e-02 1.039e+01 1.039e+01  2.362e-03 9.370e-07 
3.80e-01 2.408e-02 2.602e-02 1.041e+01 1.041e+01  1.943e-03 1.476e-06 
4.00e-01 1.281e-02 1.200e-02 1.042e+01 1.042e+01  8.163e-04 6.672e-06 
4.20e-01 8.125e-03 3.276e-03 1.044e+01 1.044e+01  4.849e-03 1.138e-05 
4.40e-01 9.191e-03 2.066e-03 1.045e+01 1.045e+01  7.125e-03 1.045e-05 
4.60e-01 1.512e-02 1.119e-02 1.046e+01 1.046e+01  3.933e-03 5.738e-07 
4.80e-01 2.481e-02 3.063e-02 1.047e+01 1.047e+01  5.823e-03 1.482e-05 
5.00e-01 3.679e-02 5.108e-02 1.047e+01 1.047e+01  1.429e-02 2.361e-05 
5.20e-01 4.935e-02 5.493e-02 1.047e+01 1.047e+01  5.580e-03 1.480e-05 
5.40e-01 6.080e-02 5.690e-02 1.046e+01 1.046e+01  3.899e-03 2.994e-07 
5.60e-01 6.974e-02 6.278e-02 1.045e+01 1.045e+01  6.958e-03 9.921e-06 
5.80e-01 7.514e-02 7.043e-02 1.044e+01 1.044e+01  4.707e-03 1.081e-05 
6.00e-01 7.625e-02 7.552e-02 1.042e+01 1.042e+01  7.278e-04 6.258e-06 
6.20e-01 7.240e-02 7.441e-02 1.040e+01 1.040e+01  2.007e-03 1.328e-06 
6.40e-01 6.311e-02 6.550e-02 1.039e+01 1.039e+01  2.388e-03 7.396e-07 
6.60e-01 4.849e-02 4.952e-02 1.037e+01 1.037e+01  1.030e-03 2.860e-07 
6.80e-01 3.006e-02 2.938e-02 1.035e+01 1.035e+01  6.780e-04 2.543e-06 
7.00e-01 1.141e-02 9.819e-03 1.034e+01 1.034e+01  1.589e-03 3.856e-06 
7.20e-01 -1.992e-03 -3.351e-03 1.032e+01 1.032e+01  1.359e-03 3.136e-06 
7.40e-01 -4.321e-03 -4.715e-03 1.031e+01 1.031e+01  3.938e-04 7.509e-07 
7.60e-01 8.245e-03 8.858e-03 1.030e+01 1.030e+01  6.129e-04 2.025e-06 
7.80e-01 3.570e-02 3.686e-02 1.029e+01 1.029e+01  1.154e-03 3.908e-06 
8.00e-01 7.420e-02 7.531e-02 1.028e+01 1.028e+01  1.110e-03 4.241e-06 
8.20e-01 1.178e-01 1.185e-01 1.027e+01 1.027e+01  6.553e-04 3.123e-06 
8.40e-01 1.609e-01 1.609e-01 1.026e+01 1.026e+01  5.648e-05 1.172e-06 
8.60e-01 1.994e-01 1.989e-01 1.026e+01 1.026e+01  4.573e-04 8.194e-07 
8.80e-01 2.315e-01 2.307e-01 1.025e+01 1.025e+01  7.392e-04 2.183e-06 
9.00e-01 2.563e-01 2.556e-01 1.025e+01 1.025e+01  7.339e-04 2.560e-06 
9.20e-01 2.737e-01 2.732e-01 1.025e+01 1.025e+01  4.802e-04 1.969e-06 
9.40e-01 2.837e-01 2.836e-01 1.024e+01 1.024e+01  9.652e-05 7.509e-07 
9.60e-01 2.863e-01 2.865e-01 1.024e+01 1.024e+01  2.564e-04 5.857e-07 
9.80e-01 2.820e-01 2.824e-01 1.024e+01 1.024e+01  4.389e-04 1.574e-06 


==> Data/Solve_U0_noise0_gamma0_T50.txt <==
    x         V        VP         U        UP      Verr      Uerr
0.00e+00 2.718e-01 2.703e-01 5.530e+01 5.530e+01  1.529e-03 2.414e-06 
2.00e-02 2.574e-01 2.552e-01 5.530e+01 5.530e+01  2.177e-03 5.885e-06 
4.00e-02 2.406e-01 2.383e-01 5.530e+01 5.530e+01  2.286e-03 6.460e-06 
6.00e-02 2.231e-01 2.213e-01 5.530e+01 5.530e+01  1.830e-03 3.991e-06 
8.00e-02 2.067e-01 2.060e-01 5.530e+01 5.530e+01  7.392e-04 9.310e-07 
1.00e-01 1.929e-01 1.938e-01 5.531e+01 5.531e+01  9.543e-04 6.880e-06 
1.20e-01 1.831e-01 1.860e-01 5.531e+01 5.531e+01  2.905e-03 1.162e-05 
1.40e-01 1.789e-01 1.833e-01 5.532e+01 5.532e+01  4.357e-03 1.256e-05 
1.60e-01 1.809e-01 1.853e-01 5.532e+01 5.532e+01  4.335e-03 7.697e-06 
1.80e-01 1.883e-01 1.905e-01 5.533e+01 5.533e+01  2.178e-03 3.061e-06 
2.00e-01 1.982e-01 1.964e-01 5.534e+01 5.534e+01  1.818e-03 1.701e-05 
2.20e-01 2.055e-01 1.994e-01 5.535e+01 5.535e+01  6.137e-03 2.898e-05 
2.40e-01 2.047e-01 1.961e-01 5.536e+01 5.536e+01  8.593e-03 3.321e-05 
2.60e-01 1.921e-01 1.846e-01 5.537e+01 5.537e+01  7.568e-03 2.624e-05 
2.80e-01 1.678e-01 1.647e-01 5.538e+01 5.538e+01  3.106e-03 8.948e-06 
3.00e-01 1.354e-01 1.384e-01 5.540e+01 5.540e+01  2.994e-03 1.330e-05 
3.20e-01 1.006e-01 1.088e-01 5.541e+01 5.541e+01  8.162e-03 3.293e-05 
3.40e-01 6.855e-02 7.890e-02 5.543e+01 5.543e+01  1.035e-02 4.328e-05 
3.60e-01 4.262e-02 5.150e-02 5.544e+01 5.545e+01  8.882e-03 4.125e-05 
3.80e-01 2.408e-02 2.858e-02 5.546e+01 5.546e+01  4.498e-03 2.816e-05 
4.00e-01 1.281e-02 1.180e-02 5.548e+01 5.548e+01  1.017e-03 8.976e-06 
4.20e-01 8.125e-03 2.599e-03 5.549e+01 5.549e+01  5.527e-03 9.805e-06 
4.40e-01 9.191e-03 1.880e-03 5.551e+01 5.551e+01  7.312e-03 2.266e-05 
4.60e-01 1.512e-02 9.282e-03 5.552e+01 5.552e+01  5.841e-03 2.722e-05 
4.80e-01 2.481e-02 2.252e-02 5.552e+01 5.552e+01  2.284e-03 2.505e-05 
5.00e-01 3.679e-02 3.728e-02 5.553e+01 5.553e+01  4.922e-04 2.044e-05 
5.20e-01 4.935e-02 4.901e-02 5.552e+01 5.552e+01  3.435e-04 1.690e-05 
5.40e-01 6.080e-02 5.872e-02 5.552e+01 5.552e+01  2.082e-03 1.328e-05 
5.60e-01 6.974e-02 6.734e-02 5.551e+01 5.551e+01  2.402e-03 7.362e-06 
5.80e-01 7.514e-02 7.428e-02 5.549e+01 5.549e+01  8.544e-04 1.223e-06 
6.00e-01 7.625e-02 7.776e-02 5.548e+01 5.548e+01  1.516e-03 1.055e-05 
6.20e-01 7.240e-02 7.563e-02 5.546e+01 5.546e+01  3.225e-03 1.780e-05 
6.40e-01 6.311e-02 6.654e-02 5.544e+01 5.544e+01  3.430e-03 2.105e-05 
6.60e-01 4.849e-02 5.091e-02 5.542e+01 5.542e+01  2.421e-03 2.027e-05 
6.80e-01 3.006e-02 3.131e-02 5.541e+01 5.541e+01  1.254e-03 1.686e-05 
7.00e-01 1.141e-02 1.224e-02 5.539e+01 5.539e+01  8.328e-04 1.229e-05 
7.20e-01 -1.992e-03 -8.520e-04 5.538e+01 5.538e+01  1.140e-03 7.046e-06 
7.40e-01 -4.321e-03 -3.034e-03 5.536e+01 5.536e+01  1.287e-03 6.727e-07 
7.60e-01 8.245e-03 8.624e-03 5.535e+01 5.535e+01  3.785e-04 7.051e-06 
7.80e-01 3.570e-02 3.413e-02 5.534e+01 5.534e+01  1.574e-03 1.498e-05 
8.00e-01 7.420e-02 7.065e-02 5.533e+01 5.533e+01  3.554e-03 2.065e-05 
8.20e-01 1.178e-01 1.135e-01 5.533e+01 5.533e+01  4.319e-03 2.156e-05 
8.40e-01 1.609e-01 1.575e-01 5.532e+01 5.532e+01  3.323e-03 1.685e-05 
8.60e-01 1.994e-01 1.984e-01 5.531e+01 5.531e+01  1.032e-03 7.882e-06 
8.80e-01 2.315e-01 2.329e-01 5.531e+01 5.531e+01  1.468e-03 2.289e-06 
9.00e-01 2.563e-01 2.594e-01 5.531e+01 5.531e+01  3.148e-03 1.039e-05 
9.20e-01 2.737e-01 2.772e-01 5.530e+01 5.530e+01  3.513e-03 1.426e-05 
9.40e-01 2.837e-01 2.864e-01 5.530e+01 5.530e+01  2.690e-03 1.344e-05 
9.60e-01 2.863e-01 2.875e-01 5.530e+01 5.530e+01  1.206e-03 9.064e-06 
9.80e-01 2.820e-01 2.816e-01 5.530e+01 5.530e+01  3.409e-04 3.096e-06 


==> Data/Solve_UtN_noise0_gamma0.txt <==
    x         V        VP         U        UP      Verr      Uerr
0.00e+00 2.718e-01 2.718e-01 -3.577e-02 -3.577e-02  6.337e-07 2.776e-17 
2.00e-02 2.574e-01 2.574e-01 -1.566e-01 -1.566e-01  6.315e-07 8.327e-17 
4.00e-02 2.406e-01 2.406e-01 4.148e-03 4.148e-03  6.247e-07 2.776e-16 
6.00e-02 2.231e-01 2.231e-01 2.800e-01 2.800e-01  6.130e-07 0.000e+00 
8.00e-02 2.067e-01 2.067e-01 7.433e-01 7.433e-01  5.960e-07 1.110e-16 
1.00e-01 1.929e-01 1.929e-01 1.503e+00 1.503e+00  5.733e-07 8.882e-16 
1.20e-01 1.831e-01 1.831e-01 2.718e+00 2.718e+00  5.447e-07 1.332e-15 
1.40e-01 1.789e-01 1.789e-01 4.615e+00 4.615e+00  5.106e-07 5.329e-15 
1.60e-01 1.809e-01 1.809e-01 7.522e+00 7.522e+00  4.720e-07 5.329e-15 
1.80e-01 1.883e-01 1.883e-01 1.191e+01 1.191e+01  4.306e-07 1.776e-15 
2.00e-01 1.982e-01 1.982e-01 1.848e+01 1.848e+01  3.888e-07 1.066e-14 
2.20e-01 2.055e-01 2.055e-01 2.820e+01 2.820e+01  3.491e-07 3.553e-14 
2.40e-01 2.047e-01 2.047e-01 4.227e+01 4.227e+01  3.142e-07 7.105e-15 
2.60e-01 1.921e-01 1.921e-01 6.196e+01 6.196e+01  2.867e-07 2.842e-14 
2.80e-01 1.678e-01 1.678e-01 8.795e+01 8.795e+01  2.690e-07 4.263e-14 
3.00e-01 1.354e-01 1.354e-01 1.195e+02 1.195e+02  2.644e-07 3.126e-13 
3.20e-01 1.006e-01 1.006e-01 1.532e+02 1.532e+02  2.779e-07 1.421e-13 
3.40e-01 6.855e-02 6.855e-02 1.827e+02 1.827e+02  3.173e-07 2.842e-13 
3.60e-01 4.262e-02 4.262e-02 1.990e+02 1.990e+02  3.903e-07 3.979e-13 
3.80e-01 2.408e-02 2.408e-02 1.930e+02 1.930e+02  4.705e-07 5.400e-13 
4.00e-01 1.281e-02 1.281e-02 1.592e+02 1.592e+02  2.868e-07 3.126e-13 
4.20e-01 8.125e-03 8.127e-03 9.931e+01 9.931e+01  1.641e-06 4.974e-13 
4.40e-01 9.191e-03 9.202e-03 2.270e+01 2.270e+01  1.111e-05 6.288e-13 
4.60e-01 1.512e-02 1.517e-02 -5.707e+01 -5.707e+01  4.229e-05 1.421e-14 
4.80e-01 2.481e-02 2.491e-02 -1.225e+02 -1.225e+02  1.038e-04 2.558e-13 
5.00e-01 3.679e-02 3.693e-02 -1.466e+02 -1.466e+02  1.470e-04 5.400e-13 
5.20e-01 4.935e-02 4.945e-02 -1.225e+02 -1.225e+02  1.033e-04 1.279e-13 
5.40e-01 6.080e-02 6.084e-02 -5.713e+01 -5.713e+01  4.185e-05 9.948e-14 
5.60e-01 6.974e-02 6.975e-02 2.263e+01 2.263e+01  1.087e-05 2.629e-13 
5.80e-01 7.514e-02 7.514e-02 9.923e+01 9.923e+01  1.536e-06 4.405e-13 
6.00e-01 7.625e-02 7.625e-02 1.591e+02 1.591e+02  3.328e-07 2.274e-13 
6.20e-01 7.240e-02 7.240e-02 1.929e+02 1.929e+02  4.929e-07 5.400e-13 
6.40e-01 6.311e-02 6.311e-02 1.990e+02 1.990e+02  4.034e-07 2.274e-13 
6.60e-01 4.849e-02 4.849e-02 1.828e+02 1.828e+02  3.264e-07 7.105e-13 
6.80e-01 3.006e-02 3.006e-02 1.533e+02 1.533e+02  2.853e-07 1.421e-13 
7.00e-01 1.141e-02 1.141e-02 1.196e+02 1.196e+02  2.711e-07 8.527e-14 
7.20e-01 -1.992e-03 -1.992e-03 8.812e+01 8.812e+01  2.755e-07 1.421e-14 
7.40e-01 -4.321e-03 -4.321e-03 6.215e+01 6.215e+01  2.933e-07 5.684e-14 
7.60e-01 8.245e-03 8.245e-03 4.247e+01 4.247e+01  3.210e-07 3.553e-14 
7.80e-01 3.570e-02 3.570e-02 2.837e+01 2.837e+01  3.561e-07 3.553e-14 
8.00e-01 7.420e-02 7.420e-02 1.861e+01 1.861e+01  3.958e-07 2.487e-14 
8.20e-01 1.178e-01 1.178e-01 1.198e+01 1.198e+01  4.376e-07 3.553e-15 
8.40e-01 1.609e-01 1.609e-01 7.541e+00 7.541e+00  4.786e-07 8.882e-16 
8.60e-01 1.994e-01 1.994e-01 4.594e+00 4.594e+00  5.167e-07 4.441e-15 
8.80e-01 2.315e-01 2.315e-01 2.669e+00 2.669e+00  5.501e-07 2.220e-15 
9.00e-01 2.563e-01 2.563e-01 1.439e+00 1.439e+00  5.778e-07 8.882e-16 
9.20e-01 2.737e-01 2.737e-01 6.761e-01 6.761e-01  5.995e-07 9.992e-16 
9.40e-01 2.837e-01 2.837e-01 2.193e-01 2.193e-01  6.156e-07 2.776e-17 
9.60e-01 2.863e-01 2.863e-01 -4.163e-02 -4.163e-02  6.264e-07 1.249e-16 
9.80e-01 2.820e-01 2.820e-01 -1.812e-01 -1.812e-01  6.323e-07 1.388e-16 


==> Data/Solve_UtN_noise0_gamma0_T10.txt <==
    x         V        VP         U        UP      Verr      Uerr
0.00e+00 2.718e-01 2.718e-01 -3.577e-02 -3.577e-02  6.425e-07 2.082e-17 
2.00e-02 2.574e-01 2.574e-01 -1.566e-01 -1.566e-01  6.403e-07 1.110e-16 
4.00e-02 2.406e-01 2.406e-01 4.148e-03 4.148e-03  6.333e-07 2.706e-16 
6.00e-02 2.231e-01 2.231e-01 2.800e-01 2.800e-01  6.214e-07 1.110e-16 
8.00e-02 2.067e-01 2.067e-01 7.433e-01 7.433e-01  6.040e-07 2.220e-16 
1.00e-01 1.929e-01 1.929e-01 1.503e+00 1.503e+00  5.809e-07 1.110e-15 
1.20e-01 1.831e-01 1.831e-01 2.718e+00 2.718e+00  5.517e-07 1.332e-15 
1.40e-01 1.789e-01 1.789e-01 4.615e+00 4.615e+00  5.170e-07 5.329e-15 
1.60e-01 1.809e-01 1.809e-01 7.522e+00 7.522e+00  4.778e-07 5.329e-15 
1.80e-01 1.883e-01 1.883e-01 1.191e+01 1.191e+01  4.357e-07 0.000e+00 
2.00e-01 1.982e-01 1.982e-01 1.848e+01 1.848e+01  3.932e-07 1.066e-14 
2.20e-01 2.055e-01 2.055e-01 2.820e+01 2.820e+01  3.529e-07 3.553e-14 
2.40e-01 2.047e-01 2.047e-01 4.227e+01 4.227e+01  3.175e-07 1.421e-14 
2.60e-01 1.921e-01 1.921e-01 6.196e+01 6.196e+01  2.894e-07 2.132e-14 
2.80e-01 1.678e-01 1.678e-01 8.795e+01 8.795e+01  2.711e-07 5.684e-14 
3.00e-01 1.354e-01 1.354e-01 1.195e+02 1.195e+02  2.657e-07 3.126e-13 
3.20e-01 1.006e-01 1.006e-01 1.532e+02 1.532e+02  2.780e-07 1.421e-13 
3.40e-01 6.855e-02 6.855e-02 1.827e+02 1.827e+02  3.161e-07 2.842e-13 
3.60e-01 4.262e-02 4.262e-02 1.990e+02 1.990e+02  3.883e-07 3.979e-13 
3.80e-01 2.408e-02 2.408e-02 1.930e+02 1.930e+02  4.694e-07 5.400e-13 
4.00e-01 1.281e-02 1.281e-02 1.592e+02 1.592e+02  2.906e-07 3.126e-13 
4.20e-01 8.125e-03 8.127e-03 9.931e+01 9.931e+01  1.635e-06 4.832e-13 
4.40e-01 9.191e-03 9.202e-03 2.270e+01 2.270e+01  1.117e-05 6.253e-13 
4.60e-01 1.512e-02 1.517e-02 -5.707e+01 -5.707e+01  4.271e-05 1.421e-14 
4.80e-01 2.481e-02 2.491e-02 -1.225e+02 -1.225e+02  1.051e-04 2.416e-13 
5.00e-01 3.679e-02 3.694e-02 -1.466e+02 -1.466e+02  1.489e-04 5.400e-13 
5.20e-01 4.935e-02 4.946e-02 -1.225e+02 -1.225e+02  1.046e-04 1.137e-13 
5.40e-01 6.080e-02 6.084e-02 -5.713e+01 -5.713e+01  4.225e-05 9.948e-14 
5.60e-01 6.974e-02 6.975e-02 2.263e+01 2.263e+01  1.092e-05 2.522e-13 
5.80e-01 7.514e-02 7.514e-02 9.923e+01 9.923e+01  1.523e-06 4.263e-13 
6.00e-01 7.625e-02 7.625e-02 1.591e+02 1.591e+02  3.394e-07 2.274e-13 
6.20e-01 7.240e-02 7.240e-02 1.929e+02 1.929e+02  4.931e-07 5.400e-13 
6.40e-01 6.311e-02 6.311e-02 1.990e+02 1.990e+02  4.021e-07 2.274e-13 
6.60e-01 4.849e-02 4.849e-02 1.828e+02 1.828e+02  3.257e-07 7.105e-13 
6.80e-01 3.006e-02 3.006e-02 1.533e+02 1.533e+02  2.858e-07 1.705e-13 
7.00e-01 1.141e-02 1.141e-02 1.196e+02 1.196e+02  2.727e-07 8.527e-14 
7.20e-01 -1.992e-03 -1.992e-03 8.812e+01 8.812e+01  2.779e-07 2.842e-14 
7.40e-01 -4.321e-03 -4.321e-03 6.215e+01 6.215e+01  2.963e-07 5.684e-14 
7.60e-01 8.245e-03 8.245e-03 4.247e+01 4.247e+01  3.246e-07 4.263e-14 
7.80e-01 3.570e-02 3.570e-02 2.837e+01 2.837e+01  3.602e-07 3.908e-14 
8.00e-01 7.420e-02 7.420e-02 1.861e+01 1.861e+01  4.006e-07 2.487e-14 
8.20e-01 1.178e-01 1.178e-01 1.198e+01 1.198e+01  4.430e-07 3.553e-15 
8.40e-01 1.609e-01 1.609e-01 7.541e+00 7.541e+00  4.847e-07 8.882e-16 
8.60e-01 1.994e-01 1.994e-01 4.594e+00 4.594e+00  5.234e-07 4.441e-15 
8.80e-01 2.315e-01 2.315e-01 2.669e+00 2.669e+00  5.574e-07 2.220e-15 
9.00e-01 2.563e-01 2.563e-01 1.439e+00 1.439e+00  5.856e-07 8.882e-16 
9.20e-01 2.737e-01 2.737e-01 6.761e-01 6.761e-01  6.078e-07 9.992e-16 
9.40e-01 2.837e-01 2.837e-01 2.193e-01 2.193e-01  6.241e-07 0.000e+00 
9.60e-01 2.863e-01 2.863e-01 -4.163e-02 -4.163e-02  6.351e-07 1.804e-16 
9.80e-01 2.820e-01 2.820e-01 -1.812e-01 -1.812e-01  6.412e-07 1.943e-16 


==> Data/Solve_UtN_noise0_gamma0_T50.txt <==
    x         V        VP         U        UP      Verr      Uerr
0.00e+00 2.718e-01 2.718e-01 -3.577e-02 -3.577e-02  6.425e-07 1.388e-17 
2.00e-02 2.574e-01 2.574e-01 -1.566e-01 -1.566e-01  6.403e-07 1.110e-16 
4.00e-02 2.406e-01 2.406e-01 4.148e-03 4.148e-03  6.333e-07 2.776e-16 
6.00e-02 2.231e-01 2.231e-01 2.800e-01 2.800e-01  6.214e-07 1.110e-16 
8.00e-02 2.067e-01 2.067e-01 7.433e-01 7.433e-01  6.040e-07 2.220e-16 
1.00e-01 1.929e-01 1.929e-01 1.503e+00 1.503e+00  5.809e-07 1.110e-15 
1.20e-01 1.831e-01 1.831e-01 2.718e+00 2.718e+00  5.517e-07 1.332e-15 
1.40e-01 1.789e-01 1.789e-01 4.615e+00 4.615e+00  5.170e-07 5.329e-15 
1.60e-01 1.809e-01 1.809e-01 7.522e+00 7.522e+00  4.778e-07 5.329e-15 
1.80e-01 1.883e-01 1.883e-01 1.191e+01 1.191e+01  4.357e-07 0.000e+00 
2.00e-01 1.982e-01 1.982e-01 1.848e+01 1.848e+01  3.932e-07 1.066e-14 
2.20e-01 2.055e-01 2.055e-01 2.820e+01 2.820e+01  3.529e-07 3.908e-14 
2.40e-01 2.047e-01 2.047e-01 4.227e+01 4.227e+01  3.175e-07 7.105e-15 
2.60e-01 1.921e-01 1.921e-01 6.196e+01 6.196e+01  2.894e-07 2.842e-14 
2.80e-01 1.678e-01 1.678e-01 8.795e+01 8.795e+01  2.711e-07 4.263e-14 
3.00e-01 1.354e-01 1.354e-01 1.195e+02 1.195e+02  2.657e-07 3.126e-13 
3.20e-01 1.006e-01 1.006e-01 1.532e+02 1.532e+02  2.780e-07 1.705e-13 
3.40e-01 6.855e-02 6.855e-02 1.827e+02 1.827e+02  3.161e-07 2.842e-13 
3.60e-01 4.262e-02 4.262e-02 1.990e+02 1.990e+02  3.883e-07 3.979e-13 
3.80e-01 2.408e-02 2.408e-02 1.930e+02 1.930e+02  4.694e-07 5.400e-13 
4.00e-01 1.281e-02 1.281e-02 1.592e+02 1.592e+02  2.906e-07 3.126e-13 
4.20e-01 8.125e-03 8.127e-03 9.931e+01 9.931e+01  1.635e-06 4.832e-13 
4.40e-01 9.191e-03 9.202e-03 2.270e+01 2.270e+01  1.117e-05 6.253e-13 
4.60e-01 1.512e-02 1.517e-02 -5.707e+01 -5.707e+01  4.271e-05 1.421e-14 
4.80e-01 2.481e-02 2.491e-02 -1.225e+02 -1.225e+02  1.051e-04 2.416e-13 
5.00e-01 3.679e-02 3.694e-02 -1.466e+02 -1.466e+02  1.489e-04 5.400e-13 
5.20e-01 4.935e-02 4.946e-02 -1.225e+02 -1.225e+02  1.046e-04 1.279e-13 
5.40e-01 6.080e-02 6.084e-02 -5.713e+01 -5.713e+01  4.225e-05 9.948e-14 
5.60e-01 6.974e-02 6.975e-02 2.263e+01 2.263e+01  1.092e-05 2.558e-13 
5.80e-01 7.514e-02 7.514e-02 9.923e+01 9.923e+01  1.523e-06 4.263e-13 
6.00e-01 7.625e-02 7.625e-02 1.591e+02 1.591e+02  3.394e-07 2.274e-13 
6.20e-01 7.240e-02 7.240e-02 1.929e+02 1.929e+02  4.931e-07 5.400e-13 
6.40e-01 6.311e-02 6.311e-02 1.990e+02 1.990e+02  4.021e-07 2.274e-13 
6.60e-01 4.849e-02 4.849e-02 1.828e+02 1.828e+02  3.257e-07 7.105e-13 
6.80e-01 3.006e-02 3.006e-02 1.533e+02 1.533e+02  2.858e-07 1.705e-13 
7.00e-01 1.141e-02 1.141e-02 1.196e+02 1.196e+02  2.727e-07 8.527e-14 
7.20e-01 -1.992e-03 -1.992e-03 8.812e+01 8.812e+01  2.779e-07 1.421e-14 
7.40e-01 -4.321e-03 -4.321e-03 6.215e+01 6.215e+01  2.963e-07 4.974e-14 
7.60e-01 8.245e-03 8.245e-03 4.247e+01 4.247e+01  3.246e-07 4.263e-14 
7.80e-01 3.570e-02 3.570e-02 2.837e+01 2.837e+01  3.602e-07 3.553e-14 
8.00e-01 7.420e-02 7.420e-02 1.861e+01 1.861e+01  4.006e-07 2.487e-14 
8.20e-01 1.178e-01 1.178e-01 1.198e+01 1.198e+01  4.430e-07 1.776e-15 
8.40e-01 1.609e-01 1.609e-01 7.541e+00 7.541e+00  4.847e-07 8.882e-16 
8.60e-01 1.994e-01 1.994e-01 4.594e+00 4.594e+00  5.234e-07 4.441e-15 
8.80e-01 2.315e-01 2.315e-01 2.669e+00 2.669e+00  5.574e-07 2.220e-15 
9.00e-01 2.563e-01 2.563e-01 1.439e+00 1.439e+00  5.856e-07 8.882e-16 
9.20e-01 2.737e-01 2.737e-01 6.761e-01 6.761e-01  6.078e-07 9.992e-16 
9.40e-01 2.837e-01 2.837e-01 2.193e-01 2.193e-01  6.241e-07 2.776e-17 
9.60e-01 2.863e-01 2.863e-01 -4.163e-02 -4.163e-02  6.351e-07 1.388e-16 
9.80e-01 2.820e-01 2.820e-01 -1.812e-01 -1.812e-01  6.412e-07 1.388e-16 


==> Data/T_U0_noise0_gamma0.txt <==
I    N    T   IN   tP   tD   uP        uD        mP        mD         VP         VD     UinitP     UinitD       UtNP       UtND
50 100 1  5000 2.99 8.93 4.487e-04 2.270e-03 1.145e-05 5.193e-05 6.756e-03 2.717e-02 1.501e-05 7.784e-05 1.088e-05 4.491e-05
50 500 5  25000 20.60 20.42 1.762e-03 8.313e-02 3.150e-05 1.281e-03 1.670e-02 2.492e-01 1.105e-06 8.382e-05 2.662e-05 4.069e-04
50 1000 10  50000 47.99 65.31 3.200e-03 8.339e-02 4.619e-05 1.286e-03 2.138e-02 2.492e-01 7.691e-07 3.871e-05 3.365e-05 4.070e-04
50 2000 20  100000 52.93 130.02 3.831e-03 8.312e-02 6.091e-05 1.280e-03 2.722e-02 2.493e-01 7.472e-07 1.826e-05 4.491e-05 4.071e-04
50 5000 50  250000 174.62 468.16 9.596e-03 1.123e-01 1.176e-04 1.719e-03 3.158e-02 2.546e-01 4.722e-07 1.152e-05 5.170e-05 4.189e-04
50 10000 100  500000 403.02 1127.27 1.313e-02 8.582e-02 1.801e-04 1.308e-03 4.150e-02 2.493e-01 4.073e-07 6.608e-06 6.745e-05 4.068e-04


==> Data/T_UtN_noise0_gamma0.txt <==
I    N    T   IN   tP   tD   uP        uD        mP        mD         VP         VD     UinitP     UinitD       UtNP       UtND
50 100 1  5000 0.22 3.21 3.072e-03 2.013e-03 1.256e-05 1.530e-06 5.828e-04 2.372e-04 1.170e-04 7.824e-05 2.556e-15 4.016e-07
50 500 5  25000 1.27 14.96 4.658e-03 3.004e-03 2.133e-05 1.528e-06 5.966e-04 2.371e-04 2.801e-05 1.741e-05 2.534e-15 4.013e-07
50 1000 10  50000 2.21 28.35 4.658e-03 3.004e-03 2.135e-05 1.528e-06 5.966e-04 2.371e-04 2.569e-05 1.586e-05 2.544e-15 4.013e-07
50 2000 20  100000 4.30 58.50 4.658e-03 3.004e-03 2.135e-05 1.528e-06 5.966e-04 2.371e-04 2.468e-05 1.518e-05 2.540e-15 4.013e-07
50 5000 50  250000 10.99 144.95 4.658e-03 3.004e-03 2.135e-05 1.528e-06 5.966e-04 2.371e-04 2.412e-05 1.480e-05 2.553e-15 4.013e-07
50 10000 100  500000 22.82 293.32 4.658e-03 3.004e-03 2.135e-05 1.528e-06 5.966e-04 2.371e-04 2.394e-05 1.468e-05 2.557e-15 4.013e-07


==> Data/U0_noise0_gamma0.txt <==
I    N   IN   tP   tD   uP        uD        mP        mD         VP         VD     UinitP     UinitD       UtNP       UtND
25 100 2500 2.59 9.09 1.480e-04 2.824e-04 1.377e-05 2.103e-05 7.988e-03 7.869e-03 1.570e-05 3.075e-05 1.301e-05 1.276e-05
50 100 5000 3.13 14.38 4.487e-04 2.238e-03 1.145e-05 5.132e-05 6.756e-03 2.651e-02 1.501e-05 7.696e-05 1.088e-05 4.378e-05
100 100 10000 4.58 14.91 8.722e-04 4.298e-03 1.029e-05 5.014e-05 6.480e-03 2.761e-02 1.324e-05 6.520e-05 1.076e-05 4.600e-05
150 100 15000 6.49 20.55 1.818e-03 5.788e-03 1.815e-05 4.973e-05 1.037e-02 2.754e-02 1.576e-05 6.178e-05 1.720e-05 4.605e-05
200 100 20000 8.04 26.59 9.091e-04 2.531e-03 2.429e-05 4.987e-05 1.579e-02 2.751e-02 1.967e-05 6.048e-05 2.614e-05 4.611e-05


==> Data/UtN_noise0_gamma0.txt <==
I    N   IN   tP   tD   uP        uD        mP        mD         VP         VD     UinitP     UinitD       UtNP       UtND
25 100 2500 0.12 1.11 4.536e-04 2.884e-03 1.304e-05 1.600e-05 2.249e-04 7.727e-04 5.589e-05 3.577e-04 4.589e-16 1.142e-06
50 100 5000 0.19 2.58 3.072e-03 2.575e-02 1.256e-05 4.860e-05 5.828e-04 2.376e-03 1.170e-04 9.744e-04 2.556e-15 3.540e-06
100 100 10000 0.32 5.31 1.417e-02 3.177e-02 2.563e-05 3.829e-05 1.419e-03 1.715e-03 2.453e-04 5.422e-04 8.437e-15 2.181e-06
150 100 15000 0.43 8.18 2.449e-02 6.318e-02 3.223e-05 5.620e-05 1.828e-03 2.549e-03 3.012e-04 7.664e-04 2.417e-14 3.108e-06
200 100 20000 0.58 11.62 1.007e-02 4.041e-02 2.970e-05 9.555e-05 1.750e-03 4.352e-03 2.813e-04 1.103e-03 3.069e-14 4.247e-06


==> Data/eps_U0_noise0_gamma0.txt <==
I    N  eps   IN   tP   tD   uP        uD        mP        mD         VP         VD     UinitP     UinitD       UtNP       UtND
50 100 3.000e-01  5000 3.10 8.51 4.487e-04 2.270e-03 1.145e-05 5.193e-05 6.756e-03 2.717e-02 1.501e-05 7.784e-05 1.088e-05 4.491e-05
50 100 5.000e-01  5000 1.33 6.10 1.522e-03 2.760e-03 1.404e-05 1.896e-05 1.728e-02 2.692e-02 1.745e-05 3.230e-05 2.554e-05 4.001e-05
50 100 1.000e+00  5000 0.86 7.79 2.972e-03 3.022e-02 6.694e-06 6.788e-05 2.288e-02 1.306e-01 1.281e-05 1.320e-04 2.487e-05 1.419e-04
50 100 2.000e+00  5000 0.57 1.01 2.067e-03 3.375e-02 2.259e-06 3.779e-05 2.281e-02 2.598e-01 8.049e-06 1.295e-04 1.484e-05 1.689e-04


==> Data/eps_UtN_noise0_gamma0.txt <==
I    N  eps   IN   tP   tD   uP        uD        mP        mD         VP         VD     UinitP     UinitD       UtNP       UtND
50 100 3.000e-01  5000 0.25 2.79 3.072e-03 2.013e-03 1.256e-05 1.530e-06 5.828e-04 2.372e-04 1.170e-04 7.824e-05 2.556e-15 4.016e-07
50 100 5.000e-01  5000 0.17 1.01 1.546e-04 1.564e-04 2.265e-06 3.423e-07 1.659e-05 4.579e-05 2.388e-06 2.253e-06 3.789e-15 6.307e-08
50 100 1.000e+00  5000 0.09 0.57 1.335e-05 3.401e-03 1.181e-06 4.717e-07 1.635e-06 1.671e-04 6.318e-09 2.467e-05 3.618e-15 1.740e-07
50 100 2.000e+00  5000 0.07 0.34 1.259e-05 8.697e-04 4.778e-07 3.754e-08 1.865e-06 4.919e-05 1.158e-07 6.667e-06 4.129e-15 3.180e-08

